Correlation Clustering of Organoid Images

In biological and medical research, scientists now routinely acquire microscopy images of hundreds of morphologically heterogeneous organoids and are then faced with the task of finding patterns in the image collection, i.e., subsets of organoids that appear similar and potentially represent the same morphological class. We adopt models and algorithms for correlating organoid images, i.e., for quantifying the similarity in appearance and geometry of the organoids they depict, and for clustering organoid images by consolidating conflicting correlations. For correlating organoid images, we adopt and compare two alternatives, a partial quadratic assignment problem and a twin network. For clustering organoid images, we employ the correlation clustering problem. Empirically, we learn the parameters of these models, infer a clustering of organoid images, and quantify the accuracy of the inferred clusters, with respect to a training set and a test set we contribute of state-of-the-art light microscopy images of organoids clustered manually by biologists.

==> data/pr_curves/seen/data-geometry-cuts-roc.csv <==
threshold,precision,recall
0,0,0
0.01,0,0
0.02,0,0
0.03,0,0
0.04,0,0
0.05,0,0
0.06,0,0
0.07,0,0
0.08,0,0
0.09,1,0.000444444
0.1,1,0.000888889
0.11,1,0.00133333
0.12,1,0.00244444
0.13,1,0.00333333
0.14,1,0.00511111
0.15,1,0.00755556
0.16,1,0.0111111
0.17,1,0.0171111
0.18,1,0.0226667
0.19,1,0.0324444
0.2,1,0.0406667
0.21,1,0.0526667
0.22,1,0.0633333
0.23,1,0.0733333
0.24,1,0.0855556
0.25,1,0.0975556
0.26,1,0.112444
0.27,1,0.128222
0.28,1,0.146
0.29,1,0.164222
0.3,1,0.187111
0.31,1,0.206667
0.32,1,0.232
0.33,1,0.253333
0.34,1,0.277333
0.35,1,0.303111
0.36,1,0.328889
0.37,1,0.350667
0.38,1,0.379111
0.39,1,0.398889
0.4,0.999474,0.422222
0.41,0.999506,0.449556
0.42,0.999529,0.471333
0.43,0.999104,0.495333
0.44,0.999151,0.523111
0.45,0.999194,0.550667
0.46,0.998858,0.582889
0.47,0.998547,0.610889
0.48,0.998612,0.639556
0.49,0.998349,0.672
0.5,0.998101,0.700889
0.51,0.997868,0.728222
0.52,0.997359,0.755333
0.53,0.996887,0.782889
0.54,0.996711,0.808
0.55,0.996267,0.830222
0.56,0.995088,0.855333
0.57,0.994429,0.872667
0.58,0.992087,0.891556
0.59,0.98987,0.912
0.6,0.987915,0.926444
0.61,0.986007,0.939556
0.62,0.983422,0.949111
0.63,0.980459,0.958889
0.64,0.976901,0.968
0.65,0.974017,0.974667
0.66,0.970149,0.982222
0.67,0.965457,0.987556
0.68,0.962659,0.991111
0.69,0.957183,0.993556
0.7,0.952027,0.996667
0.71,0.946847,0.997556
0.72,0.942175,0.999333
0.73,0.935732,0.999778
0.74,0.930329,1
0.75,0.925545,1
0.76,0.92081,1
0.77,0.91687,1
0.78,0.914077,1
0.79,0.912039,1
0.8,0.911116,1
0.81,0.910194,1
0.82,0.91001,1
0.83,0.91001,1
0.84,0.91001,1
0.85,0.91001,1
0.86,0.91001,1
0.87,0.909642,1
0.88,0.909642,1
0.89,0.909642,1
0.9,0.909642,1
0.91,0.909642,1
0.92,0.909642,1
0.93,0.909642,1
0.94,0.909642,1
0.95,0.909642,1
0.96,0.909642,1
0.97,0.909642,1
0.98,0.909642,1
0.99,0.909642,1
1,0.909275,1


==> data/pr_curves/seen/data-geometry-joins-roc.csv <==
threshold,precision,recall
0,0.0909091,1
0.01,0.0909091,1
0.02,0.0909091,1
0.03,0.0909091,1
0.04,0.0909091,1
0.05,0.0909091,1
0.06,0.0909091,1
0.07,0.0909091,1
0.08,0.0909091,1
0.09,0.0909458,1
0.1,0.0909826,1
0.11,0.0910194,1
0.12,0.0911116,1
0.13,0.0911854,1
0.14,0.0913335,1
0.15,0.0915378,1
0.16,0.0918367,1
0.17,0.0923456,1
0.18,0.0928218,1
0.19,0.0936719,1
0.2,0.094399,1
0.21,0.0954806,1
0.22,0.096463,1
0.23,0.0974026,1
0.24,0.0985761,1
0.25,0.0997562,1
0.26,0.10126,1
0.27,0.102904,1
0.28,0.104822,1
0.29,0.106863,1
0.3,0.109542,1
0.31,0.11194,1
0.32,0.115207,1
0.33,0.11811,1
0.34,0.121556,1
0.35,0.125488,1
0.36,0.129683,1
0.37,0.133452,1
0.38,0.138718,1
0.39,0.142631,1
0.4,0.147261,0.997778
0.41,0.153452,0.997778
0.42,0.158769,0.997778
0.43,0.164766,0.995556
0.44,0.172706,0.995556
0.45,0.181377,0.995556
0.46,0.192341,0.993333
0.47,0.203004,0.991111
0.48,0.215667,0.991111
0.49,0.23165,0.988889
0.5,0.248045,0.986667
0.51,0.265906,0.984444
0.52,0.285992,0.98
0.53,0.310028,0.975556
0.54,0.336406,0.973333
0.55,0.363333,0.968889
0.56,0.398336,0.957778
0.57,0.427572,0.951111
0.58,0.461369,0.928889
0.59,0.507463,0.906667
0.6,0.546575,0.886667
0.61,0.589124,0.866667
0.62,0.622735,0.84
0.63,0.663024,0.808889
0.64,0.706721,0.771111
0.65,0.744966,0.74
0.66,0.796954,0.697778
0.67,0.838617,0.646667
0.68,0.873817,0.615556
0.69,0.896057,0.555556
0.7,0.937239,0.497778
0.71,0.947368,0.44
0.72,0.983051,0.386667
0.73,0.992958,0.313333
0.74,1,0.251111
0.75,1,0.195556
0.76,1,0.14
0.77,1,0.0933333
0.78,1,0.06
0.79,1,0.0355556
0.8,1,0.0244444
0.81,1,0.0133333
0.82,1,0.0111111
0.83,1,0.0111111
0.84,1,0.0111111
0.85,1,0.0111111
0.86,1,0.0111111
0.87,1,0.00666667
0.88,1,0.00666667
0.89,1,0.00666667
0.9,1,0.00666667
0.91,1,0.00666667
0.92,1,0.00666667
0.93,1,0.00666667
0.94,1,0.00666667
0.95,1,0.00666667
0.96,1,0.00666667
0.97,1,0.00666667
0.98,1,0.00666667
0.99,1,0.00666667
1,1,0.00222222


==> data/pr_curves/seen/data-histogram-joins-cuts-roc.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,F1,F1_joins,F1_cuts
0,0,0,0.0909091,1,0.166667,0,0.166667
0.01,0,0,0.0909091,1,0.166667,0,0.166667
0.02,0,0,0.0909091,1,0.166667,0,0.166667
0.03,0,0,0.0909091,1,0.166667,0,0.166667
0.04,0,0,0.0909091,1,0.166667,0,0.166667
0.05,0,0,0.0909091,1,0.166667,0,0.166667
0.06,0,0,0.0909091,1,0.166667,0,0.166667
0.07,0,0,0.0909091,1,0.166667,0,0.166667
0.08,0,0,0.0909091,1,0.166667,0,0.166667
0.09,0,0,0.0909091,1,0.166667,0,0.166667
0.1,0,0,0.0909091,1,0.166667,0,0.166667
0.11,0,0,0.0909091,1,0.166667,0,0.166667
0.12,0,0,0.0909091,1,0.166667,0,0.166667
0.13,0,0,0.0909091,1,0.166667,0,0.166667
0.14,0,0,0.0909091,1,0.166667,0,0.166667
0.15,0,0,0.0909091,1,0.166667,0,0.166667
0.16,0,0,0.0909091,1,0.166667,0,0.166667
0.17,0,0,0.0909091,1,0.166667,0,0.166667
0.18,0,0,0.0909091,1,0.166667,0,0.166667
0.19,0,0,0.0909091,1,0.166667,0,0.166667
0.2,0,0,0.0909091,1,0.166667,0,0.166667
0.21,0,0,0.0909091,1,0.166667,0,0.166667
0.22,0,0,0.0909091,1,0.166667,0,0.166667
0.23,0,0,0.0909091,1,0.166667,0,0.166667
0.24,0,0,0.0909091,1,0.166667,0,0.166667
0.25,0,0,0.0909091,1,0.166667,0,0.166667
0.26,0,0,0.0909091,1,0.166667,0,0.166667
0.27,0,0,0.0909091,1,0.166667,0,0.166667
0.28,0,0,0.0909091,1,0.166667,0,0.166667
0.29,0,0,0.0909091,1,0.166667,0,0.166667
0.3,0,0,0.0909091,1,0.166667,0,0.166667
0.31,0,0,0.0909091,1,0.166667,0,0.166667
0.32,0,0,0.0909091,1,0.166667,0,0.166667
0.33,0,0,0.0909091,1,0.166667,0,0.166667
0.34,0,0,0.0909091,1,0.166667,0,0.166667
0.35,0,0,0.0909091,1,0.166667,0,0.166667
0.36,0,0,0.0909091,1,0.166667,0,0.166667
0.37,0,0,0.0909091,1,0.166667,0,0.166667
0.38,0,0,0.0909091,1,0.166667,0,0.166667
0.39,0,0,0.0909091,1,0.166667,0,0.166667
0.4,0,0,0.0909091,1,0.166667,0,0.166667
0.41,1,0.000444444,0.0909458,1,0.166728,0.000888494,0.166728
0.42,1,0.00177778,0.0910563,1,0.166914,0.00354925,0.166914
0.43,1,0.00311111,0.0911669,1,0.1671,0.00620292,0.1671
0.44,1,0.00622222,0.0914262,1,0.167535,0.0123675,0.167535
0.45,1,0.00955556,0.0917057,1,0.168004,0.0189302,0.168004
0.46,1,0.0144444,0.0921187,1,0.168697,0.0284775,0.168697
0.47,1,0.0197778,0.0925735,1,0.16946,0.0387884,0.16946
0.48,1,0.0233333,0.0928793,1,0.169972,0.0456026,0.169972
0.49,0.992754,0.0304444,0.0933084,0.997778,0.170658,0.0590772,0.170658
0.5,0.994253,0.0384444,0.0940117,0.997778,0.171833,0.0740265,0.171833
0.51,0.995434,0.0484444,0.0949059,0.997778,0.173326,0.0923925,0.173326
0.52,0.996139,0.0573333,0.0957152,0.997778,0.174674,0.108426,0.174674
0.53,0.993127,0.0642222,0.096158,0.995556,0.175377,0.120643,0.175377
0.54,0.9941,0.0748889,0.097159,0.995556,0.17704,0.139285,0.17704
0.55,0.985112,0.0882222,0.0976468,0.986667,0.177707,0.161942,0.177707
0.56,0.984881,0.101333,0.0987297,0.984444,0.179461,0.18376,0.179461
0.57,0.986513,0.113778,0.0999774,0.984444,0.18152,0.204025,0.18152
0.58,0.984615,0.128,0.101031,0.98,0.183178,0.226549,0.183178
0.59,0.985207,0.148,0.102948,0.977778,0.186283,0.257342,0.186283
0.6,0.986807,0.166222,0.104962,0.977778,0.189573,0.284519,0.189573
0.61,0.986982,0.185333,0.106943,0.975556,0.192755,0.312067,0.192755
0.62,0.987565,0.211778,0.109912,0.973333,0.19752,0.348765,0.19752
0.63,0.988424,0.246667,0.114189,0.971111,0.204349,0.394807,0.204349
0.64,0.986943,0.285556,0.118695,0.962222,0.211323,0.442951,0.211323
0.65,0.986441,0.323333,0.123741,0.955556,0.219108,0.487029,0.219108
0.66,0.986659,0.361556,0.129658,0.951111,0.228206,0.529192,0.228206
0.67,0.985445,0.406222,0.136672,0.94,0.238646,0.575295,0.238646
0.68,0.986931,0.453111,0.146671,0.94,0.253749,0.621078,0.253749
0.69,0.986962,0.504667,0.15855,0.933333,0.271055,0.667843,0.271055
0.7,0.983399,0.552889,0.168595,0.906667,0.284321,0.707824,0.284321
0.71,0.981555,0.603111,0.182609,0.886667,0.302846,0.747144,0.302846
0.72,0.979701,0.654222,0.2,0.864444,0.324843,0.784544,0.324843
0.73,0.978743,0.706,0.223592,0.846667,0.35376,0.820294,0.35376
0.74,0.977424,0.750444,0.248829,0.826667,0.382519,0.849026,0.382519
0.75,0.975315,0.790222,0.276074,0.8,0.41049,0.873067,0.41049
0.76,0.972656,0.83,0.310811,0.766667,0.442308,0.895683,0.442308
0.77,0.969705,0.860667,0.344142,0.731111,0.467994,0.911938,0.467994
0.78,0.962981,0.890222,0.374684,0.657778,0.477419,0.925173,0.477419
0.79,0.957196,0.919333,0.421975,0.588889,0.491651,0.937883,0.491651
0.8,0.95117,0.939333,0.460474,0.517778,0.487448,0.945215,0.487448
0.81,0.947519,0.958889,0.532828,0.468889,0.498818,0.95317,0.498818
0.82,0.942845,0.975111,0.621622,0.408889,0.493298,0.958707,0.493298
0.83,0.935532,0.983556,0.6621,0.322222,0.433483,0.958943,0.433483
0.84,0.931842,0.990444,0.742515,0.275556,0.401945,0.96025,0.401945
0.85,0.92575,0.994667,0.791304,0.202222,0.322124,0.958972,0.322124
0.86,0.919861,0.997333,0.830986,0.131111,0.226488,0.957032,0.226488
0.87,0.915648,0.998667,0.857143,0.08,0.146341,0.955357,0.146341
0.88,0.913671,0.999556,0.925926,0.0555556,0.104822,0.954685,0.104822
0.89,0.912224,1,1,0.0377778,0.0728051,0.954097,0.0728051
0.9,0.910563,1,1,0.0177778,0.0349345,0.953188,0.0349345
0.91,0.910563,1,1,0.0177778,0.0349345,0.953188,0.0349345
0.92,0.910194,1,1,0.0133333,0.0263158,0.952986,0.0263158
0.93,0.910194,1,1,0.0133333,0.0263158,0.952986,0.0263158
0.94,0.91001,1,1,0.0111111,0.021978,0.952885,0.021978
0.95,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245
0.96,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245
0.97,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245
0.98,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245
0.99,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245
1,0.909642,1,1,0.00666667,0.013245,0.952683,0.013245


==> data/pr_curves/seen/data-siamese-cuts-roc-augment.csv <==
threshold,precision,recall
0,0.909091,1
0.001,0.968575,1
0.002,0.974659,1
0.003,0.977623,1
0.004,0.979325,1
0.005,0.980179,1
0.006,0.980606,1
0.007,0.98082,1
0.008,0.98189,1
0.009,0.982104,1
0.01,0.983392,1
0.011,0.983607,1
0.012,0.984467,1
0.013,0.984683,1
0.014,0.985114,1
0.015,0.985542,0.999778
0.016,0.985758,0.999778
0.017,0.985974,0.999778
0.018,0.98619,0.999778
0.019,0.98619,0.999778
0.02,0.986407,0.999778
0.021,0.986623,0.999778
0.022,0.987056,0.999778
0.023,0.98727,0.999556
0.024,0.98727,0.999556
0.025,0.98727,0.999556
0.026,0.98727,0.999556
0.027,0.98727,0.999556
0.028,0.98727,0.999556
0.029,0.987703,0.999556
0.03,0.98792,0.999556
0.031,0.98792,0.999556
0.032,0.988354,0.999556
0.033,0.988571,0.999556
0.034,0.988571,0.999556
0.035,0.988571,0.999556
0.036,0.988571,0.999556
0.037,0.988571,0.999556
0.038,0.988789,0.999556
0.039,0.988789,0.999556
0.04,0.988789,0.999556
0.041,0.989006,0.999556
0.042,0.989221,0.999333
0.043,0.989221,0.999333
0.044,0.989221,0.999333
0.045,0.989439,0.999333
0.046,0.989439,0.999333
0.047,0.989439,0.999333
0.048,0.989439,0.999333
0.049,0.989875,0.999333
0.05,0.990092,0.999333
0.051,0.990092,0.999333
0.052,0.990092,0.999333
0.053,0.990092,0.999333
0.054,0.990092,0.999333
0.055,0.990092,0.999333
0.056,0.990529,0.999333
0.057,0.990529,0.999333
0.058,0.990747,0.999333
0.059,0.990963,0.999111
0.06,0.990963,0.999111
0.061,0.990963,0.999111
0.062,0.991182,0.999111
0.063,0.991182,0.999111
0.064,0.991182,0.999111
0.065,0.9914,0.999111
0.066,0.9914,0.999111
0.067,0.9914,0.999111
0.068,0.991619,0.999111
0.069,0.991619,0.999111
0.07,0.991619,0.999111
0.071,0.991619,0.999111
0.072,0.991619,0.999111
0.073,0.991838,0.999111
0.074,0.991838,0.999111
0.075,0.991838,0.999111
0.076,0.991838,0.999111
0.077,0.991838,0.999111
0.078,0.992275,0.999111
0.079,0.992275,0.999111
0.08,0.992275,0.999111
0.081,0.992275,0.999111
0.082,0.992275,0.999111
0.083,0.992275,0.999111
0.084,0.992275,0.999111
0.085,0.992275,0.999111
0.086,0.992275,0.999111
0.087,0.992274,0.998889
0.088,0.992274,0.998889
0.089,0.992274,0.998889
0.09,0.992274,0.998889
0.091,0.992272,0.998667
0.092,0.992272,0.998667
0.093,0.992272,0.998667
0.094,0.992272,0.998667
0.095,0.992272,0.998667
0.096,0.99227,0.998444
0.097,0.99227,0.998444
0.098,0.99227,0.998444
0.099,0.99227,0.998444
0.1,0.99227,0.998444
0.101,0.99249,0.998444
0.102,0.99249,0.998444
0.103,0.992709,0.998444
0.104,0.992707,0.998222
0.105,0.992706,0.998
0.106,0.992706,0.998
0.107,0.992706,0.998
0.108,0.992706,0.998
0.109,0.992706,0.998
0.11,0.992706,0.998
0.111,0.992925,0.998
0.112,0.992925,0.998
0.113,0.992925,0.998
0.114,0.992925,0.998
0.115,0.992925,0.998
0.116,0.992925,0.998
0.117,0.992925,0.998
0.118,0.992925,0.998
0.119,0.992925,0.998
0.12,0.992925,0.998
0.121,0.992925,0.998
0.122,0.992925,0.998
0.123,0.992925,0.998
0.124,0.992925,0.998
0.125,0.992925,0.998
0.126,0.992925,0.998
0.127,0.992925,0.998
0.128,0.992925,0.998
0.129,0.992925,0.998
0.13,0.992922,0.997556
0.131,0.992922,0.997556
0.132,0.992922,0.997556
0.133,0.992922,0.997556
0.134,0.992922,0.997556
0.135,0.992922,0.997556
0.136,0.992922,0.997556
0.137,0.992922,0.997556
0.138,0.992922,0.997556
0.139,0.992922,0.997556
0.14,0.992922,0.997556
0.141,0.99292,0.997333
0.142,0.99314,0.997333
0.143,0.99314,0.997333
0.144,0.99314,0.997333
0.145,0.99314,0.997333
0.146,0.99314,0.997333
0.147,0.99314,0.997333
0.148,0.993139,0.997111
0.149,0.993139,0.997111
0.15,0.993358,0.997111
0.151,0.993358,0.997111
0.152,0.993358,0.997111
0.153,0.993358,0.997111
0.154,0.993358,0.997111
0.155,0.993358,0.997111
0.156,0.993358,0.997111
0.157,0.993358,0.997111
0.158,0.993358,0.997111
0.159,0.993358,0.997111
0.16,0.993358,0.997111
0.161,0.993358,0.997111
0.162,0.993358,0.997111
0.163,0.993358,0.997111
0.164,0.993358,0.997111
0.165,0.993358,0.997111
0.166,0.993578,0.997111
0.167,0.993578,0.997111
0.168,0.993578,0.997111
0.169,0.993578,0.997111
0.17,0.993578,0.997111
0.171,0.993578,0.997111
0.172,0.993798,0.997111
0.173,0.993798,0.997111
0.174,0.993798,0.997111
0.175,0.993798,0.997111
0.176,0.993798,0.997111
0.177,0.993798,0.997111
0.178,0.993798,0.997111
0.179,0.993798,0.997111
0.18,0.993798,0.997111
0.181,0.993798,0.997111
0.182,0.993798,0.997111
0.183,0.993798,0.997111
0.184,0.993798,0.997111
0.185,0.993798,0.997111
0.186,0.993798,0.997111
0.187,0.993798,0.997111
0.188,0.993798,0.997111
0.189,0.993798,0.997111
0.19,0.993797,0.996889
0.191,0.993797,0.996889
0.192,0.993797,0.996889
0.193,0.993797,0.996889
0.194,0.993797,0.996889
0.195,0.993797,0.996889
0.196,0.993797,0.996889
0.197,0.993797,0.996889
0.198,0.993797,0.996889
0.199,0.993797,0.996889
0.2,0.993797,0.996889
0.201,0.993796,0.996667
0.202,0.993796,0.996667
0.203,0.993796,0.996667
0.204,0.993796,0.996667
0.205,0.993796,0.996667
0.206,0.993794,0.996444
0.207,0.993794,0.996444
0.208,0.993794,0.996444
0.209,0.993794,0.996444
0.21,0.993794,0.996444
0.211,0.993794,0.996444
0.212,0.993794,0.996444
0.213,0.993794,0.996444
0.214,0.993794,0.996444
0.215,0.993794,0.996444
0.216,0.993794,0.996444
0.217,0.993794,0.996444
0.218,0.993794,0.996444
0.219,0.993794,0.996444
0.22,0.993794,0.996444
0.221,0.993794,0.996444
0.222,0.993794,0.996444
0.223,0.993794,0.996444
0.224,0.993794,0.996444
0.225,0.993794,0.996444
0.226,0.993794,0.996444
0.227,0.993794,0.996444
0.228,0.993794,0.996444
0.229,0.993794,0.996444
0.23,0.993794,0.996444
0.231,0.994015,0.996444
0.232,0.994015,0.996444
0.233,0.994013,0.996222
0.234,0.994013,0.996222
0.235,0.994013,0.996222
0.236,0.994013,0.996222
0.237,0.994013,0.996222
0.238,0.994013,0.996222
0.239,0.994013,0.996222
0.24,0.994013,0.996222
0.241,0.994012,0.996
0.242,0.994012,0.996
0.243,0.994012,0.996
0.244,0.994012,0.996
0.245,0.994012,0.996
0.246,0.994012,0.996
0.247,0.994012,0.996
0.248,0.994012,0.996
0.249,0.994012,0.996
0.25,0.994012,0.996
0.251,0.994012,0.996
0.252,0.994012,0.996
0.253,0.994012,0.996
0.254,0.994012,0.996
0.255,0.994012,0.996
0.256,0.994012,0.996
0.257,0.994012,0.996
0.258,0.994012,0.996
0.259,0.994012,0.996
0.26,0.994012,0.996
0.261,0.994012,0.996
0.262,0.994012,0.996
0.263,0.994012,0.996
0.264,0.994012,0.996
0.265,0.994232,0.996
0.266,0.994232,0.996
0.267,0.994231,0.995778
0.268,0.994231,0.995778
0.269,0.994231,0.995778
0.27,0.994231,0.995778
0.271,0.994231,0.995778
0.272,0.994231,0.995778
0.273,0.994231,0.995778
0.274,0.994231,0.995778
0.275,0.994231,0.995778
0.276,0.994231,0.995778
0.277,0.994231,0.995778
0.278,0.994231,0.995778
0.279,0.994231,0.995778
0.28,0.994231,0.995778
0.281,0.994231,0.995778
0.282,0.994231,0.995778
0.283,0.99423,0.995556
0.284,0.99423,0.995556
0.285,0.99423,0.995556
0.286,0.99423,0.995556
0.287,0.99423,0.995556
0.288,0.99423,0.995556
0.289,0.99423,0.995556
0.29,0.99423,0.995556
0.291,0.99423,0.995556
0.292,0.99423,0.995556
0.293,0.99423,0.995556
0.294,0.99423,0.995556
0.295,0.99423,0.995556
0.296,0.99423,0.995556
0.297,0.99423,0.995556
0.298,0.99423,0.995556
0.299,0.99423,0.995556
0.3,0.99423,0.995556
0.301,0.99423,0.995556
0.302,0.99423,0.995556
0.303,0.99423,0.995556
0.304,0.99423,0.995556
0.305,0.99423,0.995556
0.306,0.99423,0.995556
0.307,0.99423,0.995556
0.308,0.99423,0.995556
0.309,0.99423,0.995556
0.31,0.99423,0.995556
0.311,0.99423,0.995556
0.312,0.99423,0.995556
0.313,0.99423,0.995556
0.314,0.99423,0.995556
0.315,0.99423,0.995556
0.316,0.99423,0.995556
0.317,0.99423,0.995556
0.318,0.99423,0.995556
0.319,0.99423,0.995556
0.32,0.99423,0.995556
0.321,0.99423,0.995556
0.322,0.99423,0.995556
0.323,0.994229,0.995333
0.324,0.994449,0.995333
0.325,0.994449,0.995333
0.326,0.994449,0.995333
0.327,0.994449,0.995333
0.328,0.994449,0.995333
0.329,0.994448,0.995111
0.33,0.994448,0.995111
0.331,0.994448,0.995111
0.332,0.994448,0.995111
0.333,0.994448,0.995111
0.334,0.994448,0.995111
0.335,0.994448,0.995111
0.336,0.994448,0.995111
0.337,0.994448,0.995111
0.338,0.994448,0.995111
0.339,0.994448,0.995111
0.34,0.994448,0.995111
0.341,0.994447,0.994889
0.342,0.994447,0.994889
0.343,0.994447,0.994889
0.344,0.994447,0.994889
0.345,0.994447,0.994889
0.346,0.994447,0.994889
0.347,0.994447,0.994889
0.348,0.994447,0.994889
0.349,0.994447,0.994889
0.35,0.994447,0.994889
0.351,0.994447,0.994889
0.352,0.994447,0.994889
0.353,0.994447,0.994889
0.354,0.994446,0.994667
0.355,0.994446,0.994667
0.356,0.994667,0.994667
0.357,0.994667,0.994667
0.358,0.994888,0.994667
0.359,0.994887,0.994444
0.36,0.994887,0.994444
0.361,0.994887,0.994444
0.362,0.995108,0.994444
0.363,0.995108,0.994444
0.364,0.995108,0.994444
0.365,0.995108,0.994444
0.366,0.995108,0.994444
0.367,0.995108,0.994444
0.368,0.995108,0.994444
0.369,0.995108,0.994444
0.37,0.995108,0.994444
0.371,0.995108,0.994444
0.372,0.995108,0.994444
0.373,0.995108,0.994444
0.374,0.995106,0.994
0.375,0.995106,0.994
0.376,0.995106,0.994
0.377,0.995106,0.994
0.378,0.995106,0.994
0.379,0.995106,0.994
0.38,0.995106,0.994
0.381,0.995106,0.994
0.382,0.995106,0.994
0.383,0.995106,0.994
0.384,0.995106,0.994
0.385,0.995106,0.994
0.386,0.995105,0.993778
0.387,0.995105,0.993778
0.388,0.995326,0.993778
0.389,0.995548,0.993778
0.39,0.995548,0.993778
0.391,0.995548,0.993778
0.392,0.995548,0.993778
0.393,0.995548,0.993778
0.394,0.995548,0.993778
0.395,0.995548,0.993778
0.396,0.995548,0.993778
0.397,0.995547,0.993556
0.398,0.995547,0.993556
0.399,0.995547,0.993556
0.4,0.995547,0.993556
0.401,0.995547,0.993556
0.402,0.995547,0.993556
0.403,0.995547,0.993556
0.404,0.995547,0.993556
0.405,0.995546,0.993333
0.406,0.995546,0.993333
0.407,0.995546,0.993333
0.408,0.995546,0.993333
0.409,0.995546,0.993333
0.41,0.995546,0.993333
0.411,0.995546,0.993333
0.412,0.995546,0.993333
0.413,0.995546,0.993333
0.414,0.995546,0.993333
0.415,0.995546,0.993333
0.416,0.995546,0.993333
0.417,0.995546,0.993333
0.418,0.995546,0.993333
0.419,0.995546,0.993333
0.42,0.995546,0.993333
0.421,0.995546,0.993333
0.422,0.995546,0.993333
0.423,0.995546,0.993333
0.424,0.995546,0.993333
0.425,0.995546,0.993333
0.426,0.995546,0.993333
0.427,0.995767,0.993333
0.428,0.995767,0.993333
0.429,0.995767,0.993333
0.43,0.995767,0.993333
0.431,0.995767,0.993333
0.432,0.995767,0.993333
0.433,0.995767,0.993333
0.434,0.995767,0.993333
0.435,0.995767,0.993333
0.436,0.995767,0.993333
0.437,0.995767,0.993333
0.438,0.995767,0.993333
0.439,0.995767,0.993333
0.44,0.995767,0.993333
0.441,0.995767,0.993333
0.442,0.995766,0.993111
0.443,0.995766,0.992889
0.444,0.995766,0.992889
0.445,0.995766,0.992889
0.446,0.995766,0.992889
0.447,0.995766,0.992889
0.448,0.995766,0.992889
0.449,0.995766,0.992889
0.45,0.995766,0.992889
0.451,0.995766,0.992889
0.452,0.995765,0.992667
0.453,0.995765,0.992667
0.454,0.995765,0.992667
0.455,0.995765,0.992667
0.456,0.995765,0.992667
0.457,0.995765,0.992667
0.458,0.995765,0.992667
0.459,0.995765,0.992667
0.46,0.995765,0.992667
0.461,0.995765,0.992667
0.462,0.995765,0.992667
0.463,0.995765,0.992667
0.464,0.995765,0.992667
0.465,0.995765,0.992667
0.466,0.995765,0.992667
0.467,0.995765,0.992667
0.468,0.995765,0.992667
0.469,0.995765,0.992667
0.47,0.995765,0.992667
0.471,0.995765,0.992667
0.472,0.995765,0.992667
0.473,0.995765,0.992667
0.474,0.995765,0.992667
0.475,0.995765,0.992667
0.476,0.995765,0.992667
0.477,0.995765,0.992667
0.478,0.995765,0.992667
0.479,0.995765,0.992667
0.48,0.995765,0.992667
0.481,0.995765,0.992667
0.482,0.995765,0.992667
0.483,0.995765,0.992667
0.484,0.995765,0.992667
0.485,0.995765,0.992667
0.486,0.995765,0.992667
0.487,0.995765,0.992667
0.488,0.995765,0.992667
0.489,0.995765,0.992667
0.49,0.995765,0.992667
0.491,0.995765,0.992667
0.492,0.995765,0.992667
0.493,0.995765,0.992667
0.494,0.995765,0.992667
0.495,0.995765,0.992667
0.496,0.995765,0.992667
0.497,0.995764,0.992444
0.498,0.995763,0.992222
0.499,0.995763,0.992222
0.5,0.995763,0.992222
0.501,0.995763,0.992222
0.502,0.995763,0.992222
0.503,0.995763,0.992222
0.504,0.995763,0.992222
0.505,0.995763,0.992222
0.506,0.995763,0.992222
0.507,0.995763,0.992222
0.508,0.995762,0.992
0.509,0.995762,0.992
0.51,0.995762,0.992
0.511,0.995762,0.992
0.512,0.995762,0.992
0.513,0.995762,0.992
0.514,0.995761,0.991778
0.515,0.995761,0.991778
0.516,0.995761,0.991778
0.517,0.995761,0.991778
0.518,0.995761,0.991778
0.519,0.995761,0.991778
0.52,0.995761,0.991778
0.521,0.995761,0.991778
0.522,0.995761,0.991778
0.523,0.995761,0.991778
0.524,0.99576,0.991556
0.525,0.99576,0.991556
0.526,0.99576,0.991556
0.527,0.99576,0.991556
0.528,0.99576,0.991556
0.529,0.99576,0.991556
0.53,0.995759,0.991333
0.531,0.995759,0.991333
0.532,0.995759,0.991333
0.533,0.995759,0.991333
0.534,0.995759,0.991333
0.535,0.995759,0.991333
0.536,0.995759,0.991333
0.537,0.995759,0.991333
0.538,0.995759,0.991333
0.539,0.995759,0.991333
0.54,0.995759,0.991333
0.541,0.995759,0.991333
0.542,0.995759,0.991333
0.543,0.995759,0.991333
0.544,0.995759,0.991333
0.545,0.995759,0.991333
0.546,0.995759,0.991333
0.547,0.995759,0.991333
0.548,0.995759,0.991333
0.549,0.995759,0.991333
0.55,0.995759,0.991333
0.551,0.995759,0.991333
0.552,0.995758,0.991111
0.553,0.995758,0.991111
0.554,0.995758,0.991111
0.555,0.995758,0.991111
0.556,0.995758,0.991111
0.557,0.995758,0.991111
0.558,0.995758,0.991111
0.559,0.995758,0.991111
0.56,0.995758,0.991111
0.561,0.995757,0.990889
0.562,0.995757,0.990889
0.563,0.995756,0.990667
0.564,0.995756,0.990667
0.565,0.995755,0.990444
0.566,0.995755,0.990444
0.567,0.995755,0.990444
0.568,0.995755,0.990444
0.569,0.995755,0.990444
0.57,0.995754,0.990222
0.571,0.995753,0.99
0.572,0.995753,0.99
0.573,0.995753,0.99
0.574,0.995753,0.99
0.575,0.995752,0.989778
0.576,0.995752,0.989778
0.577,0.995752,0.989778
0.578,0.995752,0.989778
0.579,0.995752,0.989778
0.58,0.995752,0.989778
0.581,0.995752,0.989778
0.582,0.995752,0.989778
0.583,0.995752,0.989778
0.584,0.995752,0.989778
0.585,0.995752,0.989778
0.586,0.995751,0.989556
0.587,0.995974,0.989556
0.588,0.995974,0.989556
0.589,0.995974,0.989556
0.59,0.995974,0.989556
0.591,0.995974,0.989556
0.592,0.995974,0.989556
0.593,0.995974,0.989556
0.594,0.995974,0.989556
0.595,0.996196,0.989333
0.596,0.996196,0.989333
0.597,0.996196,0.989333
0.598,0.996196,0.989333
0.599,0.996196,0.989333
0.6,0.996196,0.989333
0.601,0.996196,0.989333
0.602,0.996196,0.989333
0.603,0.996196,0.989333
0.604,0.996196,0.989333
0.605,0.996196,0.989333
0.606,0.996196,0.989333
0.607,0.996196,0.989333
0.608,0.996196,0.989333
0.609,0.996195,0.989111
0.61,0.996195,0.989111
0.611,0.996195,0.989111
0.612,0.996195,0.989111
0.613,0.996195,0.989111
0.614,0.996195,0.989111
0.615,0.996195,0.989111
0.616,0.996195,0.989111
0.617,0.996195,0.989111
0.618,0.996195,0.989111
0.619,0.996195,0.989111
0.62,0.996195,0.989111
0.621,0.996195,0.989111
0.622,0.996195,0.989111
0.623,0.996195,0.989111
0.624,0.996195,0.989111
0.625,0.996195,0.989111
0.626,0.996195,0.989111
0.627,0.996195,0.989111
0.628,0.996194,0.988889
0.629,0.996194,0.988889
0.63,0.996194,0.988889
0.631,0.996193,0.988667
0.632,0.996193,0.988667
0.633,0.996193,0.988667
0.634,0.996193,0.988667
0.635,0.996193,0.988667
0.636,0.996193,0.988667
0.637,0.996193,0.988667
0.638,0.996193,0.988667
0.639,0.996193,0.988667
0.64,0.996193,0.988667
0.641,0.996193,0.988667
0.642,0.996193,0.988444
0.643,0.996193,0.988444
0.644,0.996192,0.988222
0.645,0.996191,0.988
0.646,0.996191,0.988
0.647,0.996191,0.988
0.648,0.996191,0.988
0.649,0.996191,0.988
0.65,0.996191,0.988
0.651,0.996191,0.988
0.652,0.996191,0.988
0.653,0.996191,0.988
0.654,0.996191,0.988
0.655,0.996191,0.988
0.656,0.99619,0.987778
0.657,0.99619,0.987778
0.658,0.99619,0.987778
0.659,0.99619,0.987778
0.66,0.99619,0.987778
0.661,0.99619,0.987778
0.662,0.99619,0.987778
0.663,0.99619,0.987778
0.664,0.99619,0.987778
0.665,0.99619,0.987778
0.666,0.99619,0.987778
0.667,0.99619,0.987778
0.668,0.99619,0.987778
0.669,0.99619,0.987778
0.67,0.99619,0.987778
0.671,0.99619,0.987778
0.672,0.99619,0.987778
0.673,0.99619,0.987778
0.674,0.99619,0.987778
0.675,0.99619,0.987778
0.676,0.99619,0.987778
0.677,0.99619,0.987778
0.678,0.99619,0.987778
0.679,0.996189,0.987556
0.68,0.996189,0.987556
0.681,0.996188,0.987333
0.682,0.996188,0.987333
0.683,0.996188,0.987333
0.684,0.996188,0.987333
0.685,0.996188,0.987333
0.686,0.996188,0.987333
0.687,0.996188,0.987333
0.688,0.996188,0.987111
0.689,0.996187,0.986889
0.69,0.996187,0.986889
0.691,0.996187,0.986889
0.692,0.996186,0.986667
0.693,0.996186,0.986667
0.694,0.996186,0.986667
0.695,0.996186,0.986667
0.696,0.996186,0.986667
0.697,0.996186,0.986667
0.698,0.996186,0.986667
0.699,0.996186,0.986667
0.7,0.996186,0.986667
0.701,0.996186,0.986667
0.702,0.996186,0.986667
0.703,0.996186,0.986667
0.704,0.996186,0.986667
0.705,0.996186,0.986667
0.706,0.996186,0.986667
0.707,0.996186,0.986667
0.708,0.996186,0.986667
0.709,0.996186,0.986667
0.71,0.996186,0.986667
0.711,0.996184,0.986222
0.712,0.996184,0.986222
0.713,0.996184,0.986222
0.714,0.996184,0.986222
0.715,0.996184,0.986222
0.716,0.996184,0.986222
0.717,0.996184,0.986222
0.718,0.996184,0.986222
0.719,0.996184,0.986222
0.72,0.996184,0.986222
0.721,0.996184,0.986222
0.722,0.996182,0.985778
0.723,0.996182,0.985778
0.724,0.996182,0.985778
0.725,0.996182,0.985778
0.726,0.996181,0.985556
0.727,0.996181,0.985556
0.728,0.996181,0.985556
0.729,0.996181,0.985556
0.73,0.996181,0.985556
0.731,0.996181,0.985556
0.732,0.996181,0.985556
0.733,0.996181,0.985556
0.734,0.996181,0.985556
0.735,0.996181,0.985556
0.736,0.996181,0.985556
0.737,0.996181,0.985556
0.738,0.996181,0.985333
0.739,0.996181,0.985333
0.74,0.996181,0.985333
0.741,0.996181,0.985333
0.742,0.996181,0.985333
0.743,0.996181,0.985333
0.744,0.996181,0.985333
0.745,0.996181,0.985333
0.746,0.996181,0.985333
0.747,0.99618,0.985111
0.748,0.99618,0.985111
0.749,0.99618,0.985111
0.75,0.996403,0.984889
0.751,0.996403,0.984889
0.752,0.996402,0.984667
0.753,0.996402,0.984667
0.754,0.996402,0.984667
0.755,0.996402,0.984667
0.756,0.996402,0.984667
0.757,0.996402,0.984667
0.758,0.996402,0.984667
0.759,0.996402,0.984667
0.76,0.996402,0.984667
0.761,0.996402,0.984667
0.762,0.996402,0.984667
0.763,0.996626,0.984667
0.764,0.996626,0.984667
0.765,0.996626,0.984667
0.766,0.996626,0.984667
0.767,0.996626,0.984667
0.768,0.99685,0.984667
0.769,0.99685,0.984667
0.77,0.99685,0.984667
0.771,0.99685,0.984667
0.772,0.99685,0.984667
0.773,0.99685,0.984667
0.774,0.99685,0.984667
0.775,0.99685,0.984667
0.776,0.99685,0.984667
0.777,0.99685,0.984667
0.778,0.99685,0.984667
0.779,0.997075,0.984667
0.78,0.997075,0.984667
0.781,0.997075,0.984667
0.782,0.997075,0.984667
0.783,0.997075,0.984667
0.784,0.997075,0.984667
0.785,0.997075,0.984667
0.786,0.997075,0.984667
0.787,0.997074,0.984444
0.788,0.997074,0.984444
0.789,0.997073,0.984222
0.79,0.997073,0.984222
0.791,0.997073,0.984222
0.792,0.997073,0.984222
0.793,0.997073,0.984222
0.794,0.997073,0.984222
0.795,0.997073,0.984222
0.796,0.997073,0.984222
0.797,0.997073,0.984222
0.798,0.997073,0.984222
0.799,0.997073,0.984
0.8,0.997073,0.984
0.801,0.997073,0.984
0.802,0.997072,0.983778
0.803,0.997072,0.983778
0.804,0.997072,0.983778
0.805,0.997072,0.983778
0.806,0.997071,0.983556
0.807,0.997296,0.983556
0.808,0.997296,0.983556
0.809,0.997296,0.983556
0.81,0.997296,0.983556
0.811,0.997296,0.983556
0.812,0.997296,0.983556
0.813,0.997296,0.983556
0.814,0.997296,0.983556
0.815,0.997296,0.983556
0.816,0.997296,0.983556
0.817,0.997296,0.983556
0.818,0.997296,0.983556
0.819,0.997296,0.983556
0.82,0.997296,0.983556
0.821,0.997296,0.983556
0.822,0.997296,0.983556
0.823,0.997296,0.983556
0.824,0.997296,0.983556
0.825,0.997295,0.983333
0.826,0.997295,0.983333
0.827,0.997295,0.983333
0.828,0.997295,0.983111
0.829,0.997295,0.983111
0.83,0.997295,0.983111
0.831,0.997294,0.982889
0.832,0.997294,0.982889
0.833,0.997294,0.982889
0.834,0.997294,0.982667
0.835,0.997294,0.982667
0.836,0.997294,0.982667
0.837,0.997294,0.982667
0.838,0.997294,0.982667
0.839,0.997294,0.982667
0.84,0.997294,0.982667
0.841,0.997294,0.982667
0.842,0.997294,0.982667
0.843,0.997294,0.982667
0.844,0.997294,0.982667
0.845,0.997294,0.982667
0.846,0.997294,0.982667
0.847,0.997293,0.982444
0.848,0.997293,0.982444
0.849,0.997292,0.982222
0.85,0.997292,0.982222
0.851,0.997292,0.982222
0.852,0.997292,0.982222
0.853,0.997292,0.982222
0.854,0.997292,0.982222
0.855,0.997292,0.982222
0.856,0.997292,0.982222
0.857,0.997292,0.982222
0.858,0.997292,0.982222
0.859,0.997292,0.982222
0.86,0.997292,0.982222
0.861,0.997292,0.982
0.862,0.997292,0.982
0.863,0.997292,0.982
0.864,0.997516,0.981778
0.865,0.997516,0.981778
0.866,0.997516,0.981778
0.867,0.997516,0.981778
0.868,0.997516,0.981778
0.869,0.997516,0.981778
0.87,0.997515,0.981333
0.871,0.997515,0.981333
0.872,0.997515,0.981111
0.873,0.997515,0.981111
0.874,0.997515,0.981111
0.875,0.997515,0.981111
0.876,0.997515,0.981111
0.877,0.997515,0.981111
0.878,0.997515,0.981111
0.879,0.997515,0.981111
0.88,0.997515,0.981111
0.881,0.997515,0.981111
0.882,0.997515,0.981111
0.883,0.997514,0.980889
0.884,0.997514,0.980889
0.885,0.997514,0.980889
0.886,0.997514,0.980889
0.887,0.997514,0.980889
0.888,0.997739,0.980444
0.889,0.997739,0.980444
0.89,0.997738,0.980222
0.891,0.997738,0.980222
0.892,0.997738,0.980222
0.893,0.997738,0.980222
0.894,0.997738,0.980222
0.895,0.997738,0.980222
0.896,0.997738,0.98
0.897,0.997738,0.98
0.898,0.997737,0.979778
0.899,0.997736,0.979333
0.9,0.997736,0.979333
0.901,0.997736,0.979333
0.902,0.997736,0.979333
0.903,0.997736,0.979333
0.904,0.997736,0.979111
0.905,0.997736,0.979111
0.906,0.997736,0.979111
0.907,0.997736,0.979111
0.908,0.997736,0.979111
0.909,0.997736,0.979111
0.91,0.997735,0.978889
0.911,0.997735,0.978889
0.912,0.997735,0.978889
0.913,0.997734,0.978667
0.914,0.997734,0.978444
0.915,0.997734,0.978444
0.916,0.997734,0.978444
0.917,0.997734,0.978444
0.918,0.99796,0.978222
0.919,0.99796,0.978222
0.92,0.99796,0.978222
0.921,0.99796,0.978222
0.922,0.99796,0.978222
0.923,0.998186,0.978
0.924,0.998186,0.978
0.925,0.998186,0.978
0.926,0.998185,0.977556
0.927,0.998638,0.977556
0.928,0.998638,0.977556
0.929,0.998638,0.977556
0.93,0.998638,0.977556
0.931,0.998638,0.977333
0.932,0.998638,0.977333
0.933,0.998638,0.977333
0.934,0.998638,0.977333
0.935,0.998638,0.977333
0.936,0.998638,0.977333
0.937,0.998638,0.977333
0.938,0.998637,0.977111
0.939,0.998637,0.976667
0.94,0.998637,0.976667
0.941,0.998637,0.976667
0.942,0.998636,0.976222
0.943,0.998636,0.976222
0.944,0.998636,0.976
0.945,0.998636,0.976
0.946,0.998636,0.976
0.947,0.998636,0.976
0.948,0.998635,0.975778
0.949,0.998635,0.975333
0.95,0.998635,0.975111
0.951,0.998635,0.975111
0.952,0.998635,0.975111
0.953,0.998634,0.974889
0.954,0.998634,0.974667
0.955,0.998634,0.974667
0.956,0.998634,0.974667
0.957,0.998634,0.974444
0.958,0.998634,0.974444
0.959,0.998633,0.974
0.96,0.998633,0.974
0.961,0.998633,0.974
0.962,0.998632,0.973556
0.963,0.998632,0.973556
0.964,0.998632,0.973333
0.965,0.998632,0.973111
0.966,0.998632,0.973111
0.967,0.998631,0.972667
0.968,0.99863,0.971778
0.969,0.998629,0.971333
0.97,0.998629,0.970889
0.971,0.998628,0.970667
0.972,0.998628,0.970444
0.973,0.998627,0.97
0.974,0.998626,0.969111
0.975,0.998626,0.969111
0.976,0.998626,0.969111
0.977,0.998626,0.968889
0.978,0.998626,0.968889
0.979,0.998626,0.968889
0.98,0.998625,0.968667
0.981,0.998625,0.968667
0.982,0.998625,0.968
0.983,0.998624,0.967778
0.984,0.998623,0.967111
0.985,0.998622,0.966222
0.986,0.998851,0.965556
0.987,0.99908,0.964889
0.988,0.99931,0.964889
0.989,0.999309,0.964222
0.99,0.999307,0.962
0.991,0.999306,0.960444
0.992,0.999305,0.959111
0.993,0.999303,0.955778
0.994,0.999301,0.953333
0.995,0.999298,0.948667
0.996,0.99953,0.945333
0.997,0.999763,0.936222
0.998,0.999761,0.928222
0.999,0.999756,0.91
1,1,0.379778


==> data/pr_curves/seen/data-siamese-cuts-roc-cumulative-hist.csv <==
threshold,precision,recall
0,0.909091,1
0.001,0.921508,0.994
0.002,0.925052,0.992889
0.003,0.92731,0.992222
0.004,0.928318,0.99
0.005,0.93032,0.988
0.006,0.931237,0.987111
0.007,0.932801,0.987111
0.008,0.933319,0.986
0.009,0.933839,0.984889
0.01,0.934177,0.984
0.011,0.934741,0.983556
0.012,0.935518,0.983333
0.013,0.936296,0.983111
0.014,0.936481,0.982889
0.015,0.937659,0.982667
0.016,0.938031,0.982222
0.017,0.938377,0.981333
0.018,0.938962,0.981111
0.019,0.939536,0.980667
0.02,0.939736,0.980667
0.021,0.940337,0.980667
0.022,0.940537,0.980667
0.023,0.940537,0.980667
0.024,0.940913,0.980222
0.025,0.941302,0.98
0.026,0.942106,0.98
0.027,0.942686,0.979556
0.028,0.942851,0.978889
0.029,0.943029,0.978444
0.03,0.943029,0.978444
0.031,0.943231,0.978444
0.032,0.943433,0.978444
0.033,0.943825,0.978222
0.034,0.944015,0.978
0.035,0.944623,0.978
0.036,0.944826,0.978
0.037,0.945638,0.978
0.038,0.945841,0.978
0.039,0.94583,0.977778
0.04,0.945818,0.977556
0.041,0.945806,0.977333
0.042,0.945795,0.977111
0.043,0.945998,0.977111
0.044,0.94619,0.976889
0.045,0.946359,0.976222
0.046,0.946359,0.976222
0.047,0.946552,0.976
0.048,0.94654,0.975778
0.049,0.946529,0.975556
0.05,0.946517,0.975333
0.051,0.946721,0.975333
0.052,0.946914,0.975111
0.053,0.9473,0.974667
0.054,0.947505,0.974667
0.055,0.947903,0.974444
0.056,0.947903,0.974444
0.057,0.948097,0.974222
0.058,0.948097,0.974222
0.059,0.948097,0.974222
0.06,0.948712,0.974222
0.061,0.948907,0.974
0.062,0.948907,0.974
0.063,0.949101,0.973778
0.064,0.949296,0.973556
0.065,0.949296,0.973556
0.066,0.949502,0.973556
0.067,0.949707,0.973556
0.068,0.949707,0.973556
0.069,0.949696,0.973333
0.07,0.949902,0.973333
0.071,0.949881,0.972889
0.072,0.949881,0.972889
0.073,0.950076,0.972667
0.074,0.950065,0.972444
0.075,0.950478,0.972444
0.076,0.950684,0.972444
0.077,0.950891,0.972444
0.078,0.95088,0.972222
0.079,0.95088,0.972222
0.08,0.951283,0.972
0.081,0.951262,0.971556
0.082,0.951262,0.971556
0.083,0.951251,0.971333
0.084,0.951251,0.971333
0.085,0.951251,0.971333
0.086,0.951251,0.971333
0.087,0.951666,0.971333
0.088,0.951666,0.971333
0.089,0.951655,0.971111
0.09,0.951645,0.970889
0.091,0.951623,0.970444
0.092,0.951613,0.970222
0.093,0.951613,0.970222
0.094,0.951613,0.970222
0.095,0.95182,0.970222
0.096,0.95182,0.970222
0.097,0.951789,0.969556
0.098,0.951789,0.969556
0.099,0.952412,0.969556
0.1,0.952412,0.969556
0.101,0.952412,0.969556
0.102,0.952412,0.969556
0.103,0.95262,0.969556
0.104,0.95261,0.969333
0.105,0.952818,0.969333
0.106,0.953234,0.969333
0.107,0.953234,0.969333
0.108,0.953432,0.969111
0.109,0.953432,0.969111
0.11,0.953432,0.969111
0.111,0.953641,0.969111
0.112,0.953641,0.969111
0.113,0.953641,0.969111
0.114,0.953641,0.969111
0.115,0.953631,0.968889
0.116,0.953631,0.968889
0.117,0.953631,0.968889
0.118,0.953631,0.968889
0.119,0.953631,0.968889
0.12,0.953621,0.968667
0.121,0.954217,0.968
0.122,0.954217,0.968
0.123,0.954426,0.968
0.124,0.954426,0.968
0.125,0.954426,0.968
0.126,0.954426,0.968
0.127,0.954416,0.967778
0.128,0.954406,0.967556
0.129,0.954396,0.967333
0.13,0.954605,0.967333
0.131,0.954605,0.967333
0.132,0.954595,0.967111
0.133,0.954595,0.967111
0.134,0.954805,0.967111
0.135,0.954805,0.967111
0.136,0.954795,0.966889
0.137,0.954795,0.966889
0.138,0.954785,0.966667
0.139,0.954775,0.966444
0.14,0.954775,0.966444
0.141,0.954775,0.966444
0.142,0.954775,0.966444
0.143,0.954985,0.966444
0.144,0.954975,0.966222
0.145,0.954975,0.966222
0.146,0.954975,0.966222
0.147,0.954975,0.966222
0.148,0.955185,0.966222
0.149,0.955175,0.966
0.15,0.955365,0.965556
0.151,0.955365,0.965556
0.152,0.955365,0.965556
0.153,0.955345,0.965111
0.154,0.955546,0.964889
0.155,0.955546,0.964889
0.156,0.955546,0.964889
0.157,0.955546,0.964889
0.158,0.955546,0.964889
0.159,0.955967,0.964889
0.16,0.955967,0.964889
0.161,0.955967,0.964889
0.162,0.955947,0.964444
0.163,0.955937,0.964222
0.164,0.955937,0.964222
0.165,0.955937,0.964222
0.166,0.956148,0.964222
0.167,0.956148,0.964222
0.168,0.956148,0.964222
0.169,0.956148,0.964222
0.17,0.956148,0.964222
0.171,0.956148,0.964222
0.172,0.956148,0.964222
0.173,0.956148,0.964222
0.174,0.956148,0.964222
0.175,0.956148,0.964222
0.176,0.956148,0.964222
0.177,0.956148,0.964222
0.178,0.956148,0.964222
0.179,0.956148,0.964222
0.18,0.956359,0.964222
0.181,0.956359,0.964222
0.182,0.956359,0.964222
0.183,0.956359,0.964222
0.184,0.956349,0.964
0.185,0.956349,0.964
0.186,0.95633,0.963556
0.187,0.956541,0.963556
0.188,0.956541,0.963556
0.189,0.956752,0.963556
0.19,0.956742,0.963333
0.191,0.956954,0.963333
0.192,0.956944,0.963111
0.193,0.956944,0.963111
0.194,0.957155,0.963111
0.195,0.957155,0.963111
0.196,0.957367,0.963111
0.197,0.957578,0.963111
0.198,0.957578,0.963111
0.199,0.957578,0.963111
0.2,0.957578,0.963111
0.201,0.95779,0.963111
0.202,0.95779,0.963111
0.203,0.95779,0.963111
0.204,0.95779,0.963111
0.205,0.95779,0.963111
0.206,0.957771,0.962667
0.207,0.957771,0.962667
0.208,0.957771,0.962667
0.209,0.957753,0.962222
0.21,0.957965,0.962222
0.211,0.957965,0.962222
0.212,0.957965,0.962222
0.213,0.957946,0.961778
0.214,0.957946,0.961778
0.215,0.957946,0.961778
0.216,0.957946,0.961778
0.217,0.957946,0.961778
0.218,0.958158,0.961778
0.219,0.958158,0.961778
0.22,0.958158,0.961778
0.221,0.958158,0.961778
0.222,0.95813,0.961111
0.223,0.95813,0.961111
0.224,0.958343,0.961111
0.225,0.958343,0.961111
0.226,0.958343,0.961111
0.227,0.958343,0.961111
0.228,0.958343,0.961111
0.229,0.958343,0.961111
0.23,0.958343,0.961111
0.231,0.958333,0.960889
0.232,0.958333,0.960889
0.233,0.958546,0.960889
0.234,0.958546,0.960889
0.235,0.958546,0.960889
0.236,0.958546,0.960889
0.237,0.958546,0.960889
0.238,0.958546,0.960889
0.239,0.958546,0.960889
0.24,0.958546,0.960889
0.241,0.958546,0.960889
0.242,0.958537,0.960667
0.243,0.958537,0.960667
0.244,0.958749,0.960667
0.245,0.958749,0.960667
0.246,0.958731,0.960222
0.247,0.958731,0.960222
0.248,0.958731,0.960222
0.249,0.958731,0.960222
0.25,0.958731,0.960222
0.251,0.958722,0.96
0.252,0.958722,0.96
0.253,0.958722,0.96
0.254,0.958722,0.96
0.255,0.958935,0.96
0.256,0.958935,0.96
0.257,0.959147,0.96
0.258,0.959138,0.959778
0.259,0.959138,0.959778
0.26,0.959138,0.959778
0.261,0.959138,0.959778
0.262,0.959138,0.959778
0.263,0.959138,0.959778
0.264,0.95912,0.959333
0.265,0.95912,0.959333
0.266,0.959333,0.959333
0.267,0.959547,0.959333
0.268,0.959547,0.959333
0.269,0.959547,0.959333
0.27,0.959547,0.959333
0.271,0.95976,0.959333
0.272,0.959751,0.959111
0.273,0.959751,0.959111
0.274,0.959964,0.959111
0.275,0.959964,0.959111
0.276,0.959964,0.959111
0.277,0.959964,0.959111
0.278,0.959964,0.959111
0.279,0.959964,0.959111
0.28,0.959964,0.959111
0.281,0.960178,0.959111
0.282,0.960605,0.959111
0.283,0.960597,0.958889
0.284,0.960597,0.958889
0.285,0.960597,0.958889
0.286,0.960597,0.958889
0.287,0.960597,0.958889
0.288,0.960597,0.958889
0.289,0.96081,0.958889
0.29,0.96081,0.958889
0.291,0.96081,0.958889
0.292,0.96081,0.958889
0.293,0.96081,0.958889
0.294,0.960802,0.958667
0.295,0.960802,0.958667
0.296,0.960802,0.958667
0.297,0.960802,0.958667
0.298,0.960802,0.958667
0.299,0.961016,0.958667
0.3,0.961016,0.958667
0.301,0.961016,0.958667
0.302,0.961007,0.958444
0.303,0.961007,0.958444
0.304,0.961007,0.958444
0.305,0.961007,0.958444
0.306,0.961436,0.958444
0.307,0.961436,0.958444
0.308,0.961436,0.958444
0.309,0.961436,0.958444
0.31,0.961436,0.958444
0.311,0.961436,0.958444
0.312,0.961418,0.958
0.313,0.961418,0.958
0.314,0.961418,0.958
0.315,0.961418,0.958
0.316,0.961418,0.958
0.317,0.961418,0.958
0.318,0.96141,0.957778
0.319,0.961401,0.957556
0.32,0.961401,0.957556
0.321,0.961616,0.957556
0.322,0.961616,0.957556
0.323,0.961616,0.957556
0.324,0.961616,0.957556
0.325,0.961616,0.957556
0.326,0.961616,0.957556
0.327,0.961616,0.957556
0.328,0.961616,0.957556
0.329,0.961616,0.957556
0.33,0.961616,0.957556
0.331,0.961616,0.957556
0.332,0.961616,0.957556
0.333,0.961616,0.957556
0.334,0.961616,0.957556
0.335,0.961616,0.957556
0.336,0.961616,0.957556
0.337,0.96183,0.957556
0.338,0.96183,0.957556
0.339,0.962045,0.957556
0.34,0.96226,0.957556
0.341,0.96226,0.957556
0.342,0.96226,0.957556
0.343,0.96226,0.957556
0.344,0.96226,0.957556
0.345,0.96226,0.957556
0.346,0.962251,0.957333
0.347,0.962251,0.957333
0.348,0.962251,0.957333
0.349,0.962251,0.957333
0.35,0.962251,0.957333
0.351,0.962251,0.957333
0.352,0.962251,0.957333
0.353,0.962251,0.957333
0.354,0.962251,0.957333
0.355,0.962251,0.957333
0.356,0.962251,0.957333
0.357,0.962251,0.957333
0.358,0.962251,0.957333
0.359,0.962251,0.957333
0.36,0.962251,0.957333
0.361,0.962251,0.957333
0.362,0.962251,0.957333
0.363,0.962251,0.957333
0.364,0.962251,0.957333
0.365,0.962251,0.957333
0.366,0.962251,0.957333
0.367,0.962243,0.957111
0.368,0.962243,0.957111
0.369,0.962235,0.956889
0.37,0.962235,0.956889
0.371,0.962235,0.956889
0.372,0.962235,0.956889
0.373,0.962235,0.956889
0.374,0.962235,0.956889
0.375,0.962235,0.956889
0.376,0.962235,0.956889
0.377,0.962235,0.956889
0.378,0.962226,0.956667
0.379,0.962209,0.956222
0.38,0.962209,0.956222
0.381,0.962209,0.956222
0.382,0.962209,0.956222
0.383,0.962209,0.956222
0.384,0.962209,0.956222
0.385,0.962209,0.956222
0.386,0.962209,0.956222
0.387,0.962209,0.956222
0.388,0.962192,0.955778
0.389,0.962192,0.955778
0.39,0.962192,0.955778
0.391,0.962192,0.955778
0.392,0.962184,0.955556
0.393,0.962382,0.955111
0.394,0.962598,0.955111
0.395,0.962598,0.955111
0.396,0.962598,0.955111
0.397,0.962598,0.955111
0.398,0.962598,0.955111
0.399,0.962814,0.955111
0.4,0.962814,0.955111
0.401,0.962814,0.955111
0.402,0.962814,0.955111
0.403,0.962814,0.955111
0.404,0.962805,0.954889
0.405,0.962805,0.954889
0.406,0.962805,0.954889
0.407,0.962805,0.954889
0.408,0.962805,0.954889
0.409,0.962805,0.954889
0.41,0.962805,0.954889
0.411,0.962805,0.954889
0.412,0.963021,0.954889
0.413,0.963021,0.954889
0.414,0.963013,0.954667
0.415,0.963229,0.954667
0.416,0.963229,0.954667
0.417,0.963229,0.954667
0.418,0.963229,0.954667
0.419,0.963229,0.954667
0.42,0.963229,0.954667
0.421,0.963445,0.954667
0.422,0.963445,0.954667
0.423,0.963445,0.954667
0.424,0.963653,0.954444
0.425,0.963653,0.954444
0.426,0.963653,0.954444
0.427,0.963653,0.954444
0.428,0.963653,0.954444
0.429,0.963653,0.954444
0.43,0.963653,0.954444
0.431,0.963653,0.954444
0.432,0.963653,0.954444
0.433,0.963653,0.954444
0.434,0.963653,0.954444
0.435,0.963645,0.954222
0.436,0.963645,0.954222
0.437,0.963861,0.954222
0.438,0.963861,0.954222
0.439,0.963861,0.954222
0.44,0.963861,0.954222
0.441,0.963853,0.954
0.442,0.963853,0.954
0.443,0.964069,0.954
0.444,0.964069,0.954
0.445,0.964069,0.954
0.446,0.964069,0.954
0.447,0.964069,0.954
0.448,0.964061,0.953778
0.449,0.964061,0.953778
0.45,0.964061,0.953778
0.451,0.964061,0.953778
0.452,0.964053,0.953556
0.453,0.964053,0.953556
0.454,0.964053,0.953556
0.455,0.964053,0.953556
0.456,0.964053,0.953556
0.457,0.964053,0.953556
0.458,0.964045,0.953333
0.459,0.964037,0.953111
0.46,0.964037,0.953111
0.461,0.964254,0.953111
0.462,0.964679,0.952889
0.463,0.964679,0.952889
0.464,0.964679,0.952889
0.465,0.964679,0.952889
0.466,0.964679,0.952889
0.467,0.964679,0.952889
0.468,0.964679,0.952889
0.469,0.964679,0.952889
0.47,0.964897,0.952889
0.471,0.964897,0.952889
0.472,0.964897,0.952889
0.473,0.964897,0.952889
0.474,0.964897,0.952889
0.475,0.964897,0.952889
0.476,0.964897,0.952889
0.477,0.964897,0.952889
0.478,0.964889,0.952667
0.479,0.964889,0.952667
0.48,0.964889,0.952667
0.481,0.965323,0.952667
0.482,0.965315,0.952444
0.483,0.965307,0.952222
0.484,0.9653,0.952
0.485,0.9653,0.952
0.486,0.9653,0.952
0.487,0.9653,0.952
0.488,0.965953,0.952
0.489,0.965953,0.952
0.49,0.96617,0.952
0.491,0.96617,0.952
0.492,0.96617,0.952
0.493,0.96617,0.952
0.494,0.96617,0.952
0.495,0.96617,0.952
0.496,0.966163,0.951778
0.497,0.966163,0.951778
0.498,0.966163,0.951778
0.499,0.966163,0.951778
0.5,0.966163,0.951778
0.501,0.966155,0.951556
0.502,0.966155,0.951556
0.503,0.966155,0.951556
0.504,0.966155,0.951556
0.505,0.966155,0.951556
0.506,0.966155,0.951556
0.507,0.966155,0.951556
0.508,0.966155,0.951556
0.509,0.966148,0.951333
0.51,0.966148,0.951333
0.511,0.966148,0.951333
0.512,0.966366,0.951333
0.513,0.966366,0.951333
0.514,0.966366,0.951333
0.515,0.966358,0.951111
0.516,0.966358,0.951111
0.517,0.966358,0.951111
0.518,0.96635,0.950889
0.519,0.966569,0.950889
0.52,0.966569,0.950889
0.521,0.966569,0.950889
0.522,0.966569,0.950889
0.523,0.966569,0.950889
0.524,0.966569,0.950889
0.525,0.966787,0.950889
0.526,0.966787,0.950889
0.527,0.966787,0.950889
0.528,0.96678,0.950667
0.529,0.96678,0.950667
0.53,0.96678,0.950667
0.531,0.96678,0.950667
0.532,0.96678,0.950667
0.533,0.96678,0.950667
0.534,0.96678,0.950667
0.535,0.96678,0.950667
0.536,0.96678,0.950667
0.537,0.96678,0.950667
0.538,0.96678,0.950667
0.539,0.96678,0.950667
0.54,0.966772,0.950444
0.541,0.966772,0.950444
0.542,0.966765,0.950222
0.543,0.966765,0.950222
0.544,0.966765,0.950222
0.545,0.966765,0.950222
0.546,0.966757,0.95
0.547,0.966742,0.949556
0.548,0.966961,0.949556
0.549,0.966961,0.949556
0.55,0.966961,0.949556
0.551,0.966961,0.949556
0.552,0.966961,0.949556
0.553,0.966961,0.949556
0.554,0.96718,0.949556
0.555,0.96718,0.949556
0.556,0.967172,0.949333
0.557,0.967172,0.949333
0.558,0.967172,0.949333
0.559,0.967165,0.949111
0.56,0.967157,0.948889
0.561,0.967157,0.948889
0.562,0.967157,0.948889
0.563,0.96715,0.948667
0.564,0.96715,0.948667
0.565,0.96715,0.948667
0.566,0.967143,0.948444
0.567,0.967143,0.948444
0.568,0.967143,0.948444
0.569,0.967135,0.948222
0.57,0.96712,0.947778
0.571,0.96734,0.947778
0.572,0.96734,0.947778
0.573,0.96734,0.947778
0.574,0.96734,0.947778
0.575,0.96734,0.947778
0.576,0.967332,0.947556
0.577,0.967332,0.947556
0.578,0.967332,0.947556
0.579,0.967332,0.947556
0.58,0.967332,0.947556
0.581,0.967332,0.947556
0.582,0.967332,0.947556
0.583,0.967332,0.947556
0.584,0.967332,0.947556
0.585,0.967332,0.947556
0.586,0.967332,0.947556
0.587,0.967325,0.947333
0.588,0.967317,0.947111
0.589,0.967317,0.947111
0.59,0.967317,0.947111
0.591,0.967317,0.947111
0.592,0.967317,0.947111
0.593,0.967537,0.947111
0.594,0.967757,0.947111
0.595,0.967757,0.947111
0.596,0.968196,0.947111
0.597,0.968196,0.947111
0.598,0.968196,0.947111
0.599,0.968196,0.947111
0.6,0.968196,0.947111
0.601,0.968189,0.946889
0.602,0.968189,0.946889
0.603,0.968189,0.946889
0.604,0.968189,0.946889
0.605,0.968409,0.946889
0.606,0.968409,0.946889
0.607,0.968402,0.946667
0.608,0.968402,0.946667
0.609,0.968402,0.946667
0.61,0.968402,0.946667
0.611,0.968402,0.946667
0.612,0.968835,0.946444
0.613,0.968828,0.946222
0.614,0.968828,0.946222
0.615,0.968828,0.946222
0.616,0.968821,0.946
0.617,0.968821,0.946
0.618,0.968821,0.946
0.619,0.968821,0.946
0.62,0.968821,0.946
0.621,0.968821,0.946
0.622,0.968814,0.945778
0.623,0.968814,0.945778
0.624,0.968814,0.945778
0.625,0.968807,0.945556
0.626,0.968807,0.945556
0.627,0.968807,0.945556
0.628,0.968807,0.945556
0.629,0.968807,0.945556
0.63,0.968807,0.945556
0.631,0.968807,0.945556
0.632,0.9688,0.945333
0.633,0.9688,0.945333
0.634,0.9688,0.945333
0.635,0.9688,0.945333
0.636,0.969013,0.945111
0.637,0.969006,0.944889
0.638,0.969006,0.944889
0.639,0.969006,0.944889
0.64,0.969006,0.944889
0.641,0.969006,0.944889
0.642,0.968992,0.944444
0.643,0.968992,0.944444
0.644,0.968992,0.944444
0.645,0.968992,0.944444
0.646,0.968992,0.944444
0.647,0.968992,0.944444
0.648,0.968992,0.944444
0.649,0.968992,0.944444
0.65,0.968992,0.944444
0.651,0.968992,0.944444
0.652,0.968992,0.944444
0.653,0.968992,0.944444
0.654,0.968992,0.944444
0.655,0.969213,0.944444
0.656,0.969206,0.944222
0.657,0.969206,0.944222
0.658,0.969192,0.943778
0.659,0.969178,0.943333
0.66,0.969171,0.943111
0.661,0.969171,0.943111
0.662,0.969171,0.943111
0.663,0.969171,0.943111
0.664,0.969171,0.943111
0.665,0.969171,0.943111
0.666,0.969171,0.943111
0.667,0.969392,0.943111
0.668,0.969392,0.943111
0.669,0.969385,0.942889
0.67,0.969385,0.942889
0.671,0.969385,0.942889
0.672,0.969385,0.942889
0.673,0.969385,0.942889
0.674,0.969815,0.942444
0.675,0.969808,0.942222
0.676,0.969808,0.942222
0.677,0.969808,0.942222
0.678,0.969801,0.942
0.679,0.969801,0.942
0.68,0.969801,0.942
0.681,0.969801,0.942
0.682,0.969801,0.942
0.683,0.969801,0.942
0.684,0.969801,0.942
0.685,0.969801,0.942
0.686,0.969794,0.941778
0.687,0.969794,0.941778
0.688,0.969794,0.941778
0.689,0.969794,0.941778
0.69,0.969794,0.941778
0.691,0.969794,0.941778
0.692,0.969794,0.941778
0.693,0.969794,0.941778
0.694,0.970016,0.941778
0.695,0.970016,0.941778
0.696,0.970016,0.941778
0.697,0.970009,0.941556
0.698,0.970009,0.941556
0.699,0.970009,0.941556
0.7,0.970002,0.941333
0.701,0.970002,0.941333
0.702,0.970002,0.941333
0.703,0.970002,0.941333
0.704,0.970224,0.941333
0.705,0.970224,0.941333
0.706,0.970224,0.941333
0.707,0.970224,0.941333
0.708,0.970224,0.941333
0.709,0.970224,0.941333
0.71,0.970224,0.941333
0.711,0.97044,0.941111
0.712,0.970426,0.940667
0.713,0.970649,0.940667
0.714,0.970649,0.940667
0.715,0.970649,0.940667
0.716,0.970649,0.940667
0.717,0.970642,0.940444
0.718,0.970642,0.940444
0.719,0.970865,0.940444
0.72,0.970865,0.940444
0.721,0.971088,0.940444
0.722,0.971088,0.940444
0.723,0.971088,0.940444
0.724,0.971311,0.940444
0.725,0.971311,0.940444
0.726,0.971311,0.940444
0.727,0.971311,0.940444
0.728,0.971311,0.940444
0.729,0.971311,0.940444
0.73,0.971311,0.940444
0.731,0.971311,0.940444
0.732,0.971304,0.940222
0.733,0.971304,0.940222
0.734,0.971527,0.940222
0.735,0.971527,0.940222
0.736,0.97175,0.940222
0.737,0.97175,0.940222
0.738,0.971731,0.939556
0.739,0.971954,0.939556
0.74,0.971954,0.939556
0.741,0.971954,0.939556
0.742,0.971948,0.939333
0.743,0.972395,0.939333
0.744,0.972395,0.939333
0.745,0.972395,0.939333
0.746,0.972388,0.939111
0.747,0.972388,0.939111
0.748,0.972388,0.939111
0.749,0.972388,0.939111
0.75,0.972388,0.939111
0.751,0.972606,0.938889
0.752,0.972606,0.938889
0.753,0.972606,0.938889
0.754,0.972606,0.938889
0.755,0.9726,0.938667
0.756,0.9726,0.938667
0.757,0.9726,0.938667
0.758,0.9726,0.938667
0.759,0.9726,0.938667
0.76,0.9726,0.938667
0.761,0.9726,0.938667
0.762,0.972581,0.938
0.763,0.972581,0.938
0.764,0.972805,0.938
0.765,0.973029,0.938
0.766,0.973029,0.938
0.767,0.973029,0.938
0.768,0.973029,0.938
0.769,0.973017,0.937556
0.77,0.973017,0.937556
0.771,0.97301,0.937333
0.772,0.97301,0.937333
0.773,0.973004,0.937111
0.774,0.972998,0.936889
0.775,0.972985,0.936444
0.776,0.972985,0.936444
0.777,0.972985,0.936444
0.778,0.972979,0.936222
0.779,0.972967,0.935778
0.78,0.973192,0.935778
0.781,0.973192,0.935778
0.782,0.973417,0.935778
0.783,0.973417,0.935778
0.784,0.973417,0.935778
0.785,0.97341,0.935556
0.786,0.97341,0.935556
0.787,0.973635,0.935556
0.788,0.973861,0.935556
0.789,0.973855,0.935333
0.79,0.973855,0.935333
0.791,0.973855,0.935333
0.792,0.973855,0.935333
0.793,0.973855,0.935333
0.794,0.973837,0.934667
0.795,0.973837,0.934667
0.796,0.973837,0.934667
0.797,0.97383,0.934444
0.798,0.973824,0.934222
0.799,0.973824,0.934222
0.8,0.97405,0.934222
0.801,0.97405,0.934222
0.802,0.974044,0.934
0.803,0.974044,0.934
0.804,0.974044,0.934
0.805,0.974038,0.933778
0.806,0.974038,0.933778
0.807,0.974038,0.933778
0.808,0.974038,0.933778
0.809,0.974038,0.933778
0.81,0.974038,0.933778
0.811,0.974038,0.933778
0.812,0.974038,0.933778
0.813,0.974038,0.933778
0.814,0.974038,0.933778
0.815,0.974038,0.933778
0.816,0.974038,0.933778
0.817,0.974038,0.933778
0.818,0.974032,0.933556
0.819,0.974032,0.933556
0.82,0.974032,0.933556
0.821,0.974014,0.932889
0.822,0.974002,0.932444
0.823,0.974002,0.932444
0.824,0.974002,0.932444
0.825,0.974002,0.932444
0.826,0.974002,0.932444
0.827,0.974002,0.932444
0.828,0.974454,0.932444
0.829,0.974454,0.932444
0.83,0.974448,0.932222
0.831,0.974442,0.932
0.832,0.974442,0.932
0.833,0.974442,0.932
0.834,0.974436,0.931778
0.835,0.974425,0.931333
0.836,0.974425,0.931333
0.837,0.974419,0.931111
0.838,0.974419,0.931111
0.839,0.974419,0.931111
0.84,0.974639,0.930889
0.841,0.974639,0.930889
0.842,0.974633,0.930667
0.843,0.974622,0.930222
0.844,0.97461,0.929778
0.845,0.974604,0.929556
0.846,0.974808,0.928667
0.847,0.974802,0.928444
0.848,0.974802,0.928444
0.849,0.974796,0.928222
0.85,0.974796,0.928222
0.851,0.97479,0.928
0.852,0.97479,0.928
0.853,0.974784,0.927778
0.854,0.974784,0.927778
0.855,0.974778,0.927556
0.856,0.974778,0.927556
0.857,0.974778,0.927556
0.858,0.974778,0.927556
0.859,0.974778,0.927556
0.86,0.974778,0.927556
0.861,0.974778,0.927556
0.862,0.974766,0.927111
0.863,0.974766,0.927111
0.864,0.974766,0.927111
0.865,0.974749,0.926444
0.866,0.974749,0.926444
0.867,0.974743,0.926222
0.868,0.974737,0.926
0.869,0.974737,0.926
0.87,0.974731,0.925778
0.871,0.974731,0.925778
0.872,0.974725,0.925556
0.873,0.974719,0.925333
0.874,0.974941,0.925111
0.875,0.974941,0.925111
0.876,0.974941,0.925111
0.877,0.974924,0.924444
0.878,0.975152,0.924444
0.879,0.975147,0.924222
0.88,0.975135,0.923778
0.881,0.975135,0.923778
0.882,0.975135,0.923778
0.883,0.975135,0.923778
0.884,0.975129,0.923556
0.885,0.975123,0.923333
0.886,0.975106,0.922667
0.887,0.975106,0.922667
0.888,0.975106,0.922667
0.889,0.975106,0.922667
0.89,0.975335,0.922667
0.891,0.975335,0.922667
0.892,0.975329,0.922444
0.893,0.975558,0.922444
0.894,0.975558,0.922444
0.895,0.975558,0.922444
0.896,0.975558,0.922444
0.897,0.975541,0.921778
0.898,0.975541,0.921778
0.899,0.975541,0.921778
0.9,0.975765,0.921556
0.901,0.975759,0.921333
0.902,0.975983,0.921111
0.903,0.975983,0.921111
0.904,0.975972,0.920667
0.905,0.976196,0.920444
0.906,0.976196,0.920444
0.907,0.976421,0.920222
0.908,0.976415,0.92
0.909,0.97641,0.919778
0.91,0.97641,0.919778
0.911,0.976404,0.919556
0.912,0.976393,0.919111
0.913,0.976387,0.918889
0.914,0.976849,0.918889
0.915,0.976849,0.918889
0.916,0.976849,0.918889
0.917,0.976849,0.918889
0.918,0.977079,0.918889
0.919,0.977079,0.918889
0.92,0.977074,0.918667
0.921,0.977074,0.918667
0.922,0.977063,0.918222
0.923,0.977294,0.918222
0.924,0.977278,0.917556
0.925,0.977267,0.917111
0.926,0.977251,0.916444
0.927,0.977251,0.916444
0.928,0.977477,0.916222
0.929,0.977472,0.916
0.93,0.977472,0.916
0.931,0.977461,0.915556
0.932,0.977693,0.915556
0.933,0.977683,0.915111
0.934,0.97791,0.914889
0.935,0.978132,0.914444
0.936,0.978126,0.914222
0.937,0.978126,0.914222
0.938,0.978126,0.914222
0.939,0.978126,0.914222
0.94,0.978111,0.913556
0.941,0.978111,0.913556
0.942,0.9781,0.913111
0.943,0.978318,0.912444
0.944,0.978318,0.912444
0.945,0.978307,0.912
0.946,0.978307,0.912
0.947,0.978302,0.911778
0.948,0.978302,0.911778
0.949,0.978531,0.911556
0.95,0.978515,0.910889
0.951,0.978749,0.910889
0.952,0.978978,0.910667
0.953,0.979207,0.910444
0.954,0.979207,0.910444
0.955,0.979202,0.910222
0.956,0.979187,0.909556
0.957,0.979187,0.909556
0.958,0.979177,0.909111
0.959,0.979396,0.908444
0.96,0.979396,0.908444
0.961,0.979611,0.907556
0.962,0.979607,0.907333
0.963,0.979587,0.906444
0.964,0.979582,0.906222
0.965,0.979803,0.905556
0.966,0.979788,0.904889
0.967,0.979779,0.904444
0.968,0.979774,0.904222
0.969,0.979986,0.903111
0.97,0.979981,0.902889
0.971,0.980439,0.902222
0.972,0.980435,0.902
0.973,0.980634,0.900222
0.974,0.981109,0.900222
0.975,0.9811,0.899778
0.976,0.981095,0.899556
0.977,0.981073,0.898444
0.978,0.981045,0.897111
0.979,0.98127,0.896444
0.98,0.981265,0.896222
0.981,0.981703,0.894222
0.982,0.981689,0.893556
0.983,0.981872,0.890667
0.984,0.98184,0.889111
0.985,0.981818,0.888
0.986,0.981805,0.887333
0.987,0.981782,0.886222
0.988,0.982244,0.885111
0.989,0.982447,0.883111
0.99,0.983611,0.880222
0.991,0.984305,0.878
0.992,0.984723,0.873778
0.993,0.984906,0.87
0.994,0.985346,0.866667
0.995,0.985238,0.860222
0.996,0.985663,0.855556
0.997,0.986574,0.849111
0.998,0.988254,0.841333
0.999,0.989316,0.823111
1,0.997293,0.409333


==> data/pr_curves/seen/data-siamese-cuts-roc-no-augment.csv <==
threshold,precision,recall
0,0.909091,1
0.001,0.938635,0.999333
0.002,0.946515,0.998889
0.003,0.950307,0.998667
0.004,0.953918,0.998222
0.005,0.957783,0.998222
0.006,0.959419,0.998222
0.007,0.961678,0.998222
0.008,0.963511,0.997556
0.009,0.964746,0.997333
0.01,0.965369,0.997333
0.011,0.965777,0.997111
0.012,0.966595,0.996667
0.013,0.96722,0.996667
0.014,0.968264,0.996667
0.015,0.968892,0.996667
0.016,0.96952,0.996667
0.017,0.969933,0.996444
0.018,0.97013,0.996
0.019,0.970754,0.995778
0.02,0.971379,0.995556
0.021,0.9718,0.995556
0.022,0.972222,0.995556
0.023,0.97221,0.995111
0.024,0.97221,0.995111
0.025,0.97221,0.995111
0.026,0.97221,0.995111
0.027,0.973049,0.994889
0.028,0.973261,0.994889
0.029,0.973684,0.994889
0.03,0.974314,0.994667
0.031,0.974526,0.994667
0.032,0.974951,0.994667
0.033,0.975376,0.994667
0.034,0.975796,0.994444
0.035,0.975791,0.994222
0.036,0.975785,0.994
0.037,0.975998,0.994
0.038,0.976206,0.993778
0.039,0.976201,0.993556
0.04,0.976409,0.993333
0.041,0.976622,0.993333
0.042,0.977049,0.993333
0.043,0.977049,0.993333
0.044,0.977263,0.993333
0.045,0.977476,0.993333
0.046,0.977476,0.993333
0.047,0.977476,0.993333
0.048,0.977476,0.993333
0.049,0.97769,0.993333
0.05,0.97769,0.993333
0.051,0.97769,0.993333
0.052,0.97769,0.993333
0.053,0.977899,0.993111
0.054,0.978113,0.993111
0.055,0.978113,0.993111
0.056,0.978323,0.992889
0.057,0.978323,0.992889
0.058,0.978323,0.992889
0.059,0.978537,0.992889
0.06,0.978537,0.992889
0.061,0.978537,0.992889
0.062,0.978537,0.992889
0.063,0.978537,0.992889
0.064,0.978751,0.992889
0.065,0.97918,0.992889
0.066,0.97918,0.992889
0.067,0.97918,0.992889
0.068,0.97918,0.992889
0.069,0.97918,0.992889
0.07,0.97918,0.992889
0.071,0.979391,0.992667
0.072,0.979386,0.992444
0.073,0.979386,0.992444
0.074,0.979381,0.992222
0.075,0.979596,0.992222
0.076,0.979596,0.992222
0.077,0.979596,0.992222
0.078,0.979596,0.992222
0.079,0.979596,0.992222
0.08,0.979587,0.991778
0.081,0.979583,0.991556
0.082,0.980444,0.991556
0.083,0.980444,0.991556
0.084,0.980444,0.991556
0.085,0.980659,0.991556
0.086,0.981306,0.991556
0.087,0.981306,0.991556
0.088,0.981302,0.991333
0.089,0.981302,0.991333
0.09,0.981302,0.991333
0.091,0.981302,0.991333
0.092,0.981518,0.991333
0.093,0.981514,0.991111
0.094,0.98173,0.991111
0.095,0.98173,0.991111
0.096,0.98173,0.991111
0.097,0.98173,0.991111
0.098,0.98173,0.991111
0.099,0.98173,0.991111
0.1,0.98173,0.991111
0.101,0.98173,0.991111
0.102,0.98173,0.991111
0.103,0.98173,0.991111
0.104,0.98173,0.991111
0.105,0.981946,0.991111
0.106,0.981946,0.991111
0.107,0.981946,0.991111
0.108,0.981946,0.991111
0.109,0.981942,0.990889
0.11,0.982159,0.990889
0.111,0.982159,0.990889
0.112,0.982155,0.990667
0.113,0.982155,0.990667
0.114,0.982371,0.990667
0.115,0.982371,0.990667
0.116,0.982371,0.990667
0.117,0.982371,0.990667
0.118,0.982371,0.990667
0.119,0.982371,0.990667
0.12,0.982588,0.990667
0.121,0.982588,0.990667
0.122,0.982588,0.990667
0.123,0.982804,0.990667
0.124,0.982804,0.990667
0.125,0.982804,0.990667
0.126,0.982804,0.990667
0.127,0.983021,0.990667
0.128,0.983017,0.990444
0.129,0.983017,0.990444
0.13,0.983017,0.990444
0.131,0.983234,0.990444
0.132,0.983451,0.990444
0.133,0.983451,0.990444
0.134,0.983451,0.990444
0.135,0.983451,0.990444
0.136,0.983668,0.990444
0.137,0.983668,0.990444
0.138,0.983668,0.990444
0.139,0.983885,0.990444
0.14,0.983885,0.990444
0.141,0.983885,0.990444
0.142,0.983885,0.990444
0.143,0.983885,0.990444
0.144,0.983882,0.990222
0.145,0.983882,0.990222
0.146,0.983882,0.990222
0.147,0.983882,0.990222
0.148,0.983882,0.990222
0.149,0.983882,0.990222
0.15,0.983882,0.990222
0.151,0.983878,0.99
0.152,0.984095,0.99
0.153,0.984095,0.99
0.154,0.984313,0.99
0.155,0.984313,0.99
0.156,0.984313,0.99
0.157,0.984313,0.99
0.158,0.984313,0.99
0.159,0.984313,0.99
0.16,0.984313,0.99
0.161,0.984313,0.99
0.162,0.984313,0.99
0.163,0.984313,0.99
0.164,0.984313,0.99
0.165,0.984313,0.99
0.166,0.984309,0.989778
0.167,0.984527,0.989778
0.168,0.984527,0.989778
0.169,0.984527,0.989778
0.17,0.984527,0.989778
0.171,0.984527,0.989778
0.172,0.984745,0.989778
0.173,0.984745,0.989778
0.174,0.984745,0.989778
0.175,0.984745,0.989778
0.176,0.984745,0.989778
0.177,0.984745,0.989778
0.178,0.984741,0.989556
0.179,0.984959,0.989556
0.18,0.984959,0.989556
0.181,0.984959,0.989556
0.182,0.984959,0.989556
0.183,0.984959,0.989556
0.184,0.984959,0.989556
0.185,0.985177,0.989556
0.186,0.985177,0.989556
0.187,0.985177,0.989556
0.188,0.985174,0.989333
0.189,0.98517,0.989111
0.19,0.985167,0.988889
0.191,0.985167,0.988889
0.192,0.985167,0.988889
0.193,0.985167,0.988889
0.194,0.985167,0.988889
0.195,0.985167,0.988889
0.196,0.985385,0.988889
0.197,0.985385,0.988889
0.198,0.985382,0.988667
0.199,0.985382,0.988667
0.2,0.985382,0.988667
0.201,0.985382,0.988667
0.202,0.985382,0.988667
0.203,0.985382,0.988667
0.204,0.985382,0.988667
0.205,0.985382,0.988667
0.206,0.985382,0.988667
0.207,0.985382,0.988667
0.208,0.985382,0.988667
0.209,0.9856,0.988667
0.21,0.9856,0.988667
0.211,0.9856,0.988667
0.212,0.9856,0.988667
0.213,0.9856,0.988667
0.214,0.9856,0.988667
0.215,0.985597,0.988444
0.216,0.985597,0.988444
0.217,0.985594,0.988222
0.218,0.985594,0.988222
0.219,0.985594,0.988222
0.22,0.985594,0.988222
0.221,0.985594,0.988222
0.222,0.985591,0.988
0.223,0.985591,0.988
0.224,0.985591,0.988
0.225,0.985591,0.988
0.226,0.985591,0.988
0.227,0.985591,0.988
0.228,0.985591,0.988
0.229,0.985591,0.988
0.23,0.985809,0.988
0.231,0.985809,0.988
0.232,0.985809,0.988
0.233,0.985809,0.988
0.234,0.985809,0.988
0.235,0.985809,0.988
0.236,0.985809,0.988
0.237,0.985806,0.987778
0.238,0.985806,0.987778
0.239,0.985806,0.987778
0.24,0.985803,0.987556
0.241,0.985803,0.987556
0.242,0.985803,0.987556
0.243,0.9858,0.987333
0.244,0.9858,0.987333
0.245,0.9858,0.987333
0.246,0.9858,0.987333
0.247,0.9858,0.987333
0.248,0.9858,0.987333
0.249,0.9858,0.987333
0.25,0.9858,0.987333
0.251,0.9858,0.987333
0.252,0.9858,0.987333
0.253,0.985797,0.987111
0.254,0.985797,0.987111
0.255,0.985794,0.986889
0.256,0.985794,0.986889
0.257,0.985794,0.986889
0.258,0.985794,0.986889
0.259,0.986012,0.986889
0.26,0.986009,0.986667
0.261,0.986009,0.986667
0.262,0.986009,0.986667
0.263,0.986009,0.986667
0.264,0.986009,0.986667
0.265,0.986228,0.986667
0.266,0.986228,0.986667
0.267,0.986228,0.986667
0.268,0.986228,0.986667
0.269,0.986228,0.986667
0.27,0.986228,0.986667
0.271,0.986228,0.986667
0.272,0.986228,0.986667
0.273,0.986228,0.986667
0.274,0.986225,0.986444
0.275,0.986222,0.986222
0.276,0.986222,0.986222
0.277,0.986222,0.986222
0.278,0.986222,0.986222
0.279,0.986222,0.986222
0.28,0.986222,0.986222
0.281,0.986222,0.986222
0.282,0.986441,0.986222
0.283,0.986441,0.986222
0.284,0.986441,0.986222
0.285,0.986438,0.986
0.286,0.986438,0.986
0.287,0.986438,0.986
0.288,0.986438,0.986
0.289,0.986438,0.986
0.29,0.986438,0.986
0.291,0.986658,0.986
0.292,0.986658,0.986
0.293,0.986658,0.986
0.294,0.986658,0.986
0.295,0.986658,0.986
0.296,0.986658,0.986
0.297,0.986658,0.986
0.298,0.986658,0.986
0.299,0.986877,0.986
0.3,0.986877,0.986
0.301,0.986877,0.986
0.302,0.986877,0.986
0.303,0.986877,0.986
0.304,0.986877,0.986
0.305,0.986877,0.986
0.306,0.986877,0.986
0.307,0.986877,0.986
0.308,0.986877,0.986
0.309,0.986877,0.986
0.31,0.986877,0.986
0.311,0.986877,0.986
0.312,0.986877,0.986
0.313,0.986877,0.986
0.314,0.987316,0.986
0.315,0.987316,0.986
0.316,0.987316,0.986
0.317,0.987316,0.986
0.318,0.987316,0.986
0.319,0.987316,0.986
0.32,0.987316,0.986
0.321,0.987316,0.986
0.322,0.987536,0.986
0.323,0.987536,0.986
0.324,0.987533,0.985778
0.325,0.987533,0.985778
0.326,0.987533,0.985778
0.327,0.987533,0.985778
0.328,0.987533,0.985778
0.329,0.987533,0.985778
0.33,0.987533,0.985778
0.331,0.987533,0.985778
0.332,0.987533,0.985778
0.333,0.987533,0.985778
0.334,0.987533,0.985778
0.335,0.987533,0.985778
0.336,0.987533,0.985778
0.337,0.987533,0.985778
0.338,0.987533,0.985778
0.339,0.987533,0.985778
0.34,0.987531,0.985556
0.341,0.987531,0.985556
0.342,0.987531,0.985556
0.343,0.987531,0.985556
0.344,0.987531,0.985556
0.345,0.987531,0.985556
0.346,0.987531,0.985556
0.347,0.987531,0.985556
0.348,0.987531,0.985556
0.349,0.987531,0.985556
0.35,0.987531,0.985556
0.351,0.987528,0.985333
0.352,0.987528,0.985333
0.353,0.987528,0.985333
0.354,0.987528,0.985333
0.355,0.987528,0.985333
0.356,0.987528,0.985333
0.357,0.987528,0.985333
0.358,0.987528,0.985333
0.359,0.987528,0.985333
0.36,0.987528,0.985333
0.361,0.987528,0.985333
0.362,0.987528,0.985333
0.363,0.987748,0.985333
0.364,0.987748,0.985333
0.365,0.987748,0.985333
0.366,0.987748,0.985333
0.367,0.987748,0.985333
0.368,0.987968,0.985333
0.369,0.987968,0.985333
0.37,0.987968,0.985333
0.371,0.987968,0.985333
0.372,0.987968,0.985333
0.373,0.987968,0.985333
0.374,0.987968,0.985333
0.375,0.987968,0.985333
0.376,0.987968,0.985333
0.377,0.987968,0.985333
0.378,0.987968,0.985333
0.379,0.987968,0.985333
0.38,0.987968,0.985333
0.381,0.987968,0.985333
0.382,0.987968,0.985333
0.383,0.987968,0.985333
0.384,0.987968,0.985333
0.385,0.987965,0.985111
0.386,0.987965,0.985111
0.387,0.987965,0.985111
0.388,0.987965,0.985111
0.389,0.987963,0.984889
0.39,0.987963,0.984889
0.391,0.988183,0.984889
0.392,0.988183,0.984889
0.393,0.988183,0.984889
0.394,0.988183,0.984889
0.395,0.988183,0.984889
0.396,0.988183,0.984889
0.397,0.988183,0.984889
0.398,0.988183,0.984889
0.399,0.988183,0.984889
0.4,0.988183,0.984889
0.401,0.988183,0.984889
0.402,0.988183,0.984889
0.403,0.988183,0.984889
0.404,0.988183,0.984889
0.405,0.988183,0.984889
0.406,0.988183,0.984889
0.407,0.988183,0.984889
0.408,0.988403,0.984889
0.409,0.988403,0.984889
0.41,0.988403,0.984889
0.411,0.988403,0.984889
0.412,0.988403,0.984889
0.413,0.988401,0.984667
0.414,0.988401,0.984667
0.415,0.988401,0.984667
0.416,0.988401,0.984667
0.417,0.988621,0.984667
0.418,0.988621,0.984667
0.419,0.988621,0.984667
0.42,0.988621,0.984667
0.421,0.988621,0.984667
0.422,0.988621,0.984667
0.423,0.988621,0.984667
0.424,0.988621,0.984667
0.425,0.988621,0.984667
0.426,0.988621,0.984667
0.427,0.988842,0.984667
0.428,0.988842,0.984667
0.429,0.988842,0.984667
0.43,0.988842,0.984667
0.431,0.989062,0.984667
0.432,0.989062,0.984667
0.433,0.989062,0.984667
0.434,0.989062,0.984667
0.435,0.989062,0.984667
0.436,0.989062,0.984667
0.437,0.989062,0.984667
0.438,0.989062,0.984667
0.439,0.989062,0.984667
0.44,0.989062,0.984667
0.441,0.989062,0.984667
0.442,0.989062,0.984667
0.443,0.989062,0.984667
0.444,0.989062,0.984667
0.445,0.989062,0.984667
0.446,0.989062,0.984667
0.447,0.98906,0.984444
0.448,0.98906,0.984444
0.449,0.98906,0.984444
0.45,0.98906,0.984444
0.451,0.98906,0.984444
0.452,0.98906,0.984444
0.453,0.98906,0.984444
0.454,0.98906,0.984444
0.455,0.98906,0.984444
0.456,0.98906,0.984444
0.457,0.98906,0.984444
0.458,0.98906,0.984444
0.459,0.989058,0.984222
0.46,0.989058,0.984222
0.461,0.989058,0.984222
0.462,0.989058,0.984222
0.463,0.989058,0.984222
0.464,0.989055,0.984
0.465,0.989055,0.984
0.466,0.989055,0.984
0.467,0.989276,0.984
0.468,0.989276,0.984
0.469,0.989276,0.984
0.47,0.989276,0.984
0.471,0.989276,0.984
0.472,0.989276,0.984
0.473,0.989497,0.984
0.474,0.989497,0.984
0.475,0.989497,0.984
0.476,0.989497,0.984
0.477,0.989497,0.984
0.478,0.989497,0.984
0.479,0.989497,0.984
0.48,0.989497,0.984
0.481,0.989497,0.984
0.482,0.989497,0.984
0.483,0.989497,0.984
0.484,0.989495,0.983778
0.485,0.989495,0.983778
0.486,0.989716,0.983778
0.487,0.989716,0.983778
0.488,0.989716,0.983778
0.489,0.989716,0.983778
0.49,0.989716,0.983778
0.491,0.989716,0.983778
0.492,0.989716,0.983778
0.493,0.989716,0.983778
0.494,0.989716,0.983778
0.495,0.989716,0.983778
0.496,0.989716,0.983778
0.497,0.989716,0.983778
0.498,0.989716,0.983778
0.499,0.989716,0.983778
0.5,0.989716,0.983778
0.501,0.989716,0.983778
0.502,0.989716,0.983778
0.503,0.989716,0.983778
0.504,0.989716,0.983778
0.505,0.989716,0.983778
0.506,0.989716,0.983778
0.507,0.989716,0.983778
0.508,0.989716,0.983778
0.509,0.989716,0.983778
0.51,0.989716,0.983778
0.511,0.989716,0.983778
0.512,0.989716,0.983778
0.513,0.989716,0.983778
0.514,0.989716,0.983778
0.515,0.989716,0.983778
0.516,0.989716,0.983778
0.517,0.989716,0.983778
0.518,0.989716,0.983778
0.519,0.989716,0.983778
0.52,0.989937,0.983778
0.521,0.989937,0.983778
0.522,0.989937,0.983778
0.523,0.989937,0.983778
0.524,0.989937,0.983778
0.525,0.989937,0.983778
0.526,0.989937,0.983778
0.527,0.989937,0.983778
0.528,0.989937,0.983778
0.529,0.989937,0.983778
0.53,0.989937,0.983778
0.531,0.989937,0.983778
0.532,0.989937,0.983778
0.533,0.989937,0.983778
0.534,0.989937,0.983778
0.535,0.989937,0.983778
0.536,0.989937,0.983778
0.537,0.989937,0.983778
0.538,0.989937,0.983778
0.539,0.989937,0.983778
0.54,0.989935,0.983556
0.541,0.989935,0.983556
0.542,0.989935,0.983556
0.543,0.989935,0.983556
0.544,0.989935,0.983556
0.545,0.989935,0.983556
0.546,0.989935,0.983556
0.547,0.989935,0.983556
0.548,0.989935,0.983556
0.549,0.989935,0.983556
0.55,0.989935,0.983556
0.551,0.989935,0.983556
0.552,0.989935,0.983556
0.553,0.989935,0.983556
0.554,0.989935,0.983556
0.555,0.989935,0.983556
0.556,0.989935,0.983556
0.557,0.989935,0.983556
0.558,0.989935,0.983556
0.559,0.989935,0.983556
0.56,0.989935,0.983556
0.561,0.989935,0.983556
0.562,0.989935,0.983556
0.563,0.989935,0.983556
0.564,0.989935,0.983556
0.565,0.989935,0.983556
0.566,0.989935,0.983556
0.567,0.989935,0.983556
0.568,0.990157,0.983556
0.569,0.990157,0.983556
0.57,0.990157,0.983556
0.571,0.990157,0.983556
0.572,0.990157,0.983556
0.573,0.990154,0.983333
0.574,0.990154,0.983333
0.575,0.990154,0.983333
0.576,0.990154,0.983333
0.577,0.990154,0.983333
0.578,0.990154,0.983333
0.579,0.990154,0.983333
0.58,0.990154,0.983333
0.581,0.990154,0.983333
0.582,0.990154,0.983333
0.583,0.990154,0.983333
0.584,0.990154,0.983333
0.585,0.990154,0.983333
0.586,0.990154,0.983333
0.587,0.990154,0.983333
0.588,0.990154,0.983333
0.589,0.990152,0.983111
0.59,0.990152,0.983111
0.591,0.990152,0.983111
0.592,0.990152,0.983111
0.593,0.990152,0.983111
0.594,0.990152,0.983111
0.595,0.990152,0.983111
0.596,0.99015,0.982889
0.597,0.99015,0.982889
0.598,0.99015,0.982889
0.599,0.99015,0.982889
0.6,0.99015,0.982889
0.601,0.99015,0.982889
0.602,0.990148,0.982667
0.603,0.990148,0.982667
0.604,0.990148,0.982667
0.605,0.990148,0.982667
0.606,0.990148,0.982667
0.607,0.990148,0.982667
0.608,0.990148,0.982667
0.609,0.990148,0.982667
0.61,0.990148,0.982667
0.611,0.990148,0.982667
0.612,0.990148,0.982667
0.613,0.990148,0.982667
0.614,0.990148,0.982667
0.615,0.99037,0.982667
0.616,0.99037,0.982667
0.617,0.99037,0.982667
0.618,0.99037,0.982667
0.619,0.99037,0.982667
0.62,0.99037,0.982667
0.621,0.99037,0.982667
0.622,0.990591,0.982667
0.623,0.990591,0.982667
0.624,0.990591,0.982667
0.625,0.990591,0.982667
0.626,0.990591,0.982667
0.627,0.990591,0.982667
0.628,0.990591,0.982667
0.629,0.990591,0.982667
0.63,0.990591,0.982667
0.631,0.990591,0.982667
0.632,0.990591,0.982667
0.633,0.990591,0.982667
0.634,0.990591,0.982667
0.635,0.990591,0.982667
0.636,0.990591,0.982667
0.637,0.990591,0.982667
0.638,0.990591,0.982667
0.639,0.990591,0.982667
0.64,0.990591,0.982667
0.641,0.990591,0.982667
0.642,0.990591,0.982667
0.643,0.990591,0.982667
0.644,0.990589,0.982444
0.645,0.990589,0.982444
0.646,0.990589,0.982444
0.647,0.990589,0.982444
0.648,0.990589,0.982444
0.649,0.990589,0.982444
0.65,0.990589,0.982444
0.651,0.990589,0.982444
0.652,0.990589,0.982444
0.653,0.990589,0.982444
0.654,0.990589,0.982444
0.655,0.990589,0.982444
0.656,0.990589,0.982444
0.657,0.990589,0.982444
0.658,0.990589,0.982444
0.659,0.990589,0.982444
0.66,0.990589,0.982444
0.661,0.990589,0.982444
0.662,0.990589,0.982444
0.663,0.990589,0.982444
0.664,0.990589,0.982444
0.665,0.990589,0.982444
0.666,0.990587,0.982222
0.667,0.990587,0.982222
0.668,0.990587,0.982222
0.669,0.990587,0.982222
0.67,0.990587,0.982222
0.671,0.990587,0.982222
0.672,0.990587,0.982222
0.673,0.990587,0.982222
0.674,0.990587,0.982222
0.675,0.990587,0.982222
0.676,0.990587,0.982222
0.677,0.990587,0.982222
0.678,0.990587,0.982222
0.679,0.990587,0.982222
0.68,0.990587,0.982222
0.681,0.990587,0.982222
0.682,0.990587,0.982222
0.683,0.990587,0.982222
0.684,0.990587,0.982222
0.685,0.990587,0.982222
0.686,0.990587,0.982222
0.687,0.990585,0.982
0.688,0.990585,0.982
0.689,0.990585,0.982
0.69,0.990585,0.982
0.691,0.990585,0.982
0.692,0.990585,0.982
0.693,0.990585,0.982
0.694,0.990585,0.982
0.695,0.990585,0.982
0.696,0.990585,0.982
0.697,0.990585,0.982
0.698,0.990585,0.982
0.699,0.990585,0.982
0.7,0.990585,0.982
0.701,0.990585,0.982
0.702,0.990585,0.982
0.703,0.990585,0.982
0.704,0.990585,0.982
0.705,0.990585,0.982
0.706,0.990585,0.982
0.707,0.990585,0.982
0.708,0.990583,0.981778
0.709,0.990583,0.981778
0.71,0.990583,0.981778
0.711,0.990583,0.981778
0.712,0.990581,0.981556
0.713,0.990581,0.981556
0.714,0.990579,0.981333
0.715,0.990579,0.981333
0.716,0.990579,0.981333
0.717,0.990579,0.981333
0.718,0.990579,0.981333
0.719,0.990579,0.981333
0.72,0.990579,0.981333
0.721,0.990579,0.981333
0.722,0.990579,0.981333
0.723,0.990579,0.981333
0.724,0.990579,0.981333
0.725,0.990577,0.981111
0.726,0.990577,0.981111
0.727,0.990577,0.981111
0.728,0.990577,0.981111
0.729,0.990799,0.981111
0.73,0.991021,0.981111
0.731,0.991021,0.981111
0.732,0.991021,0.981111
0.733,0.991021,0.981111
0.734,0.991021,0.981111
0.735,0.991021,0.981111
0.736,0.991242,0.980889
0.737,0.99124,0.980667
0.738,0.99124,0.980667
0.739,0.99124,0.980667
0.74,0.99124,0.980667
0.741,0.99124,0.980667
0.742,0.991238,0.980444
0.743,0.991238,0.980444
0.744,0.991238,0.980444
0.745,0.991238,0.980444
0.746,0.991238,0.980444
0.747,0.991238,0.980444
0.748,0.991238,0.980444
0.749,0.991236,0.980222
0.75,0.991236,0.980222
0.751,0.991459,0.980222
0.752,0.991459,0.980222
0.753,0.991459,0.980222
0.754,0.991682,0.980222
0.755,0.991682,0.980222
0.756,0.991682,0.980222
0.757,0.991682,0.980222
0.758,0.99168,0.98
0.759,0.99168,0.98
0.76,0.991678,0.979778
0.761,0.991678,0.979778
0.762,0.991678,0.979778
0.763,0.991678,0.979778
0.764,0.991901,0.979778
0.765,0.991901,0.979778
0.766,0.992124,0.979778
0.767,0.992124,0.979778
0.768,0.992122,0.979556
0.769,0.992122,0.979556
0.77,0.992122,0.979556
0.771,0.992122,0.979556
0.772,0.992122,0.979556
0.773,0.992346,0.979556
0.774,0.992346,0.979556
0.775,0.992344,0.979333
0.776,0.992344,0.979333
0.777,0.992344,0.979333
0.778,0.992344,0.979333
0.779,0.992344,0.979333
0.78,0.992344,0.979333
0.781,0.992342,0.979111
0.782,0.992342,0.979111
0.783,0.992342,0.979111
0.784,0.992342,0.979111
0.785,0.992342,0.979111
0.786,0.992342,0.979111
0.787,0.992342,0.979111
0.788,0.992342,0.979111
0.789,0.992342,0.979111
0.79,0.992342,0.979111
0.791,0.992342,0.979111
0.792,0.992342,0.979111
0.793,0.992342,0.979111
0.794,0.992342,0.979111
0.795,0.992342,0.979111
0.796,0.992342,0.979111
0.797,0.992342,0.979111
0.798,0.992339,0.978667
0.799,0.992337,0.978444
0.8,0.992337,0.978444
0.801,0.992337,0.978444
0.802,0.992335,0.978222
0.803,0.992335,0.978222
0.804,0.992335,0.978222
0.805,0.992335,0.978222
0.806,0.992335,0.978222
0.807,0.992335,0.978222
0.808,0.992334,0.978
0.809,0.992334,0.978
0.81,0.992334,0.978
0.811,0.992334,0.978
0.812,0.992334,0.978
0.813,0.992332,0.977778
0.814,0.992332,0.977778
0.815,0.992332,0.977778
0.816,0.992332,0.977778
0.817,0.992332,0.977778
0.818,0.992556,0.977778
0.819,0.992554,0.977556
0.82,0.992554,0.977556
0.821,0.992552,0.977333
0.822,0.992552,0.977333
0.823,0.992551,0.977111
0.824,0.992551,0.977111
0.825,0.992551,0.977111
0.826,0.992551,0.977111
0.827,0.992551,0.977111
0.828,0.992549,0.976889
0.829,0.992549,0.976889
0.83,0.992547,0.976667
0.831,0.992547,0.976667
0.832,0.992547,0.976667
0.833,0.992544,0.976222
0.834,0.992768,0.976222
0.835,0.992768,0.976222
0.836,0.992768,0.976222
0.837,0.992768,0.976222
0.838,0.992768,0.976222
0.839,0.992768,0.976222
0.84,0.992768,0.976222
0.841,0.992767,0.976
0.842,0.992763,0.975556
0.843,0.992763,0.975556
0.844,0.992762,0.975333
0.845,0.99276,0.975111
0.846,0.99276,0.975111
0.847,0.99276,0.975111
0.848,0.99276,0.975111
0.849,0.992759,0.974889
0.85,0.992759,0.974889
0.851,0.992759,0.974889
0.852,0.992759,0.974889
0.853,0.992759,0.974889
0.854,0.992759,0.974889
0.855,0.992759,0.974889
0.856,0.992755,0.974444
0.857,0.992755,0.974444
0.858,0.992755,0.974444
0.859,0.992755,0.974444
0.86,0.992755,0.974444
0.861,0.992754,0.974222
0.862,0.992754,0.974222
0.863,0.992754,0.974222
0.864,0.99275,0.973778
0.865,0.992749,0.973556
0.866,0.992749,0.973556
0.867,0.992749,0.973556
0.868,0.992745,0.973111
0.869,0.992745,0.973111
0.87,0.992744,0.972889
0.871,0.992742,0.972667
0.872,0.992742,0.972667
0.873,0.992742,0.972667
0.874,0.992742,0.972667
0.875,0.99274,0.972444
0.876,0.992964,0.972222
0.877,0.992964,0.972222
0.878,0.992964,0.972222
0.879,0.992961,0.971778
0.88,0.992961,0.971778
0.881,0.992961,0.971778
0.882,0.992961,0.971778
0.883,0.992959,0.971556
0.884,0.992958,0.971333
0.885,0.992958,0.971333
0.886,0.992958,0.971333
0.887,0.992958,0.971333
0.888,0.992956,0.971111
0.889,0.992955,0.970889
0.89,0.992955,0.970889
0.891,0.992955,0.970889
0.892,0.992955,0.970889
0.893,0.992955,0.970889
0.894,0.992955,0.970889
0.895,0.992955,0.970889
0.896,0.992955,0.970889
0.897,0.992953,0.970667
0.898,0.992951,0.970444
0.899,0.992951,0.970444
0.9,0.99295,0.970222
0.901,0.992948,0.97
0.902,0.992948,0.97
0.903,0.992945,0.969556
0.904,0.992945,0.969556
0.905,0.992942,0.969111
0.906,0.992942,0.969111
0.907,0.99294,0.968889
0.908,0.99294,0.968889
0.909,0.992937,0.968444
0.91,0.992937,0.968444
0.911,0.992937,0.968444
0.912,0.992934,0.968
0.913,0.992934,0.968
0.914,0.992934,0.968
0.915,0.992932,0.967778
0.916,0.992932,0.967778
0.917,0.992929,0.967333
0.918,0.992927,0.967111
0.919,0.992927,0.967111
0.92,0.992927,0.967111
0.921,0.992921,0.966222
0.922,0.992918,0.965778
0.923,0.992918,0.965778
0.924,0.992916,0.965556
0.925,0.993143,0.965556
0.926,0.993141,0.965333
0.927,0.993141,0.965333
0.928,0.993141,0.965333
0.929,0.993141,0.965333
0.93,0.993368,0.965333
0.931,0.993367,0.965111
0.932,0.993367,0.965111
0.933,0.993367,0.965111
0.934,0.993364,0.964667
0.935,0.993364,0.964667
0.936,0.993364,0.964667
0.937,0.993361,0.964222
0.938,0.993356,0.963556
0.939,0.993353,0.963111
0.94,0.993352,0.962889
0.941,0.993352,0.962889
0.942,0.993349,0.962444
0.943,0.993349,0.962444
0.944,0.993346,0.962
0.945,0.993346,0.962
0.946,0.993344,0.961778
0.947,0.993344,0.961778
0.948,0.993344,0.961778
0.949,0.993343,0.961556
0.95,0.993341,0.961333
0.951,0.993341,0.961333
0.952,0.993335,0.960444
0.953,0.993335,0.960444
0.954,0.993332,0.96
0.955,0.99333,0.959778
0.956,0.993327,0.959333
0.957,0.993324,0.958889
0.958,0.993321,0.958444
0.959,0.99355,0.958444
0.96,0.993541,0.957111
0.961,0.993541,0.957111
0.962,0.993766,0.956444
0.963,0.993763,0.956
0.964,0.994221,0.955778
0.965,0.994218,0.955333
0.966,0.994677,0.955111
0.967,0.994671,0.954
0.968,0.994666,0.953111
0.969,0.995125,0.952667
0.97,0.995123,0.952222
0.971,0.99512,0.951556
0.972,0.995112,0.95
0.973,0.995108,0.949333
0.974,0.995334,0.948
0.975,0.99533,0.947333
0.976,0.995791,0.946444
0.977,0.995789,0.946
0.978,0.995785,0.944889
0.979,0.996481,0.943778
0.98,0.996478,0.943111
0.981,0.996474,0.942
0.982,0.996472,0.941556
0.983,0.996699,0.939333
0.984,0.996932,0.938667
0.985,0.996927,0.937333
0.986,0.996922,0.935556
0.987,0.997154,0.934222
0.988,0.997146,0.931778
0.989,0.997615,0.929333
0.99,0.997609,0.927333
0.991,0.9976,0.923556
0.992,0.997592,0.920667
0.993,0.997579,0.915556
0.994,0.997562,0.909111
0.995,0.997547,0.903778
0.996,0.997528,0.896889
0.997,0.997743,0.884
0.998,0.997951,0.865778
0.999,0.99814,0.834889
1,1,0.328889


==> data/pr_curves/seen/data-siamese-joins-roc-augment.csv <==
threshold,precision,recall
0,1,0
0.001,1,0.675556
0.002,1,0.74
0.003,1,0.771111
0.004,1,0.788889
0.005,1,0.797778
0.006,1,0.802222
0.007,1,0.804444
0.008,1,0.815556
0.009,1,0.817778
0.01,1,0.831111
0.011,1,0.833333
0.012,1,0.842222
0.013,1,0.844444
0.014,1,0.848889
0.015,0.997403,0.853333
0.016,0.997409,0.855556
0.017,0.997416,0.857778
0.018,0.997423,0.86
0.019,0.997423,0.86
0.02,0.997429,0.862222
0.021,0.997436,0.864444
0.022,0.997449,0.868889
0.023,0.994924,0.871111
0.024,0.994924,0.871111
0.025,0.994924,0.871111
0.026,0.994924,0.871111
0.027,0.994924,0.871111
0.028,0.994924,0.871111
0.029,0.99495,0.875556
0.03,0.994962,0.877778
0.031,0.994962,0.877778
0.032,0.994987,0.882222
0.033,0.995,0.884444
0.034,0.995,0.884444
0.035,0.995,0.884444
0.036,0.995,0.884444
0.037,0.995,0.884444
0.038,0.995012,0.886667
0.039,0.995012,0.886667
0.04,0.995012,0.886667
0.041,0.995025,0.888889
0.042,0.992574,0.891111
0.043,0.992574,0.891111
0.044,0.992574,0.891111
0.045,0.992593,0.893333
0.046,0.992593,0.893333
0.047,0.992593,0.893333
0.048,0.992593,0.893333
0.049,0.992629,0.897778
0.05,0.992647,0.9
0.051,0.992647,0.9
0.052,0.992647,0.9
0.053,0.992647,0.9
0.054,0.992647,0.9
0.055,0.992647,0.9
0.056,0.992683,0.904444
0.057,0.992683,0.904444
0.058,0.992701,0.906667
0.059,0.990315,0.908889
0.06,0.990315,0.908889
0.061,0.990315,0.908889
0.062,0.990338,0.911111
0.063,0.990338,0.911111
0.064,0.990338,0.911111
0.065,0.990361,0.913333
0.066,0.990361,0.913333
0.067,0.990361,0.913333
0.068,0.990385,0.915556
0.069,0.990385,0.915556
0.07,0.990385,0.915556
0.071,0.990385,0.915556
0.072,0.990385,0.915556
0.073,0.990408,0.917778
0.074,0.990408,0.917778
0.075,0.990408,0.917778
0.076,0.990408,0.917778
0.077,0.990408,0.917778
0.078,0.990453,0.922222
0.079,0.990453,0.922222
0.08,0.990453,0.922222
0.081,0.990453,0.922222
0.082,0.990453,0.922222
0.083,0.990453,0.922222
0.084,0.990453,0.922222
0.085,0.990453,0.922222
0.086,0.990453,0.922222
0.087,0.988095,0.922222
0.088,0.988095,0.922222
0.089,0.988095,0.922222
0.09,0.988095,0.922222
0.091,0.985748,0.922222
0.092,0.985748,0.922222
0.093,0.985748,0.922222
0.094,0.985748,0.922222
0.095,0.985748,0.922222
0.096,0.983412,0.922222
0.097,0.983412,0.922222
0.098,0.983412,0.922222
0.099,0.983412,0.922222
0.1,0.983412,0.922222
0.101,0.983452,0.924444
0.102,0.983452,0.924444
0.103,0.983491,0.926667
0.104,0.981176,0.926667
0.105,0.978873,0.926667
0.106,0.978873,0.926667
0.107,0.978873,0.926667
0.108,0.978873,0.926667
0.109,0.978873,0.926667
0.11,0.978873,0.926667
0.111,0.978923,0.928889
0.112,0.978923,0.928889
0.113,0.978923,0.928889
0.114,0.978923,0.928889
0.115,0.978923,0.928889
0.116,0.978923,0.928889
0.117,0.978923,0.928889
0.118,0.978923,0.928889
0.119,0.978923,0.928889
0.12,0.978923,0.928889
0.121,0.978923,0.928889
0.122,0.978923,0.928889
0.123,0.978923,0.928889
0.124,0.978923,0.928889
0.125,0.978923,0.928889
0.126,0.978923,0.928889
0.127,0.978923,0.928889
0.128,0.978923,0.928889
0.129,0.978923,0.928889
0.13,0.974359,0.928889
0.131,0.974359,0.928889
0.132,0.974359,0.928889
0.133,0.974359,0.928889
0.134,0.974359,0.928889
0.135,0.974359,0.928889
0.136,0.974359,0.928889
0.137,0.974359,0.928889
0.138,0.974359,0.928889
0.139,0.974359,0.928889
0.14,0.974359,0.928889
0.141,0.972093,0.928889
0.142,0.972158,0.931111
0.143,0.972158,0.931111
0.144,0.972158,0.931111
0.145,0.972158,0.931111
0.146,0.972158,0.931111
0.147,0.972158,0.931111
0.148,0.969907,0.931111
0.149,0.969907,0.931111
0.15,0.969977,0.933333
0.151,0.969977,0.933333
0.152,0.969977,0.933333
0.153,0.969977,0.933333
0.154,0.969977,0.933333
0.155,0.969977,0.933333
0.156,0.969977,0.933333
0.157,0.969977,0.933333
0.158,0.969977,0.933333
0.159,0.969977,0.933333
0.16,0.969977,0.933333
0.161,0.969977,0.933333
0.162,0.969977,0.933333
0.163,0.969977,0.933333
0.164,0.969977,0.933333
0.165,0.969977,0.933333
0.166,0.970046,0.935556
0.167,0.970046,0.935556
0.168,0.970046,0.935556
0.169,0.970046,0.935556
0.17,0.970046,0.935556
0.171,0.970046,0.935556
0.172,0.970115,0.937778
0.173,0.970115,0.937778
0.174,0.970115,0.937778
0.175,0.970115,0.937778
0.176,0.970115,0.937778
0.177,0.970115,0.937778
0.178,0.970115,0.937778
0.179,0.970115,0.937778
0.18,0.970115,0.937778
0.181,0.970115,0.937778
0.182,0.970115,0.937778
0.183,0.970115,0.937778
0.184,0.970115,0.937778
0.185,0.970115,0.937778
0.186,0.970115,0.937778
0.187,0.970115,0.937778
0.188,0.970115,0.937778
0.189,0.970115,0.937778
0.19,0.96789,0.937778
0.191,0.96789,0.937778
0.192,0.96789,0.937778
0.193,0.96789,0.937778
0.194,0.96789,0.937778
0.195,0.96789,0.937778
0.196,0.96789,0.937778
0.197,0.96789,0.937778
0.198,0.96789,0.937778
0.199,0.96789,0.937778
0.2,0.96789,0.937778
0.201,0.965675,0.937778
0.202,0.965675,0.937778
0.203,0.965675,0.937778
0.204,0.965675,0.937778
0.205,0.965675,0.937778
0.206,0.96347,0.937778
0.207,0.96347,0.937778
0.208,0.96347,0.937778
0.209,0.96347,0.937778
0.21,0.96347,0.937778
0.211,0.96347,0.937778
0.212,0.96347,0.937778
0.213,0.96347,0.937778
0.214,0.96347,0.937778
0.215,0.96347,0.937778
0.216,0.96347,0.937778
0.217,0.96347,0.937778
0.218,0.96347,0.937778
0.219,0.96347,0.937778
0.22,0.96347,0.937778
0.221,0.96347,0.937778
0.222,0.96347,0.937778
0.223,0.96347,0.937778
0.224,0.96347,0.937778
0.225,0.96347,0.937778
0.226,0.96347,0.937778
0.227,0.96347,0.937778
0.228,0.96347,0.937778
0.229,0.96347,0.937778
0.23,0.96347,0.937778
0.231,0.963554,0.94
0.232,0.963554,0.94
0.233,0.961364,0.94
0.234,0.961364,0.94
0.235,0.961364,0.94
0.236,0.961364,0.94
0.237,0.961364,0.94
0.238,0.961364,0.94
0.239,0.961364,0.94
0.24,0.961364,0.94
0.241,0.959184,0.94
0.242,0.959184,0.94
0.243,0.959184,0.94
0.244,0.959184,0.94
0.245,0.959184,0.94
0.246,0.959184,0.94
0.247,0.959184,0.94
0.248,0.959184,0.94
0.249,0.959184,0.94
0.25,0.959184,0.94
0.251,0.959184,0.94
0.252,0.959184,0.94
0.253,0.959184,0.94
0.254,0.959184,0.94
0.255,0.959184,0.94
0.256,0.959184,0.94
0.257,0.959184,0.94
0.258,0.959184,0.94
0.259,0.959184,0.94
0.26,0.959184,0.94
0.261,0.959184,0.94
0.262,0.959184,0.94
0.263,0.959184,0.94
0.264,0.959184,0.94
0.265,0.959276,0.942222
0.266,0.959276,0.942222
0.267,0.957111,0.942222
0.268,0.957111,0.942222
0.269,0.957111,0.942222
0.27,0.957111,0.942222
0.271,0.957111,0.942222
0.272,0.957111,0.942222
0.273,0.957111,0.942222
0.274,0.957111,0.942222
0.275,0.957111,0.942222
0.276,0.957111,0.942222
0.277,0.957111,0.942222
0.278,0.957111,0.942222
0.279,0.957111,0.942222
0.28,0.957111,0.942222
0.281,0.957111,0.942222
0.282,0.957111,0.942222
0.283,0.954955,0.942222
0.284,0.954955,0.942222
0.285,0.954955,0.942222
0.286,0.954955,0.942222
0.287,0.954955,0.942222
0.288,0.954955,0.942222
0.289,0.954955,0.942222
0.29,0.954955,0.942222
0.291,0.954955,0.942222
0.292,0.954955,0.942222
0.293,0.954955,0.942222
0.294,0.954955,0.942222
0.295,0.954955,0.942222
0.296,0.954955,0.942222
0.297,0.954955,0.942222
0.298,0.954955,0.942222
0.299,0.954955,0.942222
0.3,0.954955,0.942222
0.301,0.954955,0.942222
0.302,0.954955,0.942222
0.303,0.954955,0.942222
0.304,0.954955,0.942222
0.305,0.954955,0.942222
0.306,0.954955,0.942222
0.307,0.954955,0.942222
0.308,0.954955,0.942222
0.309,0.954955,0.942222
0.31,0.954955,0.942222
0.311,0.954955,0.942222
0.312,0.954955,0.942222
0.313,0.954955,0.942222
0.314,0.954955,0.942222
0.315,0.954955,0.942222
0.316,0.954955,0.942222
0.317,0.954955,0.942222
0.318,0.954955,0.942222
0.319,0.954955,0.942222
0.32,0.954955,0.942222
0.321,0.954955,0.942222
0.322,0.954955,0.942222
0.323,0.952809,0.942222
0.324,0.952915,0.944444
0.325,0.952915,0.944444
0.326,0.952915,0.944444
0.327,0.952915,0.944444
0.328,0.952915,0.944444
0.329,0.950783,0.944444
0.33,0.950783,0.944444
0.331,0.950783,0.944444
0.332,0.950783,0.944444
0.333,0.950783,0.944444
0.334,0.950783,0.944444
0.335,0.950783,0.944444
0.336,0.950783,0.944444
0.337,0.950783,0.944444
0.338,0.950783,0.944444
0.339,0.950783,0.944444
0.34,0.950783,0.944444
0.341,0.948661,0.944444
0.342,0.948661,0.944444
0.343,0.948661,0.944444
0.344,0.948661,0.944444
0.345,0.948661,0.944444
0.346,0.948661,0.944444
0.347,0.948661,0.944444
0.348,0.948661,0.944444
0.349,0.948661,0.944444
0.35,0.948661,0.944444
0.351,0.948661,0.944444
0.352,0.948661,0.944444
0.353,0.948661,0.944444
0.354,0.946548,0.944444
0.355,0.946548,0.944444
0.356,0.946667,0.946667
0.357,0.946667,0.946667
0.358,0.946785,0.948889
0.359,0.94469,0.948889
0.36,0.94469,0.948889
0.361,0.94469,0.948889
0.362,0.944812,0.951111
0.363,0.944812,0.951111
0.364,0.944812,0.951111
0.365,0.944812,0.951111
0.366,0.944812,0.951111
0.367,0.944812,0.951111
0.368,0.944812,0.951111
0.369,0.944812,0.951111
0.37,0.944812,0.951111
0.371,0.944812,0.951111
0.372,0.944812,0.951111
0.373,0.944812,0.951111
0.374,0.940659,0.951111
0.375,0.940659,0.951111
0.376,0.940659,0.951111
0.377,0.940659,0.951111
0.378,0.940659,0.951111
0.379,0.940659,0.951111
0.38,0.940659,0.951111
0.381,0.940659,0.951111
0.382,0.940659,0.951111
0.383,0.940659,0.951111
0.384,0.940659,0.951111
0.385,0.940659,0.951111
0.386,0.938596,0.951111
0.387,0.938596,0.951111
0.388,0.938731,0.953333
0.389,0.938865,0.955556
0.39,0.938865,0.955556
0.391,0.938865,0.955556
0.392,0.938865,0.955556
0.393,0.938865,0.955556
0.394,0.938865,0.955556
0.395,0.938865,0.955556
0.396,0.938865,0.955556
0.397,0.936819,0.955556
0.398,0.936819,0.955556
0.399,0.936819,0.955556
0.4,0.936819,0.955556
0.401,0.936819,0.955556
0.402,0.936819,0.955556
0.403,0.936819,0.955556
0.404,0.936819,0.955556
0.405,0.934783,0.955556
0.406,0.934783,0.955556
0.407,0.934783,0.955556
0.408,0.934783,0.955556
0.409,0.934783,0.955556
0.41,0.934783,0.955556
0.411,0.934783,0.955556
0.412,0.934783,0.955556
0.413,0.934783,0.955556
0.414,0.934783,0.955556
0.415,0.934783,0.955556
0.416,0.934783,0.955556
0.417,0.934783,0.955556
0.418,0.934783,0.955556
0.419,0.934783,0.955556
0.42,0.934783,0.955556
0.421,0.934783,0.955556
0.422,0.934783,0.955556
0.423,0.934783,0.955556
0.424,0.934783,0.955556
0.425,0.934783,0.955556
0.426,0.934783,0.955556
0.427,0.934924,0.957778
0.428,0.934924,0.957778
0.429,0.934924,0.957778
0.43,0.934924,0.957778
0.431,0.934924,0.957778
0.432,0.934924,0.957778
0.433,0.934924,0.957778
0.434,0.934924,0.957778
0.435,0.934924,0.957778
0.436,0.934924,0.957778
0.437,0.934924,0.957778
0.438,0.934924,0.957778
0.439,0.934924,0.957778
0.44,0.934924,0.957778
0.441,0.934924,0.957778
0.442,0.9329,0.957778
0.443,0.930886,0.957778
0.444,0.930886,0.957778
0.445,0.930886,0.957778
0.446,0.930886,0.957778
0.447,0.930886,0.957778
0.448,0.930886,0.957778
0.449,0.930886,0.957778
0.45,0.930886,0.957778
0.451,0.930886,0.957778
0.452,0.928879,0.957778
0.453,0.928879,0.957778
0.454,0.928879,0.957778
0.455,0.928879,0.957778
0.456,0.928879,0.957778
0.457,0.928879,0.957778
0.458,0.928879,0.957778
0.459,0.928879,0.957778
0.46,0.928879,0.957778
0.461,0.928879,0.957778
0.462,0.928879,0.957778
0.463,0.928879,0.957778
0.464,0.928879,0.957778
0.465,0.928879,0.957778
0.466,0.928879,0.957778
0.467,0.928879,0.957778
0.468,0.928879,0.957778
0.469,0.928879,0.957778
0.47,0.928879,0.957778
0.471,0.928879,0.957778
0.472,0.928879,0.957778
0.473,0.928879,0.957778
0.474,0.928879,0.957778
0.475,0.928879,0.957778
0.476,0.928879,0.957778
0.477,0.928879,0.957778
0.478,0.928879,0.957778
0.479,0.928879,0.957778
0.48,0.928879,0.957778
0.481,0.928879,0.957778
0.482,0.928879,0.957778
0.483,0.928879,0.957778
0.484,0.928879,0.957778
0.485,0.928879,0.957778
0.486,0.928879,0.957778
0.487,0.928879,0.957778
0.488,0.928879,0.957778
0.489,0.928879,0.957778
0.49,0.928879,0.957778
0.491,0.928879,0.957778
0.492,0.928879,0.957778
0.493,0.928879,0.957778
0.494,0.928879,0.957778
0.495,0.928879,0.957778
0.496,0.928879,0.957778
0.497,0.926882,0.957778
0.498,0.924893,0.957778
0.499,0.924893,0.957778
0.5,0.924893,0.957778
0.501,0.924893,0.957778
0.502,0.924893,0.957778
0.503,0.924893,0.957778
0.504,0.924893,0.957778
0.505,0.924893,0.957778
0.506,0.924893,0.957778
0.507,0.924893,0.957778
0.508,0.922912,0.957778
0.509,0.922912,0.957778
0.51,0.922912,0.957778
0.511,0.922912,0.957778
0.512,0.922912,0.957778
0.513,0.922912,0.957778
0.514,0.92094,0.957778
0.515,0.92094,0.957778
0.516,0.92094,0.957778
0.517,0.92094,0.957778
0.518,0.92094,0.957778
0.519,0.92094,0.957778
0.52,0.92094,0.957778
0.521,0.92094,0.957778
0.522,0.92094,0.957778
0.523,0.92094,0.957778
0.524,0.918977,0.957778
0.525,0.918977,0.957778
0.526,0.918977,0.957778
0.527,0.918977,0.957778
0.528,0.918977,0.957778
0.529,0.918977,0.957778
0.53,0.917021,0.957778
0.531,0.917021,0.957778
0.532,0.917021,0.957778
0.533,0.917021,0.957778
0.534,0.917021,0.957778
0.535,0.917021,0.957778
0.536,0.917021,0.957778
0.537,0.917021,0.957778
0.538,0.917021,0.957778
0.539,0.917021,0.957778
0.54,0.917021,0.957778
0.541,0.917021,0.957778
0.542,0.917021,0.957778
0.543,0.917021,0.957778
0.544,0.917021,0.957778
0.545,0.917021,0.957778
0.546,0.917021,0.957778
0.547,0.917021,0.957778
0.548,0.917021,0.957778
0.549,0.917021,0.957778
0.55,0.917021,0.957778
0.551,0.917021,0.957778
0.552,0.915074,0.957778
0.553,0.915074,0.957778
0.554,0.915074,0.957778
0.555,0.915074,0.957778
0.556,0.915074,0.957778
0.557,0.915074,0.957778
0.558,0.915074,0.957778
0.559,0.915074,0.957778
0.56,0.915074,0.957778
0.561,0.913136,0.957778
0.562,0.913136,0.957778
0.563,0.911205,0.957778
0.564,0.911205,0.957778
0.565,0.909283,0.957778
0.566,0.909283,0.957778
0.567,0.909283,0.957778
0.568,0.909283,0.957778
0.569,0.909283,0.957778
0.57,0.907368,0.957778
0.571,0.905462,0.957778
0.572,0.905462,0.957778
0.573,0.905462,0.957778
0.574,0.905462,0.957778
0.575,0.903564,0.957778
0.576,0.903564,0.957778
0.577,0.903564,0.957778
0.578,0.903564,0.957778
0.579,0.903564,0.957778
0.58,0.903564,0.957778
0.581,0.903564,0.957778
0.582,0.903564,0.957778
0.583,0.903564,0.957778
0.584,0.903564,0.957778
0.585,0.903564,0.957778
0.586,0.901674,0.957778
0.587,0.901879,0.96
0.588,0.901879,0.96
0.589,0.901879,0.96
0.59,0.901879,0.96
0.591,0.901879,0.96
0.592,0.901879,0.96
0.593,0.901879,0.96
0.594,0.901879,0.96
0.595,0.900208,0.962222
0.596,0.900208,0.962222
0.597,0.900208,0.962222
0.598,0.900208,0.962222
0.599,0.900208,0.962222
0.6,0.900208,0.962222
0.601,0.900208,0.962222
0.602,0.900208,0.962222
0.603,0.900208,0.962222
0.604,0.900208,0.962222
0.605,0.900208,0.962222
0.606,0.900208,0.962222
0.607,0.900208,0.962222
0.608,0.900208,0.962222
0.609,0.89834,0.962222
0.61,0.89834,0.962222
0.611,0.89834,0.962222
0.612,0.89834,0.962222
0.613,0.89834,0.962222
0.614,0.89834,0.962222
0.615,0.89834,0.962222
0.616,0.89834,0.962222
0.617,0.89834,0.962222
0.618,0.89834,0.962222
0.619,0.89834,0.962222
0.62,0.89834,0.962222
0.621,0.89834,0.962222
0.622,0.89834,0.962222
0.623,0.89834,0.962222
0.624,0.89834,0.962222
0.625,0.89834,0.962222
0.626,0.89834,0.962222
0.627,0.89834,0.962222
0.628,0.89648,0.962222
0.629,0.89648,0.962222
0.63,0.89648,0.962222
0.631,0.894628,0.962222
0.632,0.894628,0.962222
0.633,0.894628,0.962222
0.634,0.894628,0.962222
0.635,0.894628,0.962222
0.636,0.894628,0.962222
0.637,0.894628,0.962222
0.638,0.894628,0.962222
0.639,0.894628,0.962222
0.64,0.894628,0.962222
0.641,0.894628,0.962222
0.642,0.892784,0.962222
0.643,0.892784,0.962222
0.644,0.890947,0.962222
0.645,0.889117,0.962222
0.646,0.889117,0.962222
0.647,0.889117,0.962222
0.648,0.889117,0.962222
0.649,0.889117,0.962222
0.65,0.889117,0.962222
0.651,0.889117,0.962222
0.652,0.889117,0.962222
0.653,0.889117,0.962222
0.654,0.889117,0.962222
0.655,0.889117,0.962222
0.656,0.887295,0.962222
0.657,0.887295,0.962222
0.658,0.887295,0.962222
0.659,0.887295,0.962222
0.66,0.887295,0.962222
0.661,0.887295,0.962222
0.662,0.887295,0.962222
0.663,0.887295,0.962222
0.664,0.887295,0.962222
0.665,0.887295,0.962222
0.666,0.887295,0.962222
0.667,0.887295,0.962222
0.668,0.887295,0.962222
0.669,0.887295,0.962222
0.67,0.887295,0.962222
0.671,0.887295,0.962222
0.672,0.887295,0.962222
0.673,0.887295,0.962222
0.674,0.887295,0.962222
0.675,0.887295,0.962222
0.676,0.887295,0.962222
0.677,0.887295,0.962222
0.678,0.887295,0.962222
0.679,0.885481,0.962222
0.68,0.885481,0.962222
0.681,0.883673,0.962222
0.682,0.883673,0.962222
0.683,0.883673,0.962222
0.684,0.883673,0.962222
0.685,0.883673,0.962222
0.686,0.883673,0.962222
0.687,0.883673,0.962222
0.688,0.881874,0.962222
0.689,0.880081,0.962222
0.69,0.880081,0.962222
0.691,0.880081,0.962222
0.692,0.878296,0.962222
0.693,0.878296,0.962222
0.694,0.878296,0.962222
0.695,0.878296,0.962222
0.696,0.878296,0.962222
0.697,0.878296,0.962222
0.698,0.878296,0.962222
0.699,0.878296,0.962222
0.7,0.878296,0.962222
0.701,0.878296,0.962222
0.702,0.878296,0.962222
0.703,0.878296,0.962222
0.704,0.878296,0.962222
0.705,0.878296,0.962222
0.706,0.878296,0.962222
0.707,0.878296,0.962222
0.708,0.878296,0.962222
0.709,0.878296,0.962222
0.71,0.878296,0.962222
0.711,0.874747,0.962222
0.712,0.874747,0.962222
0.713,0.874747,0.962222
0.714,0.874747,0.962222
0.715,0.874747,0.962222
0.716,0.874747,0.962222
0.717,0.874747,0.962222
0.718,0.874747,0.962222
0.719,0.874747,0.962222
0.72,0.874747,0.962222
0.721,0.874747,0.962222
0.722,0.871227,0.962222
0.723,0.871227,0.962222
0.724,0.871227,0.962222
0.725,0.871227,0.962222
0.726,0.869478,0.962222
0.727,0.869478,0.962222
0.728,0.869478,0.962222
0.729,0.869478,0.962222
0.73,0.869478,0.962222
0.731,0.869478,0.962222
0.732,0.869478,0.962222
0.733,0.869478,0.962222
0.734,0.869478,0.962222
0.735,0.869478,0.962222
0.736,0.869478,0.962222
0.737,0.869478,0.962222
0.738,0.867735,0.962222
0.739,0.867735,0.962222
0.74,0.867735,0.962222
0.741,0.867735,0.962222
0.742,0.867735,0.962222
0.743,0.867735,0.962222
0.744,0.867735,0.962222
0.745,0.867735,0.962222
0.746,0.867735,0.962222
0.747,0.866,0.962222
0.748,0.866,0.962222
0.749,0.866,0.962222
0.75,0.864542,0.964444
0.751,0.864542,0.964444
0.752,0.862823,0.964444
0.753,0.862823,0.964444
0.754,0.862823,0.964444
0.755,0.862823,0.964444
0.756,0.862823,0.964444
0.757,0.862823,0.964444
0.758,0.862823,0.964444
0.759,0.862823,0.964444
0.76,0.862823,0.964444
0.761,0.862823,0.964444
0.762,0.862823,0.964444
0.763,0.863095,0.966667
0.764,0.863095,0.966667
0.765,0.863095,0.966667
0.766,0.863095,0.966667
0.767,0.863095,0.966667
0.768,0.863366,0.968889
0.769,0.863366,0.968889
0.77,0.863366,0.968889
0.771,0.863366,0.968889
0.772,0.863366,0.968889
0.773,0.863366,0.968889
0.774,0.863366,0.968889
0.775,0.863366,0.968889
0.776,0.863366,0.968889
0.777,0.863366,0.968889
0.778,0.863366,0.968889
0.779,0.863636,0.971111
0.78,0.863636,0.971111
0.781,0.863636,0.971111
0.782,0.863636,0.971111
0.783,0.863636,0.971111
0.784,0.863636,0.971111
0.785,0.863636,0.971111
0.786,0.863636,0.971111
0.787,0.861933,0.971111
0.788,0.861933,0.971111
0.789,0.860236,0.971111
0.79,0.860236,0.971111
0.791,0.860236,0.971111
0.792,0.860236,0.971111
0.793,0.860236,0.971111
0.794,0.860236,0.971111
0.795,0.860236,0.971111
0.796,0.860236,0.971111
0.797,0.860236,0.971111
0.798,0.860236,0.971111
0.799,0.858546,0.971111
0.8,0.858546,0.971111
0.801,0.858546,0.971111
0.802,0.856863,0.971111
0.803,0.856863,0.971111
0.804,0.856863,0.971111
0.805,0.856863,0.971111
0.806,0.855186,0.971111
0.807,0.855469,0.973333
0.808,0.855469,0.973333
0.809,0.855469,0.973333
0.81,0.855469,0.973333
0.811,0.855469,0.973333
0.812,0.855469,0.973333
0.813,0.855469,0.973333
0.814,0.855469,0.973333
0.815,0.855469,0.973333
0.816,0.855469,0.973333
0.817,0.855469,0.973333
0.818,0.855469,0.973333
0.819,0.855469,0.973333
0.82,0.855469,0.973333
0.821,0.855469,0.973333
0.822,0.855469,0.973333
0.823,0.855469,0.973333
0.824,0.855469,0.973333
0.825,0.853801,0.973333
0.826,0.853801,0.973333
0.827,0.853801,0.973333
0.828,0.85214,0.973333
0.829,0.85214,0.973333
0.83,0.85214,0.973333
0.831,0.850485,0.973333
0.832,0.850485,0.973333
0.833,0.850485,0.973333
0.834,0.848837,0.973333
0.835,0.848837,0.973333
0.836,0.848837,0.973333
0.837,0.848837,0.973333
0.838,0.848837,0.973333
0.839,0.848837,0.973333
0.84,0.848837,0.973333
0.841,0.848837,0.973333
0.842,0.848837,0.973333
0.843,0.848837,0.973333
0.844,0.848837,0.973333
0.845,0.848837,0.973333
0.846,0.848837,0.973333
0.847,0.847195,0.973333
0.848,0.847195,0.973333
0.849,0.84556,0.973333
0.85,0.84556,0.973333
0.851,0.84556,0.973333
0.852,0.84556,0.973333
0.853,0.84556,0.973333
0.854,0.84556,0.973333
0.855,0.84556,0.973333
0.856,0.84556,0.973333
0.857,0.84556,0.973333
0.858,0.84556,0.973333
0.859,0.84556,0.973333
0.86,0.84556,0.973333
0.861,0.843931,0.973333
0.862,0.843931,0.973333
0.863,0.843931,0.973333
0.864,0.84261,0.975556
0.865,0.84261,0.975556
0.866,0.84261,0.975556
0.867,0.84261,0.975556
0.868,0.84261,0.975556
0.869,0.84261,0.975556
0.87,0.839388,0.975556
0.871,0.839388,0.975556
0.872,0.837786,0.975556
0.873,0.837786,0.975556
0.874,0.837786,0.975556
0.875,0.837786,0.975556
0.876,0.837786,0.975556
0.877,0.837786,0.975556
0.878,0.837786,0.975556
0.879,0.837786,0.975556
0.88,0.837786,0.975556
0.881,0.837786,0.975556
0.882,0.837786,0.975556
0.883,0.83619,0.975556
0.884,0.83619,0.975556
0.885,0.83619,0.975556
0.886,0.83619,0.975556
0.887,0.83619,0.975556
0.888,0.833333,0.977778
0.889,0.833333,0.977778
0.89,0.831758,0.977778
0.891,0.831758,0.977778
0.892,0.831758,0.977778
0.893,0.831758,0.977778
0.894,0.831758,0.977778
0.895,0.831758,0.977778
0.896,0.830189,0.977778
0.897,0.830189,0.977778
0.898,0.828625,0.977778
0.899,0.825516,0.977778
0.9,0.825516,0.977778
0.901,0.825516,0.977778
0.902,0.825516,0.977778
0.903,0.825516,0.977778
0.904,0.82397,0.977778
0.905,0.82397,0.977778
0.906,0.82397,0.977778
0.907,0.82397,0.977778
0.908,0.82397,0.977778
0.909,0.82397,0.977778
0.91,0.82243,0.977778
0.911,0.82243,0.977778
0.912,0.82243,0.977778
0.913,0.820895,0.977778
0.914,0.819367,0.977778
0.915,0.819367,0.977778
0.916,0.819367,0.977778
0.917,0.819367,0.977778
0.918,0.818182,0.98
0.919,0.818182,0.98
0.92,0.818182,0.98
0.921,0.818182,0.98
0.922,0.818182,0.98
0.923,0.817006,0.982222
0.924,0.817006,0.982222
0.925,0.817006,0.982222
0.926,0.813996,0.982222
0.927,0.814679,0.986667
0.928,0.814679,0.986667
0.929,0.814679,0.986667
0.93,0.814679,0.986667
0.931,0.813187,0.986667
0.932,0.813187,0.986667
0.933,0.813187,0.986667
0.934,0.813187,0.986667
0.935,0.813187,0.986667
0.936,0.813187,0.986667
0.937,0.813187,0.986667
0.938,0.8117,0.986667
0.939,0.808743,0.986667
0.94,0.808743,0.986667
0.941,0.808743,0.986667
0.942,0.805808,0.986667
0.943,0.805808,0.986667
0.944,0.804348,0.986667
0.945,0.804348,0.986667
0.946,0.804348,0.986667
0.947,0.804348,0.986667
0.948,0.802893,0.986667
0.949,0.8,0.986667
0.95,0.798561,0.986667
0.951,0.798561,0.986667
0.952,0.798561,0.986667
0.953,0.797127,0.986667
0.954,0.795699,0.986667
0.955,0.795699,0.986667
0.956,0.795699,0.986667
0.957,0.794275,0.986667
0.958,0.794275,0.986667
0.959,0.791444,0.986667
0.96,0.791444,0.986667
0.961,0.791444,0.986667
0.962,0.788632,0.986667
0.963,0.788632,0.986667
0.964,0.787234,0.986667
0.965,0.785841,0.986667
0.966,0.785841,0.986667
0.967,0.783069,0.986667
0.968,0.777583,0.986667
0.969,0.774869,0.986667
0.97,0.772174,0.986667
0.971,0.770833,0.986667
0.972,0.769497,0.986667
0.973,0.766839,0.986667
0.974,0.761578,0.986667
0.975,0.761578,0.986667
0.976,0.761578,0.986667
0.977,0.760274,0.986667
0.978,0.760274,0.986667
0.979,0.760274,0.986667
0.98,0.758974,0.986667
0.981,0.758974,0.986667
0.982,0.755102,0.986667
0.983,0.75382,0.986667
0.984,0.75,0.986667
0.985,0.744966,0.986667
0.986,0.741667,0.988889
0.987,0.738411,0.991111
0.988,0.738843,0.993333
0.989,0.735197,0.993333
0.99,0.723301,0.993333
0.991,0.7152,0.993333
0.992,0.708399,0.993333
0.993,0.69195,0.993333
0.994,0.680365,0.993333
0.995,0.659292,0.993333
0.996,0.645533,0.995556
0.997,0.610054,0.997778
0.998,0.581606,0.997778
0.999,0.525761,0.997778
1,0.0909091,1


==> data/pr_curves/seen/data-siamese-joins-roc-cumulative-hist.csv <==
threshold,precision,recall
0,1,0.00666667
0.001,0.71875,0.153333
0.002,0.733333,0.195556
0.003,0.740741,0.222222
0.004,0.701987,0.235556
0.005,0.684211,0.26
0.006,0.677778,0.271111
0.007,0.691489,0.288889
0.008,0.678571,0.295556
0.009,0.666667,0.302222
0.01,0.657143,0.306667
0.011,0.655814,0.313333
0.012,0.659091,0.322222
0.013,0.662222,0.331111
0.014,0.660793,0.333333
0.015,0.666667,0.346667
0.016,0.663866,0.351111
0.017,0.655738,0.355556
0.018,0.657258,0.362222
0.019,0.656126,0.368889
0.02,0.65748,0.371111
0.021,0.661479,0.377778
0.022,0.662791,0.38
0.023,0.662791,0.38
0.024,0.660305,0.384444
0.025,0.660377,0.388889
0.026,0.665428,0.397778
0.027,0.664234,0.404444
0.028,0.658273,0.406667
0.029,0.654804,0.408889
0.03,0.654804,0.408889
0.031,0.656028,0.411111
0.032,0.657244,0.413333
0.033,0.657343,0.417778
0.034,0.65625,0.42
0.035,0.659794,0.426667
0.036,0.660959,0.428889
0.037,0.665541,0.437778
0.038,0.666667,0.44
0.039,0.66443,0.44
0.04,0.662207,0.44
0.041,0.66,0.44
0.042,0.657807,0.44
0.043,0.65894,0.442222
0.044,0.657895,0.444444
0.045,0.652597,0.446667
0.046,0.652597,0.446667
0.047,0.651613,0.448889
0.048,0.649518,0.448889
0.049,0.647436,0.448889
0.05,0.645367,0.448889
0.051,0.646497,0.451111
0.052,0.64557,0.453333
0.053,0.64375,0.457778
0.054,0.64486,0.46
0.055,0.645062,0.464444
0.056,0.645062,0.464444
0.057,0.644172,0.466667
0.058,0.644172,0.466667
0.059,0.644172,0.466667
0.06,0.647416,0.473333
0.061,0.646526,0.475556
0.062,0.646526,0.475556
0.063,0.645646,0.477778
0.064,0.644776,0.48
0.065,0.644776,0.48
0.066,0.645833,0.482222
0.067,0.646884,0.484444
0.068,0.646884,0.484444
0.069,0.64497,0.484444
0.07,0.646018,0.486667
0.071,0.642229,0.486667
0.072,0.642229,0.486667
0.073,0.641399,0.488889
0.074,0.639535,0.488889
0.075,0.641618,0.493333
0.076,0.642651,0.495556
0.077,0.643678,0.497778
0.078,0.641834,0.497778
0.079,0.641834,0.497778
0.08,0.642045,0.502222
0.081,0.638418,0.502222
0.082,0.638418,0.502222
0.083,0.63662,0.502222
0.084,0.63662,0.502222
0.085,0.63662,0.502222
0.086,0.63662,0.502222
0.087,0.638655,0.506667
0.088,0.638655,0.506667
0.089,0.636872,0.506667
0.09,0.635098,0.506667
0.091,0.631579,0.506667
0.092,0.629834,0.506667
0.093,0.629834,0.506667
0.094,0.629834,0.506667
0.095,0.630854,0.508889
0.096,0.630854,0.508889
0.097,0.625683,0.508889
0.098,0.625683,0.508889
0.099,0.628726,0.515556
0.1,0.628726,0.515556
0.101,0.628726,0.515556
0.102,0.628726,0.515556
0.103,0.62973,0.517778
0.104,0.628032,0.517778
0.105,0.629032,0.52
0.106,0.631016,0.524444
0.107,0.631016,0.524444
0.108,0.630319,0.526667
0.109,0.630319,0.526667
0.11,0.630319,0.526667
0.111,0.6313,0.528889
0.112,0.6313,0.528889
0.113,0.6313,0.528889
0.114,0.6313,0.528889
0.115,0.62963,0.528889
0.116,0.62963,0.528889
0.117,0.62963,0.528889
0.118,0.62963,0.528889
0.119,0.62963,0.528889
0.12,0.627968,0.528889
0.121,0.625974,0.535556
0.122,0.625974,0.535556
0.123,0.626943,0.537778
0.124,0.626943,0.537778
0.125,0.626943,0.537778
0.126,0.626943,0.537778
0.127,0.625323,0.537778
0.128,0.623711,0.537778
0.129,0.622108,0.537778
0.13,0.623077,0.54
0.131,0.623077,0.54
0.132,0.621483,0.54
0.133,0.621483,0.54
0.134,0.622449,0.542222
0.135,0.622449,0.542222
0.136,0.620865,0.542222
0.137,0.620865,0.542222
0.138,0.619289,0.542222
0.139,0.617721,0.542222
0.14,0.617721,0.542222
0.141,0.617721,0.542222
0.142,0.617721,0.542222
0.143,0.618687,0.544444
0.144,0.617128,0.544444
0.145,0.617128,0.544444
0.146,0.617128,0.544444
0.147,0.617128,0.544444
0.148,0.61809,0.546667
0.149,0.616541,0.546667
0.15,0.614428,0.548889
0.151,0.614428,0.548889
0.152,0.614428,0.548889
0.153,0.611386,0.548889
0.154,0.610837,0.551111
0.155,0.610837,0.551111
0.156,0.610837,0.551111
0.157,0.610837,0.551111
0.158,0.610837,0.551111
0.159,0.612745,0.555556
0.16,0.612745,0.555556
0.161,0.612745,0.555556
0.162,0.609756,0.555556
0.163,0.608272,0.555556
0.164,0.608272,0.555556
0.165,0.608272,0.555556
0.166,0.609223,0.557778
0.167,0.609223,0.557778
0.168,0.609223,0.557778
0.169,0.609223,0.557778
0.17,0.609223,0.557778
0.171,0.609223,0.557778
0.172,0.609223,0.557778
0.173,0.609223,0.557778
0.174,0.609223,0.557778
0.175,0.609223,0.557778
0.176,0.609223,0.557778
0.177,0.609223,0.557778
0.178,0.609223,0.557778
0.179,0.609223,0.557778
0.18,0.610169,0.56
0.181,0.610169,0.56
0.182,0.610169,0.56
0.183,0.610169,0.56
0.184,0.608696,0.56
0.185,0.608696,0.56
0.186,0.605769,0.56
0.187,0.606715,0.562222
0.188,0.606715,0.562222
0.189,0.607656,0.564444
0.19,0.606205,0.564444
0.191,0.607143,0.566667
0.192,0.605701,0.566667
0.193,0.605701,0.566667
0.194,0.606635,0.568889
0.195,0.606635,0.568889
0.196,0.607565,0.571111
0.197,0.608491,0.573333
0.198,0.608491,0.573333
0.199,0.608491,0.573333
0.2,0.608491,0.573333
0.201,0.609412,0.575556
0.202,0.609412,0.575556
0.203,0.609412,0.575556
0.204,0.609412,0.575556
0.205,0.609412,0.575556
0.206,0.606557,0.575556
0.207,0.606557,0.575556
0.208,0.606557,0.575556
0.209,0.60373,0.575556
0.21,0.604651,0.577778
0.211,0.604651,0.577778
0.212,0.604651,0.577778
0.213,0.601852,0.577778
0.214,0.601852,0.577778
0.215,0.601852,0.577778
0.216,0.601852,0.577778
0.217,0.601852,0.577778
0.218,0.602771,0.58
0.219,0.602771,0.58
0.22,0.602771,0.58
0.221,0.602771,0.58
0.222,0.598624,0.58
0.223,0.598624,0.58
0.224,0.599542,0.582222
0.225,0.599542,0.582222
0.226,0.599542,0.582222
0.227,0.599542,0.582222
0.228,0.599542,0.582222
0.229,0.599542,0.582222
0.23,0.599542,0.582222
0.231,0.598173,0.582222
0.232,0.598173,0.582222
0.233,0.599089,0.584444
0.234,0.599089,0.584444
0.235,0.599089,0.584444
0.236,0.599089,0.584444
0.237,0.599089,0.584444
0.238,0.599089,0.584444
0.239,0.599089,0.584444
0.24,0.599089,0.584444
0.241,0.599089,0.584444
0.242,0.597727,0.584444
0.243,0.597727,0.584444
0.244,0.598639,0.586667
0.245,0.598639,0.586667
0.246,0.595937,0.586667
0.247,0.595937,0.586667
0.248,0.595937,0.586667
0.249,0.595937,0.586667
0.25,0.595937,0.586667
0.251,0.594595,0.586667
0.252,0.594595,0.586667
0.253,0.594595,0.586667
0.254,0.594595,0.586667
0.255,0.595506,0.588889
0.256,0.595506,0.588889
0.257,0.596413,0.591111
0.258,0.595078,0.591111
0.259,0.595078,0.591111
0.26,0.595078,0.591111
0.261,0.595078,0.591111
0.262,0.595078,0.591111
0.263,0.595078,0.591111
0.264,0.592428,0.591111
0.265,0.592428,0.591111
0.266,0.593333,0.593333
0.267,0.594235,0.595556
0.268,0.594235,0.595556
0.269,0.594235,0.595556
0.27,0.594235,0.595556
0.271,0.595133,0.597778
0.272,0.593819,0.597778
0.273,0.593819,0.597778
0.274,0.594714,0.6
0.275,0.594714,0.6
0.276,0.594714,0.6
0.277,0.594714,0.6
0.278,0.594714,0.6
0.279,0.594714,0.6
0.28,0.594714,0.6
0.281,0.595604,0.602222
0.282,0.597374,0.606667
0.283,0.59607,0.606667
0.284,0.59607,0.606667
0.285,0.59607,0.606667
0.286,0.59607,0.606667
0.287,0.59607,0.606667
0.288,0.59607,0.606667
0.289,0.59695,0.608889
0.29,0.59695,0.608889
0.291,0.59695,0.608889
0.292,0.59695,0.608889
0.293,0.59695,0.608889
0.294,0.595652,0.608889
0.295,0.595652,0.608889
0.296,0.595652,0.608889
0.297,0.595652,0.608889
0.298,0.595652,0.608889
0.299,0.596529,0.611111
0.3,0.596529,0.611111
0.301,0.596529,0.611111
0.302,0.595238,0.611111
0.303,0.595238,0.611111
0.304,0.595238,0.611111
0.305,0.595238,0.611111
0.306,0.596983,0.615556
0.307,0.596983,0.615556
0.308,0.596983,0.615556
0.309,0.596983,0.615556
0.31,0.596983,0.615556
0.311,0.596983,0.615556
0.312,0.594421,0.615556
0.313,0.594421,0.615556
0.314,0.594421,0.615556
0.315,0.594421,0.615556
0.316,0.594421,0.615556
0.317,0.594421,0.615556
0.318,0.593148,0.615556
0.319,0.59188,0.615556
0.32,0.59188,0.615556
0.321,0.592751,0.617778
0.322,0.592751,0.617778
0.323,0.592751,0.617778
0.324,0.592751,0.617778
0.325,0.592751,0.617778
0.326,0.592751,0.617778
0.327,0.592751,0.617778
0.328,0.592751,0.617778
0.329,0.592751,0.617778
0.33,0.592751,0.617778
0.331,0.592751,0.617778
0.332,0.592751,0.617778
0.333,0.592751,0.617778
0.334,0.592751,0.617778
0.335,0.592751,0.617778
0.336,0.592751,0.617778
0.337,0.593617,0.62
0.338,0.593617,0.62
0.339,0.59448,0.622222
0.34,0.595339,0.624444
0.341,0.595339,0.624444
0.342,0.595339,0.624444
0.343,0.595339,0.624444
0.344,0.595339,0.624444
0.345,0.595339,0.624444
0.346,0.59408,0.624444
0.347,0.59408,0.624444
0.348,0.59408,0.624444
0.349,0.59408,0.624444
0.35,0.59408,0.624444
0.351,0.59408,0.624444
0.352,0.59408,0.624444
0.353,0.59408,0.624444
0.354,0.59408,0.624444
0.355,0.59408,0.624444
0.356,0.59408,0.624444
0.357,0.59408,0.624444
0.358,0.59408,0.624444
0.359,0.59408,0.624444
0.36,0.59408,0.624444
0.361,0.59408,0.624444
0.362,0.59408,0.624444
0.363,0.59408,0.624444
0.364,0.59408,0.624444
0.365,0.59408,0.624444
0.366,0.59408,0.624444
0.367,0.592827,0.624444
0.368,0.592827,0.624444
0.369,0.591579,0.624444
0.37,0.591579,0.624444
0.371,0.591579,0.624444
0.372,0.591579,0.624444
0.373,0.591579,0.624444
0.374,0.591579,0.624444
0.375,0.591579,0.624444
0.376,0.591579,0.624444
0.377,0.591579,0.624444
0.378,0.590336,0.624444
0.379,0.587866,0.624444
0.38,0.587866,0.624444
0.381,0.587866,0.624444
0.382,0.587866,0.624444
0.383,0.587866,0.624444
0.384,0.587866,0.624444
0.385,0.587866,0.624444
0.386,0.587866,0.624444
0.387,0.587866,0.624444
0.388,0.585417,0.624444
0.389,0.585417,0.624444
0.39,0.585417,0.624444
0.391,0.585417,0.624444
0.392,0.5842,0.624444
0.393,0.582645,0.626667
0.394,0.583505,0.628889
0.395,0.583505,0.628889
0.396,0.583505,0.628889
0.397,0.583505,0.628889
0.398,0.583505,0.628889
0.399,0.584362,0.631111
0.4,0.584362,0.631111
0.401,0.584362,0.631111
0.402,0.584362,0.631111
0.403,0.584362,0.631111
0.404,0.583162,0.631111
0.405,0.583162,0.631111
0.406,0.583162,0.631111
0.407,0.583162,0.631111
0.408,0.583162,0.631111
0.409,0.583162,0.631111
0.41,0.583162,0.631111
0.411,0.583162,0.631111
0.412,0.584016,0.633333
0.413,0.584016,0.633333
0.414,0.582822,0.633333
0.415,0.583673,0.635556
0.416,0.583673,0.635556
0.417,0.583673,0.635556
0.418,0.583673,0.635556
0.419,0.583673,0.635556
0.42,0.583673,0.635556
0.421,0.584521,0.637778
0.422,0.584521,0.637778
0.423,0.584521,0.637778
0.424,0.584179,0.64
0.425,0.584179,0.64
0.426,0.584179,0.64
0.427,0.584179,0.64
0.428,0.584179,0.64
0.429,0.584179,0.64
0.43,0.584179,0.64
0.431,0.584179,0.64
0.432,0.584179,0.64
0.433,0.584179,0.64
0.434,0.584179,0.64
0.435,0.582996,0.64
0.436,0.582996,0.64
0.437,0.583838,0.642222
0.438,0.583838,0.642222
0.439,0.583838,0.642222
0.44,0.583838,0.642222
0.441,0.582661,0.642222
0.442,0.582661,0.642222
0.443,0.583501,0.644444
0.444,0.583501,0.644444
0.445,0.583501,0.644444
0.446,0.583501,0.644444
0.447,0.583501,0.644444
0.448,0.582329,0.644444
0.449,0.582329,0.644444
0.45,0.582329,0.644444
0.451,0.582329,0.644444
0.452,0.581162,0.644444
0.453,0.581162,0.644444
0.454,0.581162,0.644444
0.455,0.581162,0.644444
0.456,0.581162,0.644444
0.457,0.581162,0.644444
0.458,0.58,0.644444
0.459,0.578842,0.644444
0.46,0.578842,0.644444
0.461,0.579681,0.646667
0.462,0.580198,0.651111
0.463,0.580198,0.651111
0.464,0.580198,0.651111
0.465,0.580198,0.651111
0.466,0.580198,0.651111
0.467,0.580198,0.651111
0.468,0.580198,0.651111
0.469,0.580198,0.651111
0.47,0.581028,0.653333
0.471,0.581028,0.653333
0.472,0.581028,0.653333
0.473,0.581028,0.653333
0.474,0.581028,0.653333
0.475,0.581028,0.653333
0.476,0.581028,0.653333
0.477,0.581028,0.653333
0.478,0.579882,0.653333
0.479,0.579882,0.653333
0.48,0.579882,0.653333
0.481,0.581532,0.657778
0.482,0.580392,0.657778
0.483,0.579256,0.657778
0.484,0.578125,0.657778
0.485,0.578125,0.657778
0.486,0.578125,0.657778
0.487,0.578125,0.657778
0.488,0.580582,0.664444
0.489,0.580582,0.664444
0.49,0.581395,0.666667
0.491,0.581395,0.666667
0.492,0.581395,0.666667
0.493,0.581395,0.666667
0.494,0.581395,0.666667
0.495,0.581395,0.666667
0.496,0.580271,0.666667
0.497,0.580271,0.666667
0.498,0.580271,0.666667
0.499,0.580271,0.666667
0.5,0.580271,0.666667
0.501,0.579151,0.666667
0.502,0.579151,0.666667
0.503,0.579151,0.666667
0.504,0.579151,0.666667
0.505,0.579151,0.666667
0.506,0.579151,0.666667
0.507,0.579151,0.666667
0.508,0.579151,0.666667
0.509,0.578035,0.666667
0.51,0.578035,0.666667
0.511,0.578035,0.666667
0.512,0.578846,0.668889
0.513,0.578846,0.668889
0.514,0.578846,0.668889
0.515,0.577735,0.668889
0.516,0.577735,0.668889
0.517,0.577735,0.668889
0.518,0.576628,0.668889
0.519,0.577438,0.671111
0.52,0.577438,0.671111
0.521,0.577438,0.671111
0.522,0.577438,0.671111
0.523,0.577438,0.671111
0.524,0.577438,0.671111
0.525,0.578244,0.673333
0.526,0.578244,0.673333
0.527,0.578244,0.673333
0.528,0.577143,0.673333
0.529,0.577143,0.673333
0.53,0.577143,0.673333
0.531,0.577143,0.673333
0.532,0.577143,0.673333
0.533,0.577143,0.673333
0.534,0.577143,0.673333
0.535,0.577143,0.673333
0.536,0.577143,0.673333
0.537,0.577143,0.673333
0.538,0.577143,0.673333
0.539,0.577143,0.673333
0.54,0.576046,0.673333
0.541,0.576046,0.673333
0.542,0.574953,0.673333
0.543,0.574953,0.673333
0.544,0.574953,0.673333
0.545,0.574953,0.673333
0.546,0.573864,0.673333
0.547,0.571698,0.673333
0.548,0.572505,0.675556
0.549,0.572505,0.675556
0.55,0.572505,0.675556
0.551,0.572505,0.675556
0.552,0.572505,0.675556
0.553,0.572505,0.675556
0.554,0.573308,0.677778
0.555,0.573308,0.677778
0.556,0.572233,0.677778
0.557,0.572233,0.677778
0.558,0.572233,0.677778
0.559,0.571161,0.677778
0.56,0.570093,0.677778
0.561,0.570093,0.677778
0.562,0.570093,0.677778
0.563,0.56903,0.677778
0.564,0.56903,0.677778
0.565,0.56903,0.677778
0.566,0.56797,0.677778
0.567,0.56797,0.677778
0.568,0.56797,0.677778
0.569,0.566914,0.677778
0.57,0.564815,0.677778
0.571,0.565619,0.68
0.572,0.565619,0.68
0.573,0.565619,0.68
0.574,0.565619,0.68
0.575,0.565619,0.68
0.576,0.564576,0.68
0.577,0.564576,0.68
0.578,0.564576,0.68
0.579,0.564576,0.68
0.58,0.564576,0.68
0.581,0.564576,0.68
0.582,0.564576,0.68
0.583,0.564576,0.68
0.584,0.564576,0.68
0.585,0.564576,0.68
0.586,0.564576,0.68
0.587,0.563536,0.68
0.588,0.5625,0.68
0.589,0.5625,0.68
0.59,0.5625,0.68
0.591,0.5625,0.68
0.592,0.5625,0.68
0.593,0.563303,0.682222
0.594,0.564103,0.684444
0.595,0.564103,0.684444
0.596,0.565693,0.688889
0.597,0.565693,0.688889
0.598,0.565693,0.688889
0.599,0.565693,0.688889
0.6,0.565693,0.688889
0.601,0.564663,0.688889
0.602,0.564663,0.688889
0.603,0.564663,0.688889
0.604,0.564663,0.688889
0.605,0.565455,0.691111
0.606,0.565455,0.691111
0.607,0.564428,0.691111
0.608,0.564428,0.691111
0.609,0.564428,0.691111
0.61,0.564428,0.691111
0.611,0.564428,0.691111
0.612,0.564982,0.695556
0.613,0.563964,0.695556
0.614,0.563964,0.695556
0.615,0.563964,0.695556
0.616,0.56295,0.695556
0.617,0.56295,0.695556
0.618,0.56295,0.695556
0.619,0.56295,0.695556
0.62,0.56295,0.695556
0.621,0.56295,0.695556
0.622,0.561939,0.695556
0.623,0.561939,0.695556
0.624,0.561939,0.695556
0.625,0.560932,0.695556
0.626,0.560932,0.695556
0.627,0.560932,0.695556
0.628,0.560932,0.695556
0.629,0.560932,0.695556
0.63,0.560932,0.695556
0.631,0.560932,0.695556
0.632,0.559928,0.695556
0.633,0.559928,0.695556
0.634,0.559928,0.695556
0.635,0.559928,0.695556
0.636,0.559715,0.697778
0.637,0.558719,0.697778
0.638,0.558719,0.697778
0.639,0.558719,0.697778
0.64,0.558719,0.697778
0.641,0.558719,0.697778
0.642,0.556738,0.697778
0.643,0.556738,0.697778
0.644,0.556738,0.697778
0.645,0.556738,0.697778
0.646,0.556738,0.697778
0.647,0.556738,0.697778
0.648,0.556738,0.697778
0.649,0.556738,0.697778
0.65,0.556738,0.697778
0.651,0.556738,0.697778
0.652,0.556738,0.697778
0.653,0.556738,0.697778
0.654,0.556738,0.697778
0.655,0.557522,0.7
0.656,0.556537,0.7
0.657,0.556537,0.7
0.658,0.554577,0.7
0.659,0.552632,0.7
0.66,0.551664,0.7
0.661,0.551664,0.7
0.662,0.551664,0.7
0.663,0.551664,0.7
0.664,0.551664,0.7
0.665,0.551664,0.7
0.666,0.551664,0.7
0.667,0.552448,0.702222
0.668,0.552448,0.702222
0.669,0.551483,0.702222
0.67,0.551483,0.702222
0.671,0.551483,0.702222
0.672,0.551483,0.702222
0.673,0.551483,0.702222
0.674,0.551127,0.706667
0.675,0.550173,0.706667
0.676,0.550173,0.706667
0.677,0.550173,0.706667
0.678,0.549223,0.706667
0.679,0.549223,0.706667
0.68,0.549223,0.706667
0.681,0.549223,0.706667
0.682,0.549223,0.706667
0.683,0.549223,0.706667
0.684,0.549223,0.706667
0.685,0.549223,0.706667
0.686,0.548276,0.706667
0.687,0.548276,0.706667
0.688,0.548276,0.706667
0.689,0.548276,0.706667
0.69,0.548276,0.706667
0.691,0.548276,0.706667
0.692,0.548276,0.706667
0.693,0.548276,0.706667
0.694,0.549053,0.708889
0.695,0.549053,0.708889
0.696,0.549053,0.708889
0.697,0.54811,0.708889
0.698,0.54811,0.708889
0.699,0.54811,0.708889
0.7,0.54717,0.708889
0.701,0.54717,0.708889
0.702,0.54717,0.708889
0.703,0.54717,0.708889
0.704,0.547945,0.711111
0.705,0.547945,0.711111
0.706,0.547945,0.711111
0.707,0.547945,0.711111
0.708,0.547945,0.711111
0.709,0.547945,0.711111
0.71,0.547945,0.711111
0.711,0.547782,0.713333
0.712,0.545918,0.713333
0.713,0.546689,0.715556
0.714,0.546689,0.715556
0.715,0.546689,0.715556
0.716,0.546689,0.715556
0.717,0.545763,0.715556
0.718,0.545763,0.715556
0.719,0.546531,0.717778
0.72,0.546531,0.717778
0.721,0.547297,0.72
0.722,0.547297,0.72
0.723,0.547297,0.72
0.724,0.548061,0.722222
0.725,0.548061,0.722222
0.726,0.548061,0.722222
0.727,0.548061,0.722222
0.728,0.548061,0.722222
0.729,0.548061,0.722222
0.73,0.548061,0.722222
0.731,0.548061,0.722222
0.732,0.547138,0.722222
0.733,0.547138,0.722222
0.734,0.547899,0.724444
0.735,0.547899,0.724444
0.736,0.548658,0.726667
0.737,0.548658,0.726667
0.738,0.54591,0.726667
0.739,0.546667,0.728889
0.74,0.546667,0.728889
0.741,0.546667,0.728889
0.742,0.545757,0.728889
0.743,0.547264,0.733333
0.744,0.547264,0.733333
0.745,0.547264,0.733333
0.746,0.546358,0.733333
0.747,0.546358,0.733333
0.748,0.546358,0.733333
0.749,0.546358,0.733333
0.75,0.546358,0.733333
0.751,0.546205,0.735556
0.752,0.546205,0.735556
0.753,0.546205,0.735556
0.754,0.546205,0.735556
0.755,0.545305,0.735556
0.756,0.545305,0.735556
0.757,0.545305,0.735556
0.758,0.545305,0.735556
0.759,0.545305,0.735556
0.76,0.545305,0.735556
0.761,0.545305,0.735556
0.762,0.542623,0.735556
0.763,0.542623,0.735556
0.764,0.543371,0.737778
0.765,0.544118,0.74
0.766,0.544118,0.74
0.767,0.544118,0.74
0.768,0.544118,0.74
0.769,0.542345,0.74
0.77,0.542345,0.74
0.771,0.541463,0.74
0.772,0.541463,0.74
0.773,0.540584,0.74
0.774,0.539708,0.74
0.775,0.537964,0.74
0.776,0.537964,0.74
0.777,0.537964,0.74
0.778,0.537097,0.74
0.779,0.53537,0.74
0.78,0.536116,0.742222
0.781,0.536116,0.742222
0.782,0.536859,0.744444
0.783,0.536859,0.744444
0.784,0.536859,0.744444
0.785,0.536,0.744444
0.786,0.536,0.744444
0.787,0.536741,0.746667
0.788,0.53748,0.748889
0.789,0.536624,0.748889
0.79,0.536624,0.748889
0.791,0.536624,0.748889
0.792,0.536624,0.748889
0.793,0.536624,0.748889
0.794,0.534073,0.748889
0.795,0.534073,0.748889
0.796,0.534073,0.748889
0.797,0.533228,0.748889
0.798,0.532385,0.748889
0.799,0.532385,0.748889
0.8,0.533123,0.751111
0.801,0.533123,0.751111
0.802,0.532283,0.751111
0.803,0.532283,0.751111
0.804,0.532283,0.751111
0.805,0.531447,0.751111
0.806,0.531447,0.751111
0.807,0.531447,0.751111
0.808,0.531447,0.751111
0.809,0.531447,0.751111
0.81,0.531447,0.751111
0.811,0.531447,0.751111
0.812,0.531447,0.751111
0.813,0.531447,0.751111
0.814,0.531447,0.751111
0.815,0.531447,0.751111
0.816,0.531447,0.751111
0.817,0.531447,0.751111
0.818,0.530612,0.751111
0.819,0.530612,0.751111
0.82,0.530612,0.751111
0.821,0.528125,0.751111
0.822,0.52648,0.751111
0.823,0.52648,0.751111
0.824,0.52648,0.751111
0.825,0.52648,0.751111
0.826,0.52648,0.751111
0.827,0.52648,0.751111
0.828,0.52795,0.755556
0.829,0.52795,0.755556
0.83,0.527132,0.755556
0.831,0.526316,0.755556
0.832,0.526316,0.755556
0.833,0.526316,0.755556
0.834,0.525502,0.755556
0.835,0.523883,0.755556
0.836,0.523883,0.755556
0.837,0.523077,0.755556
0.838,0.523077,0.755556
0.839,0.523077,0.755556
0.84,0.523006,0.757778
0.841,0.523006,0.757778
0.842,0.522205,0.757778
0.843,0.520611,0.757778
0.844,0.519026,0.757778
0.845,0.518237,0.757778
0.846,0.515837,0.76
0.847,0.51506,0.76
0.848,0.51506,0.76
0.849,0.514286,0.76
0.85,0.514286,0.76
0.851,0.513514,0.76
0.852,0.513514,0.76
0.853,0.512744,0.76
0.854,0.512744,0.76
0.855,0.511976,0.76
0.856,0.511976,0.76
0.857,0.511976,0.76
0.858,0.511976,0.76
0.859,0.511976,0.76
0.86,0.511976,0.76
0.861,0.511976,0.76
0.862,0.510448,0.76
0.863,0.510448,0.76
0.864,0.510448,0.76
0.865,0.508172,0.76
0.866,0.508172,0.76
0.867,0.507418,0.76
0.868,0.506667,0.76
0.869,0.506667,0.76
0.87,0.505917,0.76
0.871,0.505917,0.76
0.872,0.50517,0.76
0.873,0.504425,0.76
0.874,0.504412,0.762222
0.875,0.504412,0.762222
0.876,0.504412,0.762222
0.877,0.502196,0.762222
0.878,0.502924,0.764444
0.879,0.50219,0.764444
0.88,0.500728,0.764444
0.881,0.500728,0.764444
0.882,0.500728,0.764444
0.883,0.500728,0.764444
0.884,0.5,0.764444
0.885,0.499274,0.764444
0.886,0.49711,0.764444
0.887,0.49711,0.764444
0.888,0.49711,0.764444
0.889,0.49711,0.764444
0.89,0.497835,0.766667
0.891,0.497835,0.766667
0.892,0.497118,0.766667
0.893,0.497842,0.768889
0.894,0.497842,0.768889
0.895,0.497842,0.768889
0.896,0.497842,0.768889
0.897,0.495702,0.768889
0.898,0.495702,0.768889
0.899,0.495702,0.768889
0.9,0.495714,0.771111
0.901,0.495007,0.771111
0.902,0.495021,0.773333
0.903,0.495021,0.773333
0.904,0.493617,0.773333
0.905,0.493635,0.775556
0.906,0.493635,0.775556
0.907,0.493653,0.777778
0.908,0.492958,0.777778
0.909,0.492264,0.777778
0.91,0.492264,0.777778
0.911,0.491573,0.777778
0.912,0.490196,0.777778
0.913,0.48951,0.777778
0.914,0.490934,0.782222
0.915,0.490934,0.782222
0.916,0.490934,0.782222
0.917,0.490934,0.782222
0.918,0.491643,0.784444
0.919,0.491643,0.784444
0.92,0.49096,0.784444
0.921,0.49096,0.784444
0.922,0.489598,0.784444
0.923,0.490305,0.786667
0.924,0.488276,0.786667
0.925,0.486933,0.786667
0.926,0.484931,0.786667
0.927,0.484931,0.786667
0.928,0.484973,0.788889
0.929,0.484311,0.788889
0.93,0.484311,0.788889
0.931,0.482993,0.788889
0.932,0.483696,0.791111
0.933,0.482385,0.791111
0.934,0.482432,0.793333
0.935,0.48183,0.795556
0.936,0.481183,0.795556
0.937,0.481183,0.795556
0.938,0.481183,0.795556
0.939,0.481183,0.795556
0.94,0.47925,0.795556
0.941,0.47925,0.795556
0.942,0.477971,0.795556
0.943,0.47676,0.797778
0.944,0.47676,0.797778
0.945,0.475497,0.797778
0.946,0.475497,0.797778
0.947,0.474868,0.797778
0.948,0.474868,0.797778
0.949,0.474934,0.8
0.95,0.473062,0.8
0.951,0.473753,0.802222
0.952,0.473822,0.804444
0.953,0.47389,0.806667
0.954,0.47389,0.806667
0.955,0.473273,0.806667
0.956,0.471429,0.806667
0.957,0.471429,0.806667
0.958,0.470207,0.806667
0.959,0.469072,0.808889
0.96,0.469072,0.808889
0.961,0.46735,0.811111
0.962,0.466752,0.811111
0.963,0.464377,0.811111
0.964,0.463787,0.811111
0.965,0.462705,0.813333
0.966,0.460957,0.813333
0.967,0.459799,0.813333
0.968,0.459222,0.813333
0.969,0.457036,0.815556
0.97,0.456468,0.815556
0.971,0.456119,0.82
0.972,0.455556,0.82
0.973,0.45177,0.822222
0.974,0.453106,0.826667
0.975,0.452005,0.826667
0.976,0.451456,0.826667
0.977,0.448733,0.826667
0.978,0.445509,0.826667
0.979,0.444577,0.828889
0.98,0.444048,0.828889
0.981,0.440658,0.833333
0.982,0.43911,0.833333
0.983,0.43318,0.835556
0.984,0.429714,0.835556
0.985,0.427273,0.835556
0.986,0.425821,0.835556
0.987,0.423423,0.835556
0.988,0.422346,0.84
0.989,0.418785,0.842222
0.99,0.416035,0.853333
0.991,0.413462,0.86
0.992,0.406479,0.864444
0.993,0.4,0.866667
0.994,0.395161,0.871111
0.995,0.383937,0.871111
0.996,0.377395,0.875556
0.997,0.369545,0.884444
0.998,0.36193,0.9
0.999,0.339967,0.911111
1,0.0909091,1


==> data/pr_curves/seen/data-siamese-joins-roc-no-augment.csv <==
threshold,precision,recall
0,1,0
0.001,0.981132,0.346667
0.002,0.975124,0.435556
0.003,0.972851,0.477778
0.004,0.966805,0.517778
0.005,0.969231,0.56
0.006,0.970149,0.577778
0.007,0.971326,0.602222
0.008,0.962199,0.622222
0.009,0.959732,0.635556
0.01,0.960133,0.642222
0.011,0.957237,0.646667
0.012,0.951613,0.655556
0.013,0.952077,0.662222
0.014,0.95283,0.673333
0.015,0.953271,0.68
0.016,0.953704,0.686667
0.017,0.95107,0.691111
0.018,0.945455,0.693333
0.019,0.943114,0.7
0.02,0.940828,0.706667
0.021,0.941176,0.711111
0.022,0.94152,0.715556
0.023,0.936047,0.715556
0.024,0.936047,0.715556
0.025,0.936047,0.715556
0.026,0.936047,0.715556
0.027,0.934097,0.724444
0.028,0.934286,0.726667
0.029,0.934659,0.731111
0.03,0.932584,0.737778
0.031,0.932773,0.74
0.032,0.933148,0.744444
0.033,0.933518,0.748889
0.034,0.931319,0.753333
0.035,0.928767,0.753333
0.036,0.92623,0.753333
0.037,0.926431,0.755556
0.038,0.924119,0.757778
0.039,0.921622,0.757778
0.04,0.919355,0.76
0.041,0.919571,0.762222
0.042,0.92,0.766667
0.043,0.92,0.766667
0.044,0.920213,0.768889
0.045,0.920424,0.771111
0.046,0.920424,0.771111
0.047,0.920424,0.771111
0.048,0.920424,0.771111
0.049,0.920635,0.773333
0.05,0.920635,0.773333
0.051,0.920635,0.773333
0.052,0.920635,0.773333
0.053,0.918421,0.775556
0.054,0.918635,0.777778
0.055,0.918635,0.777778
0.056,0.916449,0.78
0.057,0.916449,0.78
0.058,0.916449,0.78
0.059,0.916667,0.782222
0.06,0.916667,0.782222
0.061,0.916667,0.782222
0.062,0.916667,0.782222
0.063,0.916667,0.782222
0.064,0.916883,0.784444
0.065,0.917313,0.788889
0.066,0.917313,0.788889
0.067,0.917313,0.788889
0.068,0.917313,0.788889
0.069,0.917313,0.788889
0.07,0.917313,0.788889
0.071,0.915167,0.791111
0.072,0.912821,0.791111
0.073,0.912821,0.791111
0.074,0.910486,0.791111
0.075,0.910714,0.793333
0.076,0.910714,0.793333
0.077,0.910714,0.793333
0.078,0.910714,0.793333
0.079,0.910714,0.793333
0.08,0.906091,0.793333
0.081,0.903797,0.793333
0.082,0.904762,0.802222
0.083,0.904762,0.802222
0.084,0.904762,0.802222
0.085,0.905,0.804444
0.086,0.905707,0.811111
0.087,0.905707,0.811111
0.088,0.903465,0.811111
0.089,0.903465,0.811111
0.09,0.903465,0.811111
0.091,0.903465,0.811111
0.092,0.903704,0.813333
0.093,0.901478,0.813333
0.094,0.90172,0.815556
0.095,0.90172,0.815556
0.096,0.90172,0.815556
0.097,0.90172,0.815556
0.098,0.90172,0.815556
0.099,0.90172,0.815556
0.1,0.90172,0.815556
0.101,0.90172,0.815556
0.102,0.90172,0.815556
0.103,0.90172,0.815556
0.104,0.90172,0.815556
0.105,0.901961,0.817778
0.106,0.901961,0.817778
0.107,0.901961,0.817778
0.108,0.901961,0.817778
0.109,0.899755,0.817778
0.11,0.9,0.82
0.111,0.9,0.82
0.112,0.89781,0.82
0.113,0.89781,0.82
0.114,0.898058,0.822222
0.115,0.898058,0.822222
0.116,0.898058,0.822222
0.117,0.898058,0.822222
0.118,0.898058,0.822222
0.119,0.898058,0.822222
0.12,0.898305,0.824444
0.121,0.898305,0.824444
0.122,0.898305,0.824444
0.123,0.898551,0.826667
0.124,0.898551,0.826667
0.125,0.898551,0.826667
0.126,0.898551,0.826667
0.127,0.898795,0.828889
0.128,0.896635,0.828889
0.129,0.896635,0.828889
0.13,0.896635,0.828889
0.131,0.896882,0.831111
0.132,0.897129,0.833333
0.133,0.897129,0.833333
0.134,0.897129,0.833333
0.135,0.897129,0.833333
0.136,0.897375,0.835556
0.137,0.897375,0.835556
0.138,0.897375,0.835556
0.139,0.897619,0.837778
0.14,0.897619,0.837778
0.141,0.897619,0.837778
0.142,0.897619,0.837778
0.143,0.897619,0.837778
0.144,0.895487,0.837778
0.145,0.895487,0.837778
0.146,0.895487,0.837778
0.147,0.895487,0.837778
0.148,0.895487,0.837778
0.149,0.895487,0.837778
0.15,0.895487,0.837778
0.151,0.893365,0.837778
0.152,0.893617,0.84
0.153,0.893617,0.84
0.154,0.893868,0.842222
0.155,0.893868,0.842222
0.156,0.893868,0.842222
0.157,0.893868,0.842222
0.158,0.893868,0.842222
0.159,0.893868,0.842222
0.16,0.893868,0.842222
0.161,0.893868,0.842222
0.162,0.893868,0.842222
0.163,0.893868,0.842222
0.164,0.893868,0.842222
0.165,0.893868,0.842222
0.166,0.891765,0.842222
0.167,0.892019,0.844444
0.168,0.892019,0.844444
0.169,0.892019,0.844444
0.17,0.892019,0.844444
0.171,0.892019,0.844444
0.172,0.892272,0.846667
0.173,0.892272,0.846667
0.174,0.892272,0.846667
0.175,0.892272,0.846667
0.176,0.892272,0.846667
0.177,0.892272,0.846667
0.178,0.890187,0.846667
0.179,0.890443,0.848889
0.18,0.890443,0.848889
0.181,0.890443,0.848889
0.182,0.890443,0.848889
0.183,0.890443,0.848889
0.184,0.890443,0.848889
0.185,0.890698,0.851111
0.186,0.890698,0.851111
0.187,0.890698,0.851111
0.188,0.888631,0.851111
0.189,0.886574,0.851111
0.19,0.884527,0.851111
0.191,0.884527,0.851111
0.192,0.884527,0.851111
0.193,0.884527,0.851111
0.194,0.884527,0.851111
0.195,0.884527,0.851111
0.196,0.884793,0.853333
0.197,0.884793,0.853333
0.198,0.882759,0.853333
0.199,0.882759,0.853333
0.2,0.882759,0.853333
0.201,0.882759,0.853333
0.202,0.882759,0.853333
0.203,0.882759,0.853333
0.204,0.882759,0.853333
0.205,0.882759,0.853333
0.206,0.882759,0.853333
0.207,0.882759,0.853333
0.208,0.882759,0.853333
0.209,0.883027,0.855556
0.21,0.883027,0.855556
0.211,0.883027,0.855556
0.212,0.883027,0.855556
0.213,0.883027,0.855556
0.214,0.883027,0.855556
0.215,0.881007,0.855556
0.216,0.881007,0.855556
0.217,0.878995,0.855556
0.218,0.878995,0.855556
0.219,0.878995,0.855556
0.22,0.878995,0.855556
0.221,0.878995,0.855556
0.222,0.876993,0.855556
0.223,0.876993,0.855556
0.224,0.876993,0.855556
0.225,0.876993,0.855556
0.226,0.876993,0.855556
0.227,0.876993,0.855556
0.228,0.876993,0.855556
0.229,0.876993,0.855556
0.23,0.877273,0.857778
0.231,0.877273,0.857778
0.232,0.877273,0.857778
0.233,0.877273,0.857778
0.234,0.877273,0.857778
0.235,0.877273,0.857778
0.236,0.877273,0.857778
0.237,0.875283,0.857778
0.238,0.875283,0.857778
0.239,0.875283,0.857778
0.24,0.873303,0.857778
0.241,0.873303,0.857778
0.242,0.873303,0.857778
0.243,0.871332,0.857778
0.244,0.871332,0.857778
0.245,0.871332,0.857778
0.246,0.871332,0.857778
0.247,0.871332,0.857778
0.248,0.871332,0.857778
0.249,0.871332,0.857778
0.25,0.871332,0.857778
0.251,0.871332,0.857778
0.252,0.871332,0.857778
0.253,0.869369,0.857778
0.254,0.869369,0.857778
0.255,0.867416,0.857778
0.256,0.867416,0.857778
0.257,0.867416,0.857778
0.258,0.867416,0.857778
0.259,0.867713,0.86
0.26,0.865772,0.86
0.261,0.865772,0.86
0.262,0.865772,0.86
0.263,0.865772,0.86
0.264,0.865772,0.86
0.265,0.866071,0.862222
0.266,0.866071,0.862222
0.267,0.866071,0.862222
0.268,0.866071,0.862222
0.269,0.866071,0.862222
0.27,0.866071,0.862222
0.271,0.866071,0.862222
0.272,0.866071,0.862222
0.273,0.866071,0.862222
0.274,0.864143,0.862222
0.275,0.862222,0.862222
0.276,0.862222,0.862222
0.277,0.862222,0.862222
0.278,0.862222,0.862222
0.279,0.862222,0.862222
0.28,0.862222,0.862222
0.281,0.862222,0.862222
0.282,0.862528,0.864444
0.283,0.862528,0.864444
0.284,0.862528,0.864444
0.285,0.860619,0.864444
0.286,0.860619,0.864444
0.287,0.860619,0.864444
0.288,0.860619,0.864444
0.289,0.860619,0.864444
0.29,0.860619,0.864444
0.291,0.860927,0.866667
0.292,0.860927,0.866667
0.293,0.860927,0.866667
0.294,0.860927,0.866667
0.295,0.860927,0.866667
0.296,0.860927,0.866667
0.297,0.860927,0.866667
0.298,0.860927,0.866667
0.299,0.861233,0.868889
0.3,0.861233,0.868889
0.301,0.861233,0.868889
0.302,0.861233,0.868889
0.303,0.861233,0.868889
0.304,0.861233,0.868889
0.305,0.861233,0.868889
0.306,0.861233,0.868889
0.307,0.861233,0.868889
0.308,0.861233,0.868889
0.309,0.861233,0.868889
0.31,0.861233,0.868889
0.311,0.861233,0.868889
0.312,0.861233,0.868889
0.313,0.861233,0.868889
0.314,0.861842,0.873333
0.315,0.861842,0.873333
0.316,0.861842,0.873333
0.317,0.861842,0.873333
0.318,0.861842,0.873333
0.319,0.861842,0.873333
0.32,0.861842,0.873333
0.321,0.861842,0.873333
0.322,0.862144,0.875556
0.323,0.862144,0.875556
0.324,0.860262,0.875556
0.325,0.860262,0.875556
0.326,0.860262,0.875556
0.327,0.860262,0.875556
0.328,0.860262,0.875556
0.329,0.860262,0.875556
0.33,0.860262,0.875556
0.331,0.860262,0.875556
0.332,0.860262,0.875556
0.333,0.860262,0.875556
0.334,0.860262,0.875556
0.335,0.860262,0.875556
0.336,0.860262,0.875556
0.337,0.860262,0.875556
0.338,0.860262,0.875556
0.339,0.860262,0.875556
0.34,0.858388,0.875556
0.341,0.858388,0.875556
0.342,0.858388,0.875556
0.343,0.858388,0.875556
0.344,0.858388,0.875556
0.345,0.858388,0.875556
0.346,0.858388,0.875556
0.347,0.858388,0.875556
0.348,0.858388,0.875556
0.349,0.858388,0.875556
0.35,0.858388,0.875556
0.351,0.856522,0.875556
0.352,0.856522,0.875556
0.353,0.856522,0.875556
0.354,0.856522,0.875556
0.355,0.856522,0.875556
0.356,0.856522,0.875556
0.357,0.856522,0.875556
0.358,0.856522,0.875556
0.359,0.856522,0.875556
0.36,0.856522,0.875556
0.361,0.856522,0.875556
0.362,0.856522,0.875556
0.363,0.856833,0.877778
0.364,0.856833,0.877778
0.365,0.856833,0.877778
0.366,0.856833,0.877778
0.367,0.856833,0.877778
0.368,0.857143,0.88
0.369,0.857143,0.88
0.37,0.857143,0.88
0.371,0.857143,0.88
0.372,0.857143,0.88
0.373,0.857143,0.88
0.374,0.857143,0.88
0.375,0.857143,0.88
0.376,0.857143,0.88
0.377,0.857143,0.88
0.378,0.857143,0.88
0.379,0.857143,0.88
0.38,0.857143,0.88
0.381,0.857143,0.88
0.382,0.857143,0.88
0.383,0.857143,0.88
0.384,0.857143,0.88
0.385,0.855292,0.88
0.386,0.855292,0.88
0.387,0.855292,0.88
0.388,0.855292,0.88
0.389,0.853448,0.88
0.39,0.853448,0.88
0.391,0.853763,0.882222
0.392,0.853763,0.882222
0.393,0.853763,0.882222
0.394,0.853763,0.882222
0.395,0.853763,0.882222
0.396,0.853763,0.882222
0.397,0.853763,0.882222
0.398,0.853763,0.882222
0.399,0.853763,0.882222
0.4,0.853763,0.882222
0.401,0.853763,0.882222
0.402,0.853763,0.882222
0.403,0.853763,0.882222
0.404,0.853763,0.882222
0.405,0.853763,0.882222
0.406,0.853763,0.882222
0.407,0.853763,0.882222
0.408,0.854077,0.884444
0.409,0.854077,0.884444
0.41,0.854077,0.884444
0.411,0.854077,0.884444
0.412,0.854077,0.884444
0.413,0.852248,0.884444
0.414,0.852248,0.884444
0.415,0.852248,0.884444
0.416,0.852248,0.884444
0.417,0.852564,0.886667
0.418,0.852564,0.886667
0.419,0.852564,0.886667
0.42,0.852564,0.886667
0.421,0.852564,0.886667
0.422,0.852564,0.886667
0.423,0.852564,0.886667
0.424,0.852564,0.886667
0.425,0.852564,0.886667
0.426,0.852564,0.886667
0.427,0.852878,0.888889
0.428,0.852878,0.888889
0.429,0.852878,0.888889
0.43,0.852878,0.888889
0.431,0.853191,0.891111
0.432,0.853191,0.891111
0.433,0.853191,0.891111
0.434,0.853191,0.891111
0.435,0.853191,0.891111
0.436,0.853191,0.891111
0.437,0.853191,0.891111
0.438,0.853191,0.891111
0.439,0.853191,0.891111
0.44,0.853191,0.891111
0.441,0.853191,0.891111
0.442,0.853191,0.891111
0.443,0.853191,0.891111
0.444,0.853191,0.891111
0.445,0.853191,0.891111
0.446,0.853191,0.891111
0.447,0.85138,0.891111
0.448,0.85138,0.891111
0.449,0.85138,0.891111
0.45,0.85138,0.891111
0.451,0.85138,0.891111
0.452,0.85138,0.891111
0.453,0.85138,0.891111
0.454,0.85138,0.891111
0.455,0.85138,0.891111
0.456,0.85138,0.891111
0.457,0.85138,0.891111
0.458,0.85138,0.891111
0.459,0.849576,0.891111
0.46,0.849576,0.891111
0.461,0.849576,0.891111
0.462,0.849576,0.891111
0.463,0.849576,0.891111
0.464,0.84778,0.891111
0.465,0.84778,0.891111
0.466,0.84778,0.891111
0.467,0.848101,0.893333
0.468,0.848101,0.893333
0.469,0.848101,0.893333
0.47,0.848101,0.893333
0.471,0.848101,0.893333
0.472,0.848101,0.893333
0.473,0.848421,0.895556
0.474,0.848421,0.895556
0.475,0.848421,0.895556
0.476,0.848421,0.895556
0.477,0.848421,0.895556
0.478,0.848421,0.895556
0.479,0.848421,0.895556
0.48,0.848421,0.895556
0.481,0.848421,0.895556
0.482,0.848421,0.895556
0.483,0.848421,0.895556
0.484,0.846639,0.895556
0.485,0.846639,0.895556
0.486,0.84696,0.897778
0.487,0.84696,0.897778
0.488,0.84696,0.897778
0.489,0.84696,0.897778
0.49,0.84696,0.897778
0.491,0.84696,0.897778
0.492,0.84696,0.897778
0.493,0.84696,0.897778
0.494,0.84696,0.897778
0.495,0.84696,0.897778
0.496,0.84696,0.897778
0.497,0.84696,0.897778
0.498,0.84696,0.897778
0.499,0.84696,0.897778
0.5,0.84696,0.897778
0.501,0.84696,0.897778
0.502,0.84696,0.897778
0.503,0.84696,0.897778
0.504,0.84696,0.897778
0.505,0.84696,0.897778
0.506,0.84696,0.897778
0.507,0.84696,0.897778
0.508,0.84696,0.897778
0.509,0.84696,0.897778
0.51,0.84696,0.897778
0.511,0.84696,0.897778
0.512,0.84696,0.897778
0.513,0.84696,0.897778
0.514,0.84696,0.897778
0.515,0.84696,0.897778
0.516,0.84696,0.897778
0.517,0.84696,0.897778
0.518,0.84696,0.897778
0.519,0.84696,0.897778
0.52,0.84728,0.9
0.521,0.84728,0.9
0.522,0.84728,0.9
0.523,0.84728,0.9
0.524,0.84728,0.9
0.525,0.84728,0.9
0.526,0.84728,0.9
0.527,0.84728,0.9
0.528,0.84728,0.9
0.529,0.84728,0.9
0.53,0.84728,0.9
0.531,0.84728,0.9
0.532,0.84728,0.9
0.533,0.84728,0.9
0.534,0.84728,0.9
0.535,0.84728,0.9
0.536,0.84728,0.9
0.537,0.84728,0.9
0.538,0.84728,0.9
0.539,0.84728,0.9
0.54,0.845511,0.9
0.541,0.845511,0.9
0.542,0.845511,0.9
0.543,0.845511,0.9
0.544,0.845511,0.9
0.545,0.845511,0.9
0.546,0.845511,0.9
0.547,0.845511,0.9
0.548,0.845511,0.9
0.549,0.845511,0.9
0.55,0.845511,0.9
0.551,0.845511,0.9
0.552,0.845511,0.9
0.553,0.845511,0.9
0.554,0.845511,0.9
0.555,0.845511,0.9
0.556,0.845511,0.9
0.557,0.845511,0.9
0.558,0.845511,0.9
0.559,0.845511,0.9
0.56,0.845511,0.9
0.561,0.845511,0.9
0.562,0.845511,0.9
0.563,0.845511,0.9
0.564,0.845511,0.9
0.565,0.845511,0.9
0.566,0.845511,0.9
0.567,0.845511,0.9
0.568,0.845833,0.902222
0.569,0.845833,0.902222
0.57,0.845833,0.902222
0.571,0.845833,0.902222
0.572,0.845833,0.902222
0.573,0.844075,0.902222
0.574,0.844075,0.902222
0.575,0.844075,0.902222
0.576,0.844075,0.902222
0.577,0.844075,0.902222
0.578,0.844075,0.902222
0.579,0.844075,0.902222
0.58,0.844075,0.902222
0.581,0.844075,0.902222
0.582,0.844075,0.902222
0.583,0.844075,0.902222
0.584,0.844075,0.902222
0.585,0.844075,0.902222
0.586,0.844075,0.902222
0.587,0.844075,0.902222
0.588,0.844075,0.902222
0.589,0.842324,0.902222
0.59,0.842324,0.902222
0.591,0.842324,0.902222
0.592,0.842324,0.902222
0.593,0.842324,0.902222
0.594,0.842324,0.902222
0.595,0.842324,0.902222
0.596,0.84058,0.902222
0.597,0.84058,0.902222
0.598,0.84058,0.902222
0.599,0.84058,0.902222
0.6,0.84058,0.902222
0.601,0.84058,0.902222
0.602,0.838843,0.902222
0.603,0.838843,0.902222
0.604,0.838843,0.902222
0.605,0.838843,0.902222
0.606,0.838843,0.902222
0.607,0.838843,0.902222
0.608,0.838843,0.902222
0.609,0.838843,0.902222
0.61,0.838843,0.902222
0.611,0.838843,0.902222
0.612,0.838843,0.902222
0.613,0.838843,0.902222
0.614,0.838843,0.902222
0.615,0.839175,0.904444
0.616,0.839175,0.904444
0.617,0.839175,0.904444
0.618,0.839175,0.904444
0.619,0.839175,0.904444
0.62,0.839175,0.904444
0.621,0.839175,0.904444
0.622,0.839506,0.906667
0.623,0.839506,0.906667
0.624,0.839506,0.906667
0.625,0.839506,0.906667
0.626,0.839506,0.906667
0.627,0.839506,0.906667
0.628,0.839506,0.906667
0.629,0.839506,0.906667
0.63,0.839506,0.906667
0.631,0.839506,0.906667
0.632,0.839506,0.906667
0.633,0.839506,0.906667
0.634,0.839506,0.906667
0.635,0.839506,0.906667
0.636,0.839506,0.906667
0.637,0.839506,0.906667
0.638,0.839506,0.906667
0.639,0.839506,0.906667
0.64,0.839506,0.906667
0.641,0.839506,0.906667
0.642,0.839506,0.906667
0.643,0.839506,0.906667
0.644,0.837782,0.906667
0.645,0.837782,0.906667
0.646,0.837782,0.906667
0.647,0.837782,0.906667
0.648,0.837782,0.906667
0.649,0.837782,0.906667
0.65,0.837782,0.906667
0.651,0.837782,0.906667
0.652,0.837782,0.906667
0.653,0.837782,0.906667
0.654,0.837782,0.906667
0.655,0.837782,0.906667
0.656,0.837782,0.906667
0.657,0.837782,0.906667
0.658,0.837782,0.906667
0.659,0.837782,0.906667
0.66,0.837782,0.906667
0.661,0.837782,0.906667
0.662,0.837782,0.906667
0.663,0.837782,0.906667
0.664,0.837782,0.906667
0.665,0.837782,0.906667
0.666,0.836066,0.906667
0.667,0.836066,0.906667
0.668,0.836066,0.906667
0.669,0.836066,0.906667
0.67,0.836066,0.906667
0.671,0.836066,0.906667
0.672,0.836066,0.906667
0.673,0.836066,0.906667
0.674,0.836066,0.906667
0.675,0.836066,0.906667
0.676,0.836066,0.906667
0.677,0.836066,0.906667
0.678,0.836066,0.906667
0.679,0.836066,0.906667
0.68,0.836066,0.906667
0.681,0.836066,0.906667
0.682,0.836066,0.906667
0.683,0.836066,0.906667
0.684,0.836066,0.906667
0.685,0.836066,0.906667
0.686,0.836066,0.906667
0.687,0.834356,0.906667
0.688,0.834356,0.906667
0.689,0.834356,0.906667
0.69,0.834356,0.906667
0.691,0.834356,0.906667
0.692,0.834356,0.906667
0.693,0.834356,0.906667
0.694,0.834356,0.906667
0.695,0.834356,0.906667
0.696,0.834356,0.906667
0.697,0.834356,0.906667
0.698,0.834356,0.906667
0.699,0.834356,0.906667
0.7,0.834356,0.906667
0.701,0.834356,0.906667
0.702,0.834356,0.906667
0.703,0.834356,0.906667
0.704,0.834356,0.906667
0.705,0.834356,0.906667
0.706,0.834356,0.906667
0.707,0.834356,0.906667
0.708,0.832653,0.906667
0.709,0.832653,0.906667
0.71,0.832653,0.906667
0.711,0.832653,0.906667
0.712,0.830957,0.906667
0.713,0.830957,0.906667
0.714,0.829268,0.906667
0.715,0.829268,0.906667
0.716,0.829268,0.906667
0.717,0.829268,0.906667
0.718,0.829268,0.906667
0.719,0.829268,0.906667
0.72,0.829268,0.906667
0.721,0.829268,0.906667
0.722,0.829268,0.906667
0.723,0.829268,0.906667
0.724,0.829268,0.906667
0.725,0.827586,0.906667
0.726,0.827586,0.906667
0.727,0.827586,0.906667
0.728,0.827586,0.906667
0.729,0.827935,0.908889
0.73,0.828283,0.911111
0.731,0.828283,0.911111
0.732,0.828283,0.911111
0.733,0.828283,0.911111
0.734,0.828283,0.911111
0.735,0.828283,0.911111
0.736,0.826962,0.913333
0.737,0.825301,0.913333
0.738,0.825301,0.913333
0.739,0.825301,0.913333
0.74,0.825301,0.913333
0.741,0.825301,0.913333
0.742,0.823647,0.913333
0.743,0.823647,0.913333
0.744,0.823647,0.913333
0.745,0.823647,0.913333
0.746,0.823647,0.913333
0.747,0.823647,0.913333
0.748,0.823647,0.913333
0.749,0.822,0.913333
0.75,0.822,0.913333
0.751,0.822355,0.915556
0.752,0.822355,0.915556
0.753,0.822355,0.915556
0.754,0.822709,0.917778
0.755,0.822709,0.917778
0.756,0.822709,0.917778
0.757,0.822709,0.917778
0.758,0.821074,0.917778
0.759,0.821074,0.917778
0.76,0.819444,0.917778
0.761,0.819444,0.917778
0.762,0.819444,0.917778
0.763,0.819444,0.917778
0.764,0.819802,0.92
0.765,0.819802,0.92
0.766,0.820158,0.922222
0.767,0.820158,0.922222
0.768,0.81854,0.922222
0.769,0.81854,0.922222
0.77,0.81854,0.922222
0.771,0.81854,0.922222
0.772,0.81854,0.922222
0.773,0.818898,0.924444
0.774,0.818898,0.924444
0.775,0.817289,0.924444
0.776,0.817289,0.924444
0.777,0.817289,0.924444
0.778,0.817289,0.924444
0.779,0.817289,0.924444
0.78,0.817289,0.924444
0.781,0.815686,0.924444
0.782,0.815686,0.924444
0.783,0.815686,0.924444
0.784,0.815686,0.924444
0.785,0.815686,0.924444
0.786,0.815686,0.924444
0.787,0.815686,0.924444
0.788,0.815686,0.924444
0.789,0.815686,0.924444
0.79,0.815686,0.924444
0.791,0.815686,0.924444
0.792,0.815686,0.924444
0.793,0.815686,0.924444
0.794,0.815686,0.924444
0.795,0.815686,0.924444
0.796,0.815686,0.924444
0.797,0.815686,0.924444
0.798,0.8125,0.924444
0.799,0.810916,0.924444
0.8,0.810916,0.924444
0.801,0.810916,0.924444
0.802,0.809339,0.924444
0.803,0.809339,0.924444
0.804,0.809339,0.924444
0.805,0.809339,0.924444
0.806,0.809339,0.924444
0.807,0.809339,0.924444
0.808,0.807767,0.924444
0.809,0.807767,0.924444
0.81,0.807767,0.924444
0.811,0.807767,0.924444
0.812,0.807767,0.924444
0.813,0.806202,0.924444
0.814,0.806202,0.924444
0.815,0.806202,0.924444
0.816,0.806202,0.924444
0.817,0.806202,0.924444
0.818,0.806576,0.926667
0.819,0.805019,0.926667
0.82,0.805019,0.926667
0.821,0.803468,0.926667
0.822,0.803468,0.926667
0.823,0.801923,0.926667
0.824,0.801923,0.926667
0.825,0.801923,0.926667
0.826,0.801923,0.926667
0.827,0.801923,0.926667
0.828,0.800384,0.926667
0.829,0.800384,0.926667
0.83,0.798851,0.926667
0.831,0.798851,0.926667
0.832,0.798851,0.926667
0.833,0.795802,0.926667
0.834,0.796191,0.928889
0.835,0.796191,0.928889
0.836,0.796191,0.928889
0.837,0.796191,0.928889
0.838,0.796191,0.928889
0.839,0.796191,0.928889
0.84,0.796191,0.928889
0.841,0.794677,0.928889
0.842,0.791667,0.928889
0.843,0.791667,0.928889
0.844,0.79017,0.928889
0.845,0.788679,0.928889
0.846,0.788679,0.928889
0.847,0.788679,0.928889
0.848,0.788679,0.928889
0.849,0.787194,0.928889
0.85,0.787194,0.928889
0.851,0.787194,0.928889
0.852,0.787194,0.928889
0.853,0.787194,0.928889
0.854,0.787194,0.928889
0.855,0.787194,0.928889
0.856,0.78424,0.928889
0.857,0.78424,0.928889
0.858,0.78424,0.928889
0.859,0.78424,0.928889
0.86,0.78424,0.928889
0.861,0.782772,0.928889
0.862,0.782772,0.928889
0.863,0.782772,0.928889
0.864,0.779851,0.928889
0.865,0.778399,0.928889
0.866,0.778399,0.928889
0.867,0.778399,0.928889
0.868,0.77551,0.928889
0.869,0.77551,0.928889
0.87,0.774074,0.928889
0.871,0.772643,0.928889
0.872,0.772643,0.928889
0.873,0.772643,0.928889
0.874,0.772643,0.928889
0.875,0.771218,0.928889
0.876,0.770221,0.931111
0.877,0.770221,0.931111
0.878,0.770221,0.931111
0.879,0.767399,0.931111
0.88,0.767399,0.931111
0.881,0.767399,0.931111
0.882,0.767399,0.931111
0.883,0.765996,0.931111
0.884,0.764599,0.931111
0.885,0.764599,0.931111
0.886,0.764599,0.931111
0.887,0.764599,0.931111
0.888,0.763206,0.931111
0.889,0.761818,0.931111
0.89,0.761818,0.931111
0.891,0.761818,0.931111
0.892,0.761818,0.931111
0.893,0.761818,0.931111
0.894,0.761818,0.931111
0.895,0.761818,0.931111
0.896,0.761818,0.931111
0.897,0.760436,0.931111
0.898,0.759058,0.931111
0.899,0.759058,0.931111
0.9,0.757685,0.931111
0.901,0.756318,0.931111
0.902,0.756318,0.931111
0.903,0.753597,0.931111
0.904,0.753597,0.931111
0.905,0.750896,0.931111
0.906,0.750896,0.931111
0.907,0.749553,0.931111
0.908,0.749553,0.931111
0.909,0.746881,0.931111
0.91,0.746881,0.931111
0.911,0.746881,0.931111
0.912,0.744227,0.931111
0.913,0.744227,0.931111
0.914,0.744227,0.931111
0.915,0.742908,0.931111
0.916,0.742908,0.931111
0.917,0.740283,0.931111
0.918,0.738977,0.931111
0.919,0.738977,0.931111
0.92,0.738977,0.931111
0.921,0.7338,0.931111
0.922,0.731239,0.931111
0.923,0.731239,0.931111
0.924,0.729965,0.931111
0.925,0.730435,0.933333
0.926,0.729167,0.933333
0.927,0.729167,0.933333
0.928,0.729167,0.933333
0.929,0.729167,0.933333
0.93,0.729636,0.935556
0.931,0.728374,0.935556
0.932,0.728374,0.935556
0.933,0.728374,0.935556
0.934,0.725862,0.935556
0.935,0.725862,0.935556
0.936,0.725862,0.935556
0.937,0.723368,0.935556
0.938,0.719658,0.935556
0.939,0.717206,0.935556
0.94,0.715986,0.935556
0.941,0.715986,0.935556
0.942,0.713559,0.935556
0.943,0.713559,0.935556
0.944,0.711149,0.935556
0.945,0.711149,0.935556
0.946,0.709949,0.935556
0.947,0.709949,0.935556
0.948,0.709949,0.935556
0.949,0.708754,0.935556
0.95,0.707563,0.935556
0.951,0.707563,0.935556
0.952,0.702838,0.935556
0.953,0.702838,0.935556
0.954,0.700499,0.935556
0.955,0.699336,0.935556
0.956,0.69702,0.935556
0.957,0.694719,0.935556
0.958,0.692434,0.935556
0.959,0.692939,0.937778
0.96,0.686179,0.937778
0.961,0.686179,0.937778
0.962,0.68336,0.94
0.963,0.681159,0.94
0.964,0.68109,0.944444
0.965,0.678914,0.944444
0.966,0.678855,0.948889
0.967,0.673502,0.948889
0.968,0.669279,0.948889
0.969,0.668224,0.953333
0.97,0.666149,0.953333
0.971,0.66306,0.953333
0.972,0.655963,0.953333
0.973,0.652968,0.953333
0.974,0.64759,0.955556
0.975,0.644678,0.955556
0.976,0.641902,0.96
0.977,0.64,0.96
0.978,0.635294,0.96
0.979,0.632267,0.966667
0.98,0.629522,0.966667
0.981,0.625,0.966667
0.982,0.623209,0.966667
0.983,0.614951,0.968889
0.984,0.612903,0.971111
0.985,0.607789,0.971111
0.986,0.6011,0.971111
0.987,0.59673,0.973333
0.988,0.587919,0.973333
0.989,0.580475,0.977778
0.99,0.573664,0.977778
0.991,0.561224,0.977778
0.992,0.55207,0.977778
0.993,0.536585,0.977778
0.994,0.518257,0.977778
0.995,0.504009,0.977778
0.996,0.486726,0.977778
0.997,0.457944,0.98
0.998,0.422562,0.982222
0.999,0.373524,0.984444
1,0.0909091,1


==> data/pr_curves/seen_clustered/data-geometry-roc-clustered.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins
-0.36,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.35,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.34,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.33,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.32,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.31,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.3,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.29,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.28,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.27,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.26,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.25,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.24,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.23,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.22,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.21,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.2,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.19,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.18,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.17,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.16,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.15,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.14,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.13,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.12,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.11,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.1,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.09,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.08,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.07,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.06,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.05,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.04,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.03,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.02,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.01,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.01,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.02,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.03,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.04,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.05,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.06,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.07,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.08,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.09,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.1,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.11,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.12,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.13,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.14,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.15,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.16,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.17,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.18,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.19,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.2,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.21,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.22,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.23,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.24,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.25,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.26,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.27,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.28,0.909091,0.02,0.0909091,0.98,0.107273,3.33493,0.0468996,3.28803
0.29,0.909091,0.02,0.0909091,0.98,0.107273,3.33493,0.0468996,3.28803
0.3,0.909091,0.02,0.0909091,0.98,0.107273,3.33493,0.0468996,3.28803
0.31,0.918367,0.04,0.0912915,0.964444,0.12404,3.32487,0.0721928,3.25268
0.32,0.989011,0.18,0.106754,0.98,0.252727,2.97926,0.0468996,2.93236
0.33,0.989011,0.18,0.106754,0.98,0.252727,2.97926,0.0468996,2.93236
0.34,0.989011,0.18,0.106754,0.98,0.252727,2.97926,0.0468996,2.93236
0.35,1,0.2,0.111111,1,0.272727,2.85293,1.11022E-16,2.85293
0.36,0.978467,0.252444,0.112167,0.944444,0.315354,2.90136,0.119092,2.78227
0.37,0.972514,0.267333,0.112039,0.924444,0.327071,2.96473,0.165992,2.79874
0.38,0.991429,0.462667,0.151579,0.96,0.507879,2.62824,0.0937991,2.53444
0.39,0.991429,0.462667,0.151579,0.96,0.507879,2.62824,0.0937991,2.53444
0.4,0.981312,0.501778,0.153643,0.904444,0.538384,2.68775,0.212891,2.47486
0.41,0.981312,0.501778,0.153643,0.904444,0.538384,2.68775,0.212891,2.47486
0.42,0.983743,0.524444,0.161113,0.913333,0.559798,2.57227,0.181928,2.39034
0.43,0.983743,0.524444,0.161113,0.913333,0.559798,2.57227,0.181928,2.39034
0.44,0.983743,0.524444,0.161113,0.913333,0.559798,2.57227,0.181928,2.39034
0.45,0.986185,0.618667,0.19323,0.913333,0.645455,2.33267,0.181928,2.15074
0.46,0.982396,0.632444,0.19435,0.886667,0.655556,2.3589,0.237794,2.12111
0.47,0.979619,0.651556,0.198774,0.864444,0.670909,2.366,0.287598,2.07841
0.48,0.98067,0.676444,0.211268,0.866667,0.693737,2.30733,0.284693,2.02264
0.49,0.98067,0.676444,0.211268,0.866667,0.693737,2.30733,0.284693,2.02264
0.5,0.982171,0.820222,0.321309,0.851111,0.82303,1.8906,0.309987,1.58061
0.51,0.983414,0.856444,0.373424,0.855556,0.856364,1.64571,0.28838,1.35733
0.52,0.983414,0.856444,0.373424,0.855556,0.856364,1.64571,0.28838,1.35733
0.53,0.977901,0.865333,0.373967,0.804444,0.859798,1.74661,0.404058,1.34255
0.54,0.991934,0.929111,0.565986,0.924444,0.928687,0.916909,0.165992,0.750917
0.55,0.991934,0.929111,0.565986,0.924444,0.928687,0.916909,0.165992,0.750917
0.56,0.989847,0.931556,0.569231,0.904444,0.929091,0.952707,0.212891,0.739816
0.57,0.987724,0.929778,0.557423,0.884444,0.925657,1.04519,0.259791,0.785402
0.58,0.984543,0.934222,0.564706,0.853333,0.926869,1.09051,0.328569,0.761943
0.59,0.987171,0.940444,0.595777,0.877778,0.934747,0.911885,0.254121,0.657764
0.6,0.984928,0.958444,0.672504,0.853333,0.948889,0.819107,0.322627,0.49648
0.61,0.979374,0.960222,0.667286,0.797778,0.945455,0.960464,0.447662,0.512802
0.62,0.97868,0.969111,0.718623,0.788889,0.952727,0.909487,0.46153,0.447957
0.63,0.978334,0.973333,0.7463,0.784444,0.956162,0.866823,0.489079,0.377744
0.64,0.977049,0.993333,0.92,0.766667,0.972727,0.685217,0.534372,0.150845
0.65,0.97519,0.995778,0.946479,0.746667,0.973131,0.713303,0.599665,0.113638
0.66,0.971243,0.998222,0.975385,0.704444,0.971515,0.735414,0.690121,0.0452933
0.67,0.959572,0.996889,0.949091,0.58,0.95899,1.03983,0.943312,0.0965148
0.68,0.957614,0.999111,0.984314,0.557778,0.95899,1.02921,0.993117,0.0360964
0.69,0.950951,0.999556,0.990909,0.484444,0.952727,1.22182,1.19428,0.0275489
0.7,0.949747,0.999556,0.990654,0.471111,0.951515,1.28083,1.25328,0.0275489
0.71,0.94476,0.999556,0.989418,0.415556,0.946465,1.45118,1.42363,0.0275489
0.72,0.937891,1,1,0.337778,0.939798,1.66138,1.66138,-1.77636E-15
0.73,0.932256,1,1,0.273333,0.933939,1.93506,1.93506,-2.22045E-15
0.74,0.927835,1,1,0.222222,0.929293,2.13606,2.13606,-3.10862E-15
0.75,0.924404,1,1,0.182222,0.925657,2.34402,2.34402,-3.9968E-15
0.76,0.918742,1,1,0.115556,0.919596,2.59589,2.59589,-3.9968E-15
0.77,0.915378,1,1,0.0755556,0.91596,2.77173,2.77173,-3.9968E-15
0.78,0.913335,1,1,0.0511111,0.913737,2.93928,2.93928,-4.44089E-15
0.79,0.911485,1,1,0.0288889,0.911717,3.08683,3.08683,-4.44089E-15
0.8,0.910931,1,1,0.0222222,0.911111,3.14683,3.14683,-5.77316E-15
0.81,0.910194,1,1,0.0133333,0.910303,3.21438,3.21438,-6.66134E-15
0.82,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.83,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.84,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.85,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.86,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.87,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.88,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.89,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.9,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.91,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.92,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.93,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.94,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.95,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.96,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.97,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.98,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.99,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
1,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.01,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.02,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.03,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.04,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.05,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.06,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.07,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.08,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.09,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.1,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.11,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.12,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.13,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.14,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.15,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.16,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.17,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.18,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.19,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.2,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.21,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.22,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.23,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.24,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.25,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.26,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.27,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.28,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.29,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.3,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.31,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.32,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.33,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.34,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.35,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.36,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.37,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.38,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.39,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.4,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.41,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.42,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.43,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.44,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.45,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.46,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.47,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.48,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.49,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.5,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.51,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.52,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.53,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.54,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.55,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.56,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.57,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.58,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.59,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.6,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.61,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.62,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.63,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.64,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15


==> data/pr_curves/seen_clustered/data-histogram-joins-cuts-roc-clustered.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins
-1,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.99,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.98,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.97,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.96,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.95,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.94,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.93,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.92,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.91,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.9,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.89,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.88,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.87,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.86,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.85,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.84,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.83,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.82,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.81,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.8,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.79,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.78,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.77,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.76,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.75,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.74,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.73,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.72,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.71,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.7,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.69,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.68,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.67,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.66,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.65,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.64,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.63,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.62,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.61,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.6,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.59,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.58,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.57,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.56,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.55,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.54,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.53,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.52,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.51,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.5,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.49,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.48,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.47,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.46,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.45,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.44,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.43,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.42,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.41,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.4,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.39,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.38,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.37,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.36,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.35,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.34,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.33,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.32,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.31,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.3,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.29,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.28,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.27,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.26,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.25,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.24,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.23,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.22,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.21,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.2,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.19,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.18,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.17,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.16,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.15,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.14,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.13,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.12,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.11,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.1,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.09,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.08,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.07,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.06,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.05,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.04,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.03,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.02,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
-0.01,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.01,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.02,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.03,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.04,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.05,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.06,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.07,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.08,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.09,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.1,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.11,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.12,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.13,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.14,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.15,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.16,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.17,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.18,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.19,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.2,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.21,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.22,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.23,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.24,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.25,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.26,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.27,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.28,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.29,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.3,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.31,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.32,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.33,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.34,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.35,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.36,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.37,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.38,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.39,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.4,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.41,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.42,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.43,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.44,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.45,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.46,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.47,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.48,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.49,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.5,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.51,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.52,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.53,1,0,0.0909091,1,0.0909091,3.32193,0,3.32193
0.54,0.909091,0.02,0.0909091,0.98,0.107273,3.33493,0.0468996,3.28803
0.55,0.909091,0.02,0.0909091,0.98,0.107273,3.33493,0.0468996,3.28803
0.56,0.918367,0.04,0.0912915,0.964444,0.12404,3.32487,0.0721928,3.25268
0.57,0.918367,0.04,0.0912915,0.964444,0.12404,3.32487,0.0721928,3.25268
0.58,0.918367,0.04,0.0912915,0.964444,0.12404,3.32487,0.0721928,3.25268
0.59,0.957447,0.12,0.0971272,0.946667,0.195152,3.18867,0.0970951,3.09158
0.6,0.949309,0.137333,0.0969993,0.926667,0.209091,3.24399,0.143995,3.1
0.61,0.959239,0.156889,0.0996678,0.933333,0.227475,3.18981,0.135029,3.05478
0.62,0.956522,0.210222,0.102752,0.904444,0.273333,3.19945,0.212891,2.98656
0.63,0.966261,0.229111,0.106619,0.92,0.291919,3.11811,0.187598,2.93051
0.64,0.966261,0.229111,0.106619,0.92,0.291919,3.11811,0.187598,2.93051
0.65,0.972086,0.441111,0.135144,0.873333,0.480404,2.76274,0.275727,2.48701
0.66,0.977654,0.505556,0.151735,0.884444,0.54,2.61928,0.259791,2.35949
0.67,0.985167,0.531333,0.16409,0.92,0.566667,2.43767,0.187598,2.25007
0.68,0.985167,0.531333,0.16409,0.92,0.566667,2.43767,0.187598,2.25007
0.69,0.976911,0.545333,0.160788,0.871111,0.574949,2.51537,0.30167,2.2137
0.7,0.968484,0.607778,0.169802,0.802222,0.625455,2.62605,0.452256,2.17379
0.71,0.961489,0.665778,0.179935,0.733333,0.671919,2.60732,0.600804,2.00651
0.72,0.961043,0.729111,0.20638,0.704444,0.726869,2.42725,0.650121,1.77713
0.73,0.959526,0.774444,0.229894,0.673333,0.765253,2.39376,0.715343,1.67841
0.74,0.967502,0.866667,0.347116,0.708889,0.852323,1.9668,0.680504,1.2863
0.75,0.956039,0.898889,0.367177,0.586667,0.870505,2.12246,0.936413,1.18605
0.76,0.957103,0.922222,0.429967,0.586667,0.891717,1.92906,0.948375,0.980687
0.77,0.953562,0.94,0.474708,0.542222,0.903838,1.88626,1.06531,0.820957
0.78,0.950541,0.956667,0.536817,0.502222,0.915354,1.79194,1.18731,0.604636
0.79,0.950541,0.956667,0.536817,0.502222,0.915354,1.79194,1.18731,0.604636
0.8,0.94026,0.965333,0.527273,0.386667,0.912727,1.96679,1.43567,0.531125
0.81,0.93269,0.988444,0.712707,0.286667,0.924646,2.10321,1.74895,0.354259
0.82,0.931121,0.991333,0.754717,0.266667,0.925455,2.14321,1.84305,0.30016
0.83,0.929908,0.993556,0.795775,0.251111,0.926061,2.14344,1.93715,0.206292
0.84,0.923821,0.997111,0.860215,0.177778,0.922626,2.38976,2.24835,0.141417
0.85,0.91991,0.998,0.867647,0.131111,0.919192,2.57173,2.45663,0.115098
0.86,0.916565,0.998444,0.854167,0.0911111,0.91596,2.73173,2.64418,0.0875489
0.87,0.914059,0.999778,0.964286,0.06,0.914343,2.86683,2.84683,0.02
0.88,0.913132,0.999778,0.956522,0.0488889,0.913333,2.95438,2.93438,0.02
0.89,0.911854,1,1,0.0333333,0.912121,3.04683,3.04683,-4.44089E-15
0.9,0.910378,1,1,0.0155556,0.910505,3.19438,3.19438,-6.21725E-15
0.91,0.910378,1,1,0.0155556,0.910505,3.19438,3.19438,-6.21725E-15
0.92,0.910194,1,1,0.0133333,0.910303,3.21438,3.21438,-6.66134E-15
0.93,0.910194,1,1,0.0133333,0.910303,3.21438,3.21438,-6.66134E-15
0.94,0.91001,1,1,0.0111111,0.910101,3.23438,3.23438,-7.10543E-15
0.95,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.96,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.97,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.98,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
0.99,0.909642,1,1,0.00666667,0.909697,3.26193,3.26193,-7.10543E-15
1,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.01,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.02,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.03,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.04,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.05,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.06,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.07,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.08,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.09,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.1,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.11,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.12,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.13,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.14,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.15,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.16,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.17,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.18,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.19,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.2,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.21,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.22,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.23,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.24,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.25,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.26,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.27,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.28,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.29,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.3,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.31,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.32,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.33,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.34,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.35,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.36,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.37,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.38,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.39,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.4,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.41,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.42,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.43,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.44,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.45,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.46,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.47,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.48,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.49,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.5,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.51,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.52,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.53,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.54,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.55,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.56,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.57,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.58,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.59,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.6,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.61,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.62,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.63,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.64,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.65,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.66,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.67,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.68,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.69,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.7,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.71,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.72,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.73,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.74,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.75,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.76,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.77,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.78,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.79,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.8,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15
1.81,0.909091,1,1,0,0.909091,3.32193,3.32193,-7.54952E-15


==> data/pr_curves/seen_clustered/data-siamese-roc-augment-clustered.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.982318,1,1,0.82,0.43528,0.43528,0
-3.89182,0.02,0.984467,1,1,0.842222,0.362438,0.362438,0
-3.4761,0.03,0.985114,1,1,0.848889,0.329987,0.329987,0
-3.17805,0.04,0.987059,1,1,0.868889,0.283087,0.283087,4.44089e-16
-2.94444,0.05,0.987275,1,1,0.871111,0.263087,0.263087,4.44089e-16
-2.75154,0.06,0.987275,1,1,0.871111,0.263087,0.263087,4.44089e-16
-2.58669,0.07,0.987275,1,1,0.871111,0.263087,0.263087,4.44089e-16
-2.44235,0.08,0.989228,1,1,0.891111,0.216187,0.216187,4.44089e-16
-2.31363,0.09,0.990753,1,1,0.906667,0.190894,0.190894,4.44089e-16
-2.19722,0.1,0.990753,1,1,0.906667,0.190894,0.190894,4.44089e-16
-2.09074,0.11,0.990753,1,1,0.906667,0.190894,0.190894,4.44089e-16
-1.99243,0.12,0.990733,0.997778,0.976077,0.906667,0.239239,0.190894,0.0483447
-1.90096,0.13,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.81529,0.14,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.7346,0.15,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.65823,0.16,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.58563,0.17,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.51635,0.18,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.45001,0.19,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.38629,0.2,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.32493,0.21,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.26567,0.22,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.20831,0.23,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.15268,0.24,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.09861,0.25,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-1.04597,0.26,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.994623,0.27,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.944462,0.28,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.895384,0.29,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.847298,0.3,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.800119,0.31,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.753772,0.32,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.708185,0.33,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.663294,0.34,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.619039,0.35,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.575364,0.36,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.532217,0.37,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.489548,0.38,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.447312,0.39,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.405465,0.4,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.363965,0.41,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.322773,0.42,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.281851,0.43,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.241162,0.44,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.200671,0.45,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.160343,0.46,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.120144,0.47,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.0800427,0.48,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0.0400053,0.49,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
-0,0.5,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.0400053,0.51,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.0800426,0.52,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.120144,0.53,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.160343,0.54,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.200671,0.55,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.241162,0.56,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.281851,0.57,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.322773,0.58,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.363965,0.59,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.405465,0.6,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.447312,0.61,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.489548,0.62,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.532217,0.63,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.575364,0.64,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.619039,0.65,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.663294,0.66,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.708185,0.67,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.753772,0.68,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.800119,0.69,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.847298,0.7,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.895384,0.71,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.944462,0.72,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
0.994623,0.73,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.04597,0.74,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.09861,0.75,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.15268,0.76,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.20831,0.77,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.26567,0.78,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.32493,0.79,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.38629,0.8,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.45001,0.81,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
1.51635,0.82,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
1.58563,0.83,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
1.65823,0.84,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.7346,0.85,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.81529,0.86,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447
1.90096,0.87,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
1.99243,0.88,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.09074,0.89,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.19722,0.9,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.31364,0.91,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.44235,0.92,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.58669,0.93,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.75154,0.94,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
2.94444,0.95,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
3.17805,0.96,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
3.4761,0.97,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027
3.89182,0.98,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027
4.59512,0.99,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027
13.8023,0.999999,1,0,0.0909091,1,3.32193,0,3.32193


==> data/pr_curves/seen_clustered/data-siamese-roc-cumulative-hist-clustered.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.929601,0.988889,0.693252,0.251111,2.41174,2.00328,0.408457
-3.89182,0.02,0.936035,0.985333,0.690141,0.326667,2.14916,1.71,0.439163
-3.4761,0.03,0.937989,0.984889,0.697778,0.348889,2.08077,1.63713,0.443647
-3.17805,0.04,0.942103,0.983556,0.706349,0.395556,1.9581,1.4998,0.458297
-2.94444,0.05,0.942119,0.980222,0.66791,0.397778,2.01483,1.49225,0.522578
-2.75154,0.06,0.942509,0.98,0.667897,0.402222,1.99218,1.4647,0.52748
-2.58669,0.07,0.947084,0.974444,0.640625,0.455556,1.91395,1.32305,0.590895
-2.44235,0.08,0.947084,0.974444,0.640625,0.455556,1.91395,1.32305,0.590895
-2.31363,0.09,0.950011,0.971333,0.630372,0.488889,1.81502,1.22164,0.593381
-2.19722,0.1,0.950011,0.971333,0.630372,0.488889,1.81502,1.22164,0.593381
-2.09074,0.11,0.951448,0.971111,0.635854,0.504444,1.77334,1.17815,0.595189
-1.99243,0.12,0.953453,0.969556,0.63369,0.526667,1.74404,1.11857,0.625471
-1.90096,0.13,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471
-1.81529,0.14,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471
-1.7346,0.15,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471
-1.65823,0.16,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471
-1.58563,0.17,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.51635,0.18,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.45001,0.19,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.38629,0.2,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.32493,0.21,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.26567,0.22,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.20831,0.23,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236
-1.15268,0.24,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-1.09861,0.25,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-1.04597,0.26,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.994623,0.27,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.944462,0.28,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.895384,0.29,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.847298,0.3,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.800119,0.31,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.753772,0.32,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.708185,0.33,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.663294,0.34,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.619039,0.35,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.575364,0.36,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.532217,0.37,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.489548,0.38,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.447312,0.39,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.405465,0.4,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409
-0.363965,0.41,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.322773,0.42,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.281851,0.43,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.241162,0.44,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.200671,0.45,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.160343,0.46,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175
-0.120144,0.47,0.958435,0.963333,0.613583,0.582222,1.61064,0.944051,0.666586
-0.0800427,0.48,0.958435,0.963333,0.613583,0.582222,1.61064,0.944051,0.666586
-0.0400053,0.49,0.95992,0.963333,0.619816,0.597778,1.58534,0.918758,0.666586
-0,0.5,0.95992,0.963333,0.619816,0.597778,1.58534,0.918758,0.666586
0.0400053,0.51,0.958425,0.963111,0.61215,0.582222,1.63064,0.944051,0.686586
0.0800426,0.52,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.120144,0.53,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.160343,0.54,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.200671,0.55,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.241162,0.56,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.281851,0.57,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.322773,0.58,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586
0.363965,0.59,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637
0.405465,0.6,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637
0.447312,0.61,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637
0.489548,0.62,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637
0.532217,0.63,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637
0.575364,0.64,0.964286,0.96,0.617021,0.644444,1.45949,0.78917,0.670319
0.619039,0.65,0.964286,0.96,0.617021,0.644444,1.45949,0.78917,0.670319
0.663294,0.66,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664
0.708185,0.67,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664
0.753772,0.68,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664
0.800119,0.69,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664
0.847298,0.7,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664
0.895384,0.71,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605
0.944462,0.72,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605
0.994623,0.73,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605
1.04597,0.74,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605
1.09861,0.75,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605
1.15268,0.76,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.20831,0.77,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.26567,0.78,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.32493,0.79,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.38629,0.8,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.45001,0.81,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.51635,0.82,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.58563,0.83,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.65823,0.84,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.7346,0.85,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155
1.81529,0.86,0.973096,0.948444,0.588652,0.737778,1.31752,0.586363,0.731155
1.90096,0.87,0.973096,0.948444,0.588652,0.737778,1.31752,0.586363,0.731155
1.99243,0.88,0.975046,0.946444,0.585911,0.757778,1.28024,0.539464,0.740775
2.09074,0.89,0.975046,0.946444,0.585911,0.757778,1.28024,0.539464,0.740775
2.19722,0.9,0.975235,0.945111,0.580645,0.76,1.28372,0.519464,0.76426
2.31364,0.91,0.975172,0.942667,0.57,0.76,1.33338,0.519464,0.813918
2.44235,0.92,0.975172,0.942667,0.57,0.76,1.33338,0.519464,0.813918
2.58669,0.93,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714
2.75154,0.94,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714
2.94444,0.95,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714
3.17805,0.96,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714
3.4761,0.97,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714
3.89182,0.98,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097
4.59512,0.99,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097
13.8023,0.999999,1,0,0.0909091,1,3.32193,0,3.32193


==> data/pr_curves/seen_clustered/data-siamese-roc-no-augment-clustered.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.95844,0.999333,0.988372,0.566667,1.12009,1.07254,0.0475489
-3.89182,0.02,0.965547,0.996444,0.947712,0.644444,0.968499,0.861153,0.107346
-3.4761,0.03,0.973684,0.994889,0.934659,0.731111,0.781803,0.656251,0.125552
-3.17805,0.04,0.975812,0.995111,0.939058,0.753333,0.716509,0.598507,0.118003
-2.94444,0.05,0.977268,0.993556,0.922667,0.768889,0.698317,0.555021,0.143296
-2.75154,0.06,0.979363,0.991333,0.901266,0.791111,0.648788,0.482179,0.166609
-2.58669,0.07,0.979363,0.991333,0.901266,0.791111,0.648788,0.482179,0.166609
-2.44235,0.08,0.979363,0.991333,0.901266,0.791111,0.648788,0.482179,0.166609
-2.31363,0.09,0.981302,0.991333,0.903465,0.811111,0.601889,0.43528,0.166609
-2.19722,0.1,0.981302,0.991333,0.903465,0.811111,0.601889,0.43528,0.166609
-2.09074,0.11,0.981302,0.991333,0.903465,0.811111,0.601889,0.43528,0.166609
-1.99243,0.12,0.983028,0.991111,0.903148,0.828889,0.558202,0.389987,0.168215
-1.90096,0.13,0.985635,0.991111,0.905882,0.855556,0.489236,0.321021,0.168215
-1.81529,0.14,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.7346,0.15,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.65823,0.16,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.58563,0.17,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.51635,0.18,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.45001,0.19,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215
-1.38629,0.2,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.32493,0.21,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.26567,0.22,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.20831,0.23,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.15268,0.24,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.09861,0.25,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115
-1.04597,0.26,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.994623,0.27,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.944462,0.28,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.895384,0.29,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.847298,0.3,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.800119,0.31,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.753772,0.32,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.708185,0.33,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.663294,0.34,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.619039,0.35,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.575364,0.36,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.532217,0.37,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.489548,0.38,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.447312,0.39,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.405465,0.4,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.363965,0.41,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.322773,0.42,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.281851,0.43,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.241162,0.44,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.200671,0.45,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.160343,0.46,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.120144,0.47,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.0800427,0.48,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0.0400053,0.49,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
-0,0.5,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.0400053,0.51,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.0800426,0.52,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.120144,0.53,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.160343,0.54,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.200671,0.55,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.241162,0.56,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.281851,0.57,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.322773,0.58,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.363965,0.59,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.405465,0.6,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.447312,0.61,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.489548,0.62,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.532217,0.63,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.575364,0.64,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.619039,0.65,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.663294,0.66,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.708185,0.67,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.753772,0.68,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.800119,0.69,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.847298,0.7,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.895384,0.71,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.944462,0.72,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
0.994623,0.73,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.04597,0.74,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.09861,0.75,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.15268,0.76,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.20831,0.77,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.26567,0.78,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.32493,0.79,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.38629,0.8,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.45001,0.81,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.51635,0.82,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.58563,0.83,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.65823,0.84,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.7346,0.85,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.81529,0.86,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.90096,0.87,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
1.99243,0.88,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.09074,0.89,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.19722,0.9,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.31364,0.91,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.44235,0.92,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.58669,0.93,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.75154,0.94,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
2.94444,0.95,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
3.17805,0.96,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
3.4761,0.97,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
3.89182,0.98,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
4.59512,0.99,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115
13.8023,0.999999,1,0,0.0909091,1,3.32193,0,3.32193


==> data/pr_curves/seen_unseen/data-geometry-cuts-roc-combined.csv <==
threshold,precision,recall
0,0,0
0.01,0,0
0.02,0,0
0.03,0,0
0.04,0,0
0.05,0,0
0.06,0,0
0.07,0,0
0.08,0,0
0.09,1,0.00025641
0.1,1,0.00051282
0.11,1,0.000769231
0.12,1,0.00141026
0.13,1,0.00192308
0.14,1,0.00294872
0.15,1,0.00435897
0.16,1,0.00641026
0.17,1,0.00987179
0.18,1,0.0133333
0.19,1,0.0192308
0.2,1,0.0246154
0.21,1,0.0323077
0.22,1,0.0394872
0.23,1,0.0462821
0.24,1,0.055
0.25,1,0.0641026
0.26,1,0.075641
0.27,1,0.0874359
0.28,1,0.102179
0.29,1,0.115769
0.3,1,0.131795
0.31,1,0.146282
0.32,1,0.163333
0.33,1,0.179872
0.34,1,0.197436
0.35,1,0.216667
0.36,1,0.237308
0.37,1,0.258333
0.38,1,0.282949
0.39,1,0.302179
0.4,0.999604,0.323205
0.41,0.999632,0.348333
0.42,0.999653,0.369103
0.43,0.999349,0.393333
0.44,0.99939,0.420256
0.45,0.999427,0.447051
0.46,0.999194,0.477051
0.47,0.998982,0.503333
0.48,0.999032,0.529487
0.49,0.998857,0.560256
0.5,0.998704,0.592692
0.51,0.998557,0.621154
0.52,0.998229,0.650385
0.53,0.997936,0.681795
0.54,0.997839,0.710513
0.55,0.997572,0.737564
0.56,0.996827,0.765256
0.57,0.996284,0.790513
0.58,0.994533,0.816282
0.59,0.993198,0.842436
0.6,0.991926,0.866282
0.61,0.990562,0.888077
0.62,0.988693,0.908077
0.63,0.986183,0.924231
0.64,0.983637,0.940256
0.65,0.981244,0.952436
0.66,0.978552,0.965128
0.67,0.97451,0.975385
0.68,0.972339,0.982436
0.69,0.967689,0.986795
0.7,0.963115,0.990897
0.71,0.959282,0.993718
0.72,0.95516,0.996795
0.73,0.950098,0.998333
0.74,0.945415,0.999231
0.75,0.941901,0.999744
0.76,0.938388,0.999744
0.77,0.935588,1
0.78,0.933238,1
0.79,0.932011,1
0.8,0.931454,1
0.81,0.930899,1
0.82,0.930788,1
0.83,0.930788,1
0.84,0.930788,1
0.85,0.930788,1
0.86,0.930788,1
0.87,0.930565,1
0.88,0.930565,1
0.89,0.930565,1
0.9,0.930565,1
0.91,0.930565,1
0.92,0.930565,1
0.93,0.930565,1
0.94,0.930565,1
0.95,0.930565,1
0.96,0.930565,1
0.97,0.930565,1
0.98,0.930565,1
0.99,0.930565,1
1,0.930344,1


==> data/pr_curves/seen_unseen/data-geometry-joins-roc-combined.csv <==
threshold,precision,recall
0,0.0697674,1
0.01,0.0697674,1
0.02,0.0697674,1
0.03,0.0697674,1
0.04,0.0697674,1
0.05,0.0697674,1
0.06,0.0697674,1
0.07,0.0697674,1
0.08,0.0697674,1
0.09,0.0697841,1
0.1,0.0698007,1
0.11,0.0698174,1
0.12,0.0698591,1
0.13,0.0698925,1
0.14,0.0699593,1
0.15,0.0700515,1
0.16,0.070186,1
0.17,0.0704141,1
0.18,0.0706436,1
0.19,0.0710383,1
0.2,0.0714024,1
0.21,0.0719292,1
0.22,0.0724279,1
0.23,0.0729063,1
0.24,0.0735294,1
0.25,0.0741915,1
0.26,0.0750481,1
0.27,0.0759444,1
0.28,0.0770954,1
0.29,0.0781877,1
0.3,0.0795161,1
0.31,0.0807565,1
0.32,0.0822669,1
0.33,0.0837869,1
0.34,0.0854638,1
0.35,0.0873786,1
0.36,0.0895317,1
0.37,0.0918367,1
0.38,0.0946908,1
0.39,0.0970471,1
0.4,0.0996077,0.998291
0.41,0.103053,0.998291
0.42,0.106085,0.998291
0.43,0.10969,0.996581
0.44,0.114202,0.996581
0.45,0.119077,0.996581
0.46,0.124866,0.994872
0.47,0.130415,0.993162
0.48,0.136674,0.993162
0.49,0.144638,0.991453
0.5,0.154153,0.989744
0.51,0.1636,0.988034
0.52,0.174387,0.984615
0.53,0.187827,0.981197
0.54,0.202402,0.979487
0.55,0.218105,0.976068
0.56,0.236128,0.967521
0.57,0.25592,0.960684
0.58,0.277358,0.940171
0.59,0.305257,0.923077
0.6,0.336936,0.905983
0.61,0.372845,0.887179
0.62,0.412776,0.861538
0.63,0.450233,0.82735
0.64,0.498385,0.791453
0.65,0.544226,0.757265
0.66,0.606936,0.717949
0.67,0.66782,0.659829
0.68,0.728175,0.62735
0.69,0.761021,0.560684
0.7,0.802778,0.494017
0.71,0.839344,0.437607
0.72,0.897959,0.376068
0.73,0.931217,0.300855
0.74,0.957447,0.230769
0.75,0.981132,0.177778
0.76,0.973333,0.124786
0.77,1,0.0820513
0.78,1,0.0461538
0.79,1,0.0273504
0.8,1,0.0188034
0.81,1,0.0102564
0.82,1,0.00854701
0.83,1,0.00854701
0.84,1,0.00854701
0.85,1,0.00854701
0.86,1,0.00854701
0.87,1,0.00512821
0.88,1,0.00512821
0.89,1,0.00512821
0.9,1,0.00512821
0.91,1,0.00512821
0.92,1,0.00512821
0.93,1,0.00512821
0.94,1,0.00512821
0.95,1,0.00512821
0.96,1,0.00512821
0.97,1,0.00512821
0.98,1,0.00512821
0.99,1,0.00512821
1,1,0.0017094


==> data/pr_curves/seen_unseen/data-histogram-roc-combined.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,F1,F1_joins,F1_cuts
0,0,0,0.0697674,1,0.130435,0,0.130435
0.01,0,0,0.0697674,1,0.130435,0,0.130435
0.02,0,0,0.0697674,1,0.130435,0,0.130435
0.03,0,0,0.0697674,1,0.130435,0,0.130435
0.04,0,0,0.0697674,1,0.130435,0,0.130435
0.05,0,0,0.0697674,1,0.130435,0,0.130435
0.06,0,0,0.0697674,1,0.130435,0,0.130435
0.07,0,0,0.0697674,1,0.130435,0,0.130435
0.08,0,0,0.0697674,1,0.130435,0,0.130435
0.09,0,0,0.0697674,1,0.130435,0,0.130435
0.1,0,0,0.0697674,1,0.130435,0,0.130435
0.11,0,0,0.0697674,1,0.130435,0,0.130435
0.12,0,0,0.0697674,1,0.130435,0,0.130435
0.13,0,0,0.0697674,1,0.130435,0,0.130435
0.14,0,0,0.0697674,1,0.130435,0,0.130435
0.15,0,0,0.0697674,1,0.130435,0,0.130435
0.16,0,0,0.0697674,1,0.130435,0,0.130435
0.17,0,0,0.0697674,1,0.130435,0,0.130435
0.18,0,0,0.0697674,1,0.130435,0,0.130435
0.19,0,0,0.0697674,1,0.130435,0,0.130435
0.2,0,0,0.0697674,1,0.130435,0,0.130435
0.21,0,0,0.0697674,1,0.130435,0,0.130435
0.22,0,0,0.0697674,1,0.130435,0,0.130435
0.23,0,0,0.0697674,1,0.130435,0,0.130435
0.24,0,0,0.0697674,1,0.130435,0,0.130435
0.25,0,0,0.0697674,1,0.130435,0,0.130435
0.26,0,0,0.0697674,1,0.130435,0,0.130435
0.27,0,0,0.0697674,1,0.130435,0,0.130435
0.28,0,0,0.0697674,1,0.130435,0,0.130435
0.29,0,0,0.0697674,1,0.130435,0,0.130435
0.3,0,0,0.0697674,1,0.130435,0,0.130435
0.31,0,0,0.0697674,1,0.130435,0,0.130435
0.32,0,0,0.0697674,1,0.130435,0,0.130435
0.33,0,0,0.0697674,1,0.130435,0,0.130435
0.34,0,0,0.0697674,1,0.130435,0,0.130435
0.35,0,0,0.0697674,1,0.130435,0,0.130435
0.36,0,0,0.0697674,1,0.130435,0,0.130435
0.37,0,0,0.0697674,1,0.130435,0,0.130435
0.38,0,0,0.0697674,1,0.130435,0,0.130435
0.39,0,0,0.0697674,1,0.130435,0,0.130435
0.4,0,0,0.0697674,1,0.130435,0,0.130435
0.41,1,0.00025641,0.0697841,1,0.130464,0.000512689,0.130464
0.42,1,0.00102564,0.0698341,1,0.130551,0.00204918,0.130551
0.43,1,0.00179487,0.0698841,1,0.130639,0.00358331,0.130639
0.44,1,0.00358974,0.0700012,1,0.130843,0.00715381,0.130843
0.45,1,0.00551282,0.0701271,1,0.131063,0.0109652,0.131063
0.46,1,0.00833333,0.0703125,1,0.131387,0.0165289,0.131387
0.47,1,0.0115385,0.0705244,1,0.131757,0.0228137,0.131757
0.48,1,0.0139744,0.0706863,1,0.132039,0.0275635,0.132039
0.49,0.993007,0.0182051,0.0708566,0.998291,0.132321,0.0357548,0.132321
0.5,0.994565,0.0234615,0.0712108,0.998291,0.132939,0.0458417,0.132939
0.51,0.99569,0.0296154,0.0716301,0.998291,0.133669,0.0575199,0.133669
0.52,0.996429,0.0357692,0.0720543,0.998291,0.134407,0.0690594,0.134407
0.53,0.99373,0.040641,0.0722787,0.996581,0.134782,0.0780884,0.134782
0.54,0.994737,0.0484615,0.0728295,0.996581,0.135739,0.0924205,0.135739
0.55,0.986696,0.0570513,0.0729771,0.989744,0.135931,0.107866,0.135931
0.56,0.986667,0.0664103,0.0735369,0.988034,0.136886,0.124444,0.136886
0.57,0.988487,0.0770513,0.0743217,0.988034,0.138244,0.142959,0.138244
0.58,0.987032,0.0878205,0.0748927,0.984615,0.139198,0.16129,0.139198
0.59,0.987654,0.102564,0.0759076,0.982906,0.140931,0.18583,0.140931
0.6,0.98927,0.118205,0.0771501,0.982906,0.14307,0.211177,0.14307
0.61,0.989564,0.133718,0.0782976,0.981197,0.145023,0.2356,0.145023
0.62,0.990066,0.153333,0.0798384,0.979487,0.147642,0.265542,0.147642
0.63,0.990991,0.183333,0.082397,0.977778,0.151986,0.309423,0.151986
0.64,0.990029,0.21641,0.0850299,0.97094,0.156366,0.355181,0.156366
0.65,0.989426,0.251923,0.0881388,0.964103,0.161512,0.401594,0.161512
0.66,0.989814,0.286538,0.0917251,0.960684,0.167461,0.444422,0.167461
0.67,0.988799,0.328205,0.0959282,0.950427,0.174267,0.492829,0.174267
0.68,0.989779,0.372436,0.101835,0.948718,0.183927,0.54122,0.183927
0.69,0.989147,0.420641,0.108327,0.938462,0.194233,0.590267,0.194233
0.7,0.986066,0.462692,0.113016,0.912821,0.20113,0.629843,0.20113
0.71,0.985189,0.511667,0.121135,0.897436,0.213458,0.67353,0.213458
0.72,0.98378,0.559872,0.130005,0.876923,0.22644,0.71362,0.22644
0.73,0.983089,0.611154,0.142251,0.859829,0.244116,0.753735,0.244116
0.74,0.982476,0.661282,0.157257,0.842735,0.265054,0.790498,0.265054
0.75,0.981008,0.70859,0.173755,0.817094,0.286571,0.822838,0.286571
0.76,0.979371,0.754744,0.194187,0.788034,0.311592,0.852509,0.311592
0.77,0.977305,0.795,0.216176,0.753846,0.336,0.876776,0.336
0.78,0.97292,0.833718,0.237507,0.690598,0.353456,0.897956,0.353456
0.79,0.96904,0.870769,0.267442,0.62906,0.375319,0.91728,0.375319
0.8,0.964633,0.902179,0.3,0.558974,0.390448,0.932362,0.390448
0.81,0.961242,0.928462,0.344301,0.500855,0.408078,0.944568,0.408078
0.82,0.957257,0.950385,0.396256,0.434188,0.414356,0.953808,0.414356
0.83,0.952658,0.967436,0.452586,0.358974,0.400381,0.95999,0.400381
0.84,0.949479,0.980641,0.541033,0.304274,0.389497,0.964808,0.389497
0.85,0.944873,0.988846,0.608108,0.230769,0.334572,0.96636,0.334572
0.86,0.940078,0.99359,0.64539,0.155556,0.250689,0.966093,0.250689
0.87,0.936747,0.996795,0.705882,0.102564,0.179104,0.965838,0.179104
0.88,0.934837,0.998718,0.807692,0.0717949,0.131868,0.965722,0.131868
0.89,0.933317,0.999487,0.875,0.0478632,0.0907618,0.96527,0.0907618
0.9,0.931677,1,1,0.0222222,0.0434783,0.96463,0.0434783
0.91,0.931454,1,1,0.0188034,0.0369128,0.964511,0.0369128
0.92,0.930899,1,1,0.0102564,0.0203046,0.964213,0.0203046
0.93,0.930899,1,1,0.0102564,0.0203046,0.964213,0.0203046
0.94,0.930788,1,1,0.00854701,0.0169492,0.964153,0.0169492
0.95,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041
0.96,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041
0.97,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041
0.98,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041
0.99,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041
1,0.930565,1,1,0.00512821,0.0102041,0.964034,0.0102041


==> data/pr_curves/seen_unseen/data-siamese-cuts-roc-augment-unseen+seen.csv <==
threshold,precision,recall
0,0.930233,1
0.001,0.969341,0.993077
0.002,0.973777,0.990256
0.003,0.975705,0.98859
0.004,0.976918,0.987564
0.005,0.977527,0.987051
0.006,0.978261,0.986538
0.007,0.978504,0.986282
0.008,0.979246,0.986026
0.009,0.97974,0.985769
0.01,0.980612,0.985641
0.011,0.980735,0.985513
0.012,0.981233,0.985385
0.013,0.981484,0.985385
0.014,0.981732,0.985256
0.015,0.982104,0.985
0.016,0.982351,0.984744
0.017,0.982602,0.984744
0.018,0.982726,0.984615
0.019,0.982719,0.984231
0.02,0.982838,0.983846
0.021,0.982962,0.983718
0.022,0.983214,0.983718
0.023,0.983464,0.98359
0.024,0.983464,0.98359
0.025,0.983464,0.98359
0.026,0.983588,0.983462
0.027,0.983712,0.983333
0.028,0.983712,0.983333
0.029,0.983964,0.983333
0.03,0.984084,0.982949
0.031,0.984084,0.982949
0.032,0.984457,0.982564
0.033,0.984584,0.982564
0.034,0.984582,0.982436
0.035,0.984582,0.982436
0.036,0.984578,0.982179
0.037,0.984576,0.982051
0.038,0.984702,0.982051
0.039,0.984702,0.982051
0.04,0.984702,0.982051
0.041,0.984825,0.981795
0.042,0.985075,0.981538
0.043,0.9852,0.98141
0.044,0.985198,0.981282
0.045,0.985449,0.981154
0.046,0.985446,0.980897
0.047,0.985446,0.980897
0.048,0.985446,0.980897
0.049,0.985698,0.980769
0.05,0.985825,0.980769
0.051,0.985825,0.980769
0.052,0.985821,0.980513
0.053,0.985819,0.980385
0.054,0.985816,0.980128
0.055,0.985816,0.980128
0.056,0.986068,0.98
0.057,0.986068,0.98
0.058,0.986321,0.979872
0.059,0.986446,0.979744
0.06,0.986569,0.979359
0.061,0.986569,0.979359
0.062,0.986692,0.979103
0.063,0.986817,0.978846
0.064,0.986944,0.978846
0.065,0.98707,0.978718
0.066,0.987068,0.97859
0.067,0.987068,0.97859
0.068,0.987196,0.97859
0.069,0.987194,0.978462
0.07,0.987322,0.978462
0.071,0.987322,0.978462
0.072,0.987448,0.978333
0.073,0.987574,0.978205
0.074,0.987573,0.978077
0.075,0.987568,0.977692
0.076,0.987568,0.977692
0.077,0.987568,0.977692
0.078,0.987824,0.977692
0.079,0.987824,0.977692
0.08,0.987824,0.977692
0.081,0.987822,0.977564
0.082,0.987822,0.977564
0.083,0.987822,0.977564
0.084,0.98795,0.977564
0.085,0.98795,0.977564
0.086,0.98795,0.977564
0.087,0.987947,0.977308
0.088,0.987946,0.977179
0.089,0.988074,0.977179
0.09,0.988074,0.977179
0.091,0.988071,0.976923
0.092,0.988067,0.976667
0.093,0.988067,0.976667
0.094,0.988064,0.97641
0.095,0.988064,0.97641
0.096,0.988061,0.976154
0.097,0.98806,0.976026
0.098,0.988058,0.975897
0.099,0.988186,0.975897
0.1,0.988186,0.975897
0.101,0.988315,0.975897
0.102,0.988315,0.975897
0.103,0.988442,0.975769
0.104,0.98844,0.975641
0.105,0.988567,0.975513
0.106,0.988566,0.975385
0.107,0.988564,0.975256
0.108,0.988563,0.975128
0.109,0.988561,0.975
0.11,0.98856,0.974872
0.111,0.988688,0.974872
0.112,0.988688,0.974872
0.113,0.988688,0.974872
0.114,0.988688,0.974872
0.115,0.988688,0.974872
0.116,0.988687,0.974744
0.117,0.988687,0.974744
0.118,0.988687,0.974744
0.119,0.988685,0.974615
0.12,0.988685,0.974615
0.121,0.988685,0.974615
0.122,0.988685,0.974615
0.123,0.988685,0.974615
0.124,0.988684,0.974487
0.125,0.988684,0.974487
0.126,0.988684,0.974487
0.127,0.988684,0.974487
0.128,0.988684,0.974487
0.129,0.988684,0.974487
0.13,0.988681,0.974231
0.131,0.988679,0.974103
0.132,0.988678,0.973974
0.133,0.988678,0.973974
0.134,0.988678,0.973974
0.135,0.988678,0.973974
0.136,0.988676,0.973846
0.137,0.988675,0.973718
0.138,0.988675,0.973718
0.139,0.988675,0.973718
0.14,0.988675,0.973718
0.141,0.988673,0.97359
0.142,0.988801,0.973462
0.143,0.988801,0.973462
0.144,0.988801,0.973462
0.145,0.988801,0.973462
0.146,0.988801,0.973462
0.147,0.988801,0.973462
0.148,0.988799,0.973333
0.149,0.988799,0.973333
0.15,0.988928,0.973333
0.151,0.988928,0.973333
0.152,0.988927,0.973205
0.153,0.988924,0.972949
0.154,0.988922,0.972821
0.155,0.988919,0.972564
0.156,0.988918,0.972436
0.157,0.988916,0.972308
0.158,0.988915,0.972179
0.159,0.989044,0.972179
0.16,0.989044,0.972179
0.161,0.989041,0.971923
0.162,0.989041,0.971923
0.163,0.989169,0.971795
0.164,0.989169,0.971795
0.165,0.989169,0.971795
0.166,0.989298,0.971795
0.167,0.989298,0.971795
0.168,0.989298,0.971795
0.169,0.989296,0.971667
0.17,0.989296,0.971667
0.171,0.989296,0.971667
0.172,0.989424,0.971538
0.173,0.989424,0.971538
0.174,0.989423,0.97141
0.175,0.989421,0.971282
0.176,0.989421,0.971282
0.177,0.989421,0.971282
0.178,0.98942,0.971154
0.179,0.98942,0.971154
0.18,0.98942,0.971154
0.181,0.989548,0.971026
0.182,0.989548,0.971026
0.183,0.989548,0.971026
0.184,0.989545,0.970769
0.185,0.989544,0.970641
0.186,0.989542,0.970513
0.187,0.989542,0.970513
0.188,0.989542,0.970513
0.189,0.989541,0.970385
0.19,0.98954,0.970256
0.191,0.98954,0.970256
0.192,0.98954,0.970256
0.193,0.989538,0.970128
0.194,0.989538,0.970128
0.195,0.989538,0.970128
0.196,0.989538,0.970128
0.197,0.989536,0.969872
0.198,0.989536,0.969872
0.199,0.989536,0.969872
0.2,0.989534,0.969744
0.201,0.989533,0.969615
0.202,0.989533,0.969615
0.203,0.989533,0.969615
0.204,0.989533,0.969615
0.205,0.989533,0.969615
0.206,0.98953,0.969359
0.207,0.98953,0.969359
0.208,0.98953,0.969359
0.209,0.989529,0.969231
0.21,0.989529,0.969231
0.211,0.989529,0.969231
0.212,0.989529,0.969231
0.213,0.989529,0.969231
0.214,0.989658,0.969231
0.215,0.989788,0.969231
0.216,0.989788,0.969231
0.217,0.989787,0.969103
0.218,0.989916,0.969103
0.219,0.989916,0.969103
0.22,0.989916,0.969103
0.221,0.989915,0.968974
0.222,0.989914,0.968846
0.223,0.989914,0.968846
0.224,0.989912,0.968718
0.225,0.989912,0.968718
0.226,0.989908,0.968333
0.227,0.989907,0.968205
0.228,0.989907,0.968205
0.229,0.989906,0.968077
0.23,0.989906,0.968077
0.231,0.990165,0.968077
0.232,0.990165,0.968077
0.233,0.990164,0.967949
0.234,0.990163,0.967821
0.235,0.990163,0.967821
0.236,0.990163,0.967821
0.237,0.990161,0.967692
0.238,0.990161,0.967692
0.239,0.990161,0.967692
0.24,0.990161,0.967692
0.241,0.99016,0.967564
0.242,0.99016,0.967564
0.243,0.99016,0.967564
0.244,0.99016,0.967564
0.245,0.99016,0.967564
0.246,0.99016,0.967564
0.247,0.99029,0.967564
0.248,0.99029,0.967564
0.249,0.99029,0.967564
0.25,0.99029,0.967564
0.251,0.99029,0.967564
0.252,0.990289,0.967436
0.253,0.990289,0.967436
0.254,0.990287,0.967308
0.255,0.990287,0.967308
0.256,0.990287,0.967308
0.257,0.990416,0.967179
0.258,0.990415,0.967051
0.259,0.990415,0.967051
0.26,0.990415,0.967051
0.261,0.990545,0.967051
0.262,0.990545,0.967051
0.263,0.990545,0.967051
0.264,0.990545,0.967051
0.265,0.990675,0.967051
0.266,0.990675,0.967051
0.267,0.990674,0.966923
0.268,0.990673,0.966795
0.269,0.990673,0.966795
0.27,0.990673,0.966795
0.271,0.990673,0.966795
0.272,0.990673,0.966795
0.273,0.990671,0.966667
0.274,0.990671,0.966667
0.275,0.990669,0.96641
0.276,0.990669,0.96641
0.277,0.990667,0.966154
0.278,0.990667,0.966154
0.279,0.990667,0.966154
0.28,0.990667,0.966154
0.281,0.990667,0.966154
0.282,0.990667,0.966154
0.283,0.990664,0.965897
0.284,0.990663,0.965769
0.285,0.990792,0.965641
0.286,0.990792,0.965641
0.287,0.990791,0.965513
0.288,0.990791,0.965513
0.289,0.990791,0.965513
0.29,0.990791,0.965513
0.291,0.990789,0.965385
0.292,0.990789,0.965385
0.293,0.990788,0.965256
0.294,0.990788,0.965256
0.295,0.990788,0.965256
0.296,0.990788,0.965256
0.297,0.990788,0.965256
0.298,0.990788,0.965256
0.299,0.990788,0.965256
0.3,0.990787,0.965128
0.301,0.990786,0.965
0.302,0.990786,0.965
0.303,0.990786,0.965
0.304,0.990786,0.965
0.305,0.990786,0.965
0.306,0.990786,0.965
0.307,0.990786,0.965
0.308,0.990785,0.964872
0.309,0.990785,0.964872
0.31,0.990785,0.964872
0.311,0.990785,0.964872
0.312,0.990785,0.964872
0.313,0.990785,0.964872
0.314,0.990785,0.964872
0.315,0.990785,0.964872
0.316,0.990785,0.964872
0.317,0.990785,0.964872
0.318,0.990785,0.964872
0.319,0.990785,0.964872
0.32,0.990783,0.964744
0.321,0.990783,0.964744
0.322,0.990782,0.964615
0.323,0.99078,0.964359
0.324,0.99091,0.964359
0.325,0.99091,0.964359
0.326,0.99091,0.964359
0.327,0.99091,0.964359
0.328,0.990909,0.964231
0.329,0.990907,0.963974
0.33,0.990907,0.963974
0.331,0.990906,0.963846
0.332,0.990906,0.963846
0.333,0.990906,0.963846
0.334,0.990904,0.963718
0.335,0.990904,0.963718
0.336,0.990903,0.96359
0.337,0.991034,0.96359
0.338,0.991034,0.96359
0.339,0.991031,0.963333
0.34,0.991031,0.963333
0.341,0.99103,0.963205
0.342,0.991029,0.963077
0.343,0.991029,0.963077
0.344,0.991029,0.963077
0.345,0.991029,0.963077
0.346,0.991027,0.962821
0.347,0.991025,0.962692
0.348,0.991025,0.962692
0.349,0.991025,0.962692
0.35,0.991025,0.962692
0.351,0.991024,0.962564
0.352,0.991023,0.962436
0.353,0.991023,0.962436
0.354,0.991153,0.962308
0.355,0.991153,0.962308
0.356,0.991283,0.962179
0.357,0.991281,0.962051
0.358,0.991542,0.961923
0.359,0.991541,0.961795
0.36,0.991541,0.961795
0.361,0.991541,0.961795
0.362,0.991672,0.961795
0.363,0.991672,0.961795
0.364,0.991672,0.961795
0.365,0.991671,0.961667
0.366,0.991671,0.961667
0.367,0.991671,0.961667
0.368,0.991671,0.961667
0.369,0.991671,0.961667
0.37,0.991671,0.961667
0.371,0.99167,0.961538
0.372,0.99167,0.961538
0.373,0.99167,0.961538
0.374,0.991667,0.961154
0.375,0.991667,0.961154
0.376,0.991666,0.961026
0.377,0.991666,0.961026
0.378,0.991666,0.961026
0.379,0.991666,0.961026
0.38,0.991666,0.961026
0.381,0.991666,0.961026
0.382,0.991666,0.961026
0.383,0.991663,0.960769
0.384,0.991663,0.960769
0.385,0.991795,0.960769
0.386,0.991794,0.960641
0.387,0.991794,0.960641
0.388,0.991925,0.960641
0.389,0.992055,0.960513
0.39,0.992055,0.960513
0.391,0.992055,0.960513
0.392,0.992054,0.960385
0.393,0.992054,0.960385
0.394,0.992054,0.960385
0.395,0.992053,0.960256
0.396,0.992053,0.960256
0.397,0.992052,0.960128
0.398,0.992052,0.960128
0.399,0.992051,0.96
0.4,0.992051,0.96
0.401,0.992051,0.96
0.402,0.992182,0.96
0.403,0.992314,0.96
0.404,0.992314,0.96
0.405,0.992313,0.959872
0.406,0.992313,0.959872
0.407,0.992313,0.959872
0.408,0.992313,0.959872
0.409,0.992443,0.959744
0.41,0.992443,0.959744
0.411,0.992443,0.959744
0.412,0.992443,0.959744
0.413,0.992443,0.959744
0.414,0.992442,0.959615
0.415,0.992442,0.959615
0.416,0.992441,0.959487
0.417,0.992441,0.959487
0.418,0.992441,0.959487
0.419,0.992441,0.959487
0.42,0.992441,0.959487
0.421,0.992441,0.959487
0.422,0.99244,0.959359
0.423,0.99244,0.959359
0.424,0.99244,0.959359
0.425,0.992439,0.959231
0.426,0.992439,0.959231
0.427,0.992569,0.958974
0.428,0.992569,0.958974
0.429,0.992569,0.958974
0.43,0.992701,0.958974
0.431,0.992701,0.958974
0.432,0.992701,0.958974
0.433,0.992701,0.958974
0.434,0.992701,0.958974
0.435,0.992701,0.958974
0.436,0.992701,0.958974
0.437,0.992701,0.958974
0.438,0.992701,0.958974
0.439,0.992701,0.958974
0.44,0.992701,0.958974
0.441,0.9927,0.958846
0.442,0.992699,0.958718
0.443,0.992697,0.958462
0.444,0.992696,0.958333
0.445,0.992695,0.958205
0.446,0.992695,0.958205
0.447,0.992695,0.958205
0.448,0.992827,0.958205
0.449,0.992827,0.958205
0.45,0.992827,0.958205
0.451,0.992827,0.958205
0.452,0.992826,0.958077
0.453,0.992825,0.957949
0.454,0.992824,0.957821
0.455,0.992824,0.957821
0.456,0.992824,0.957821
0.457,0.992822,0.957564
0.458,0.992822,0.957564
0.459,0.992822,0.957564
0.46,0.992821,0.957436
0.461,0.99282,0.957308
0.462,0.99282,0.957308
0.463,0.992819,0.957179
0.464,0.992817,0.956923
0.465,0.992816,0.956795
0.466,0.992814,0.956538
0.467,0.992814,0.956538
0.468,0.992814,0.956538
0.469,0.992946,0.95641
0.47,0.992946,0.95641
0.471,0.992946,0.95641
0.472,0.992945,0.956282
0.473,0.992945,0.956282
0.474,0.992945,0.956282
0.475,0.992945,0.956282
0.476,0.992945,0.956282
0.477,0.992944,0.956154
0.478,0.992944,0.956154
0.479,0.992944,0.956154
0.48,0.992944,0.956154
0.481,0.992944,0.956154
0.482,0.992944,0.956154
0.483,0.992943,0.956026
0.484,0.992943,0.956026
0.485,0.992943,0.956026
0.486,0.992943,0.956026
0.487,0.992942,0.955897
0.488,0.992942,0.955897
0.489,0.992942,0.955897
0.49,0.992942,0.955897
0.491,0.99294,0.955641
0.492,0.99294,0.955641
0.493,0.99294,0.955641
0.494,0.992939,0.955513
0.495,0.992939,0.955513
0.496,0.992939,0.955513
0.497,0.992938,0.955385
0.498,0.993069,0.955256
0.499,0.993202,0.955256
0.5,0.993202,0.955256
0.501,0.993202,0.955256
0.502,0.993202,0.955256
0.503,0.993202,0.955256
0.504,0.993202,0.955256
0.505,0.993202,0.955256
0.506,0.993201,0.955128
0.507,0.993201,0.955128
0.508,0.9932,0.955
0.509,0.9932,0.955
0.51,0.993199,0.954872
0.511,0.993199,0.954872
0.512,0.993199,0.954872
0.513,0.993332,0.954872
0.514,0.993331,0.954744
0.515,0.993331,0.954744
0.516,0.993331,0.954744
0.517,0.993331,0.954744
0.518,0.993331,0.954744
0.519,0.993331,0.954744
0.52,0.993331,0.954744
0.521,0.993331,0.954744
0.522,0.993331,0.954744
0.523,0.99333,0.954615
0.524,0.993329,0.954487
0.525,0.993329,0.954487
0.526,0.993329,0.954487
0.527,0.993329,0.954487
0.528,0.993329,0.954487
0.529,0.993328,0.954359
0.53,0.993327,0.954231
0.531,0.993327,0.954231
0.532,0.993327,0.954231
0.533,0.993327,0.954231
0.534,0.993326,0.954103
0.535,0.993326,0.954103
0.536,0.993325,0.953974
0.537,0.993324,0.953846
0.538,0.993324,0.953718
0.539,0.993324,0.953718
0.54,0.993324,0.953718
0.541,0.993323,0.95359
0.542,0.993323,0.95359
0.543,0.993322,0.953462
0.544,0.993322,0.953462
0.545,0.993322,0.953462
0.546,0.993322,0.953462
0.547,0.993321,0.953333
0.548,0.993319,0.953077
0.549,0.993319,0.953077
0.55,0.993319,0.953077
0.551,0.993317,0.952821
0.552,0.993316,0.952692
0.553,0.993316,0.952564
0.554,0.993316,0.952564
0.555,0.993316,0.952564
0.556,0.993316,0.952564
0.557,0.993316,0.952564
0.558,0.993316,0.952564
0.559,0.993316,0.952564
0.56,0.993315,0.952436
0.561,0.993314,0.952308
0.562,0.993313,0.952179
0.563,0.993312,0.952051
0.564,0.993312,0.952051
0.565,0.993311,0.951923
0.566,0.99331,0.951795
0.567,0.99331,0.951795
0.568,0.993308,0.951538
0.569,0.993308,0.951538
0.57,0.993307,0.95141
0.571,0.993307,0.951282
0.572,0.993307,0.951282
0.573,0.993307,0.951282
0.574,0.993307,0.951282
0.575,0.993306,0.951154
0.576,0.993306,0.951154
0.577,0.993306,0.951154
0.578,0.993305,0.951026
0.579,0.993303,0.950769
0.58,0.993303,0.950769
0.581,0.993303,0.950769
0.582,0.993303,0.950769
0.583,0.993303,0.950769
0.584,0.993302,0.950641
0.585,0.993302,0.950641
0.586,0.993301,0.950513
0.587,0.993434,0.950513
0.588,0.993434,0.950513
0.589,0.993434,0.950513
0.59,0.993433,0.950385
0.591,0.993433,0.950385
0.592,0.993433,0.950385
0.593,0.993433,0.950385
0.594,0.993433,0.950385
0.595,0.993699,0.950256
0.596,0.993699,0.950256
0.597,0.993699,0.950256
0.598,0.993699,0.950256
0.599,0.993699,0.950256
0.6,0.993699,0.950256
0.601,0.993699,0.950256
0.602,0.993699,0.950256
0.603,0.993698,0.950128
0.604,0.993698,0.950128
0.605,0.993698,0.950128
0.606,0.993698,0.950128
0.607,0.993697,0.95
0.608,0.993697,0.95
0.609,0.993696,0.949872
0.61,0.993696,0.949872
0.611,0.993696,0.949872
0.612,0.993696,0.949872
0.613,0.993695,0.949744
0.614,0.993695,0.949744
0.615,0.993695,0.949744
0.616,0.993694,0.949487
0.617,0.993694,0.949487
0.618,0.993694,0.949487
0.619,0.993693,0.949359
0.62,0.993692,0.949231
0.621,0.993692,0.949231
0.622,0.993692,0.949231
0.623,0.993691,0.949103
0.624,0.993691,0.949103
0.625,0.993691,0.949103
0.626,0.99369,0.948974
0.627,0.99369,0.948974
0.628,0.993689,0.948718
0.629,0.993689,0.948718
0.63,0.993689,0.948718
0.631,0.993688,0.94859
0.632,0.993688,0.94859
0.633,0.993687,0.948462
0.634,0.993687,0.948462
0.635,0.993685,0.948205
0.636,0.993685,0.948205
0.637,0.993684,0.948077
0.638,0.993684,0.948077
0.639,0.993684,0.948077
0.64,0.993684,0.948077
0.641,0.993684,0.947949
0.642,0.993681,0.947564
0.643,0.993681,0.947564
0.644,0.993679,0.947308
0.645,0.993679,0.947179
0.646,0.993679,0.947179
0.647,0.993679,0.947179
0.648,0.993679,0.947179
0.649,0.993679,0.947179
0.65,0.993679,0.947179
0.651,0.993678,0.947051
0.652,0.993678,0.947051
0.653,0.993677,0.946923
0.654,0.993677,0.946923
0.655,0.993677,0.946923
0.656,0.993676,0.946795
0.657,0.993676,0.946795
0.658,0.993676,0.946795
0.659,0.99381,0.946795
0.66,0.993808,0.946538
0.661,0.993808,0.946538
0.662,0.993807,0.94641
0.663,0.993807,0.94641
0.664,0.993807,0.94641
0.665,0.993807,0.94641
0.666,0.993807,0.94641
0.667,0.993807,0.94641
0.668,0.993807,0.94641
0.669,0.993807,0.94641
0.67,0.993806,0.946282
0.671,0.993806,0.946154
0.672,0.993806,0.946154
0.673,0.993806,0.946154
0.674,0.993806,0.946154
0.675,0.993806,0.946154
0.676,0.993806,0.946154
0.677,0.993806,0.946154
0.678,0.993806,0.946154
0.679,0.993805,0.946026
0.68,0.993805,0.946026
0.681,0.993803,0.945769
0.682,0.993803,0.945769
0.683,0.993802,0.945641
0.684,0.993801,0.945385
0.685,0.993801,0.945385
0.686,0.993801,0.945385
0.687,0.9938,0.945256
0.688,0.993799,0.945128
0.689,0.993797,0.944872
0.69,0.993796,0.944744
0.691,0.993796,0.944744
0.692,0.993796,0.944615
0.693,0.993796,0.944615
0.694,0.993794,0.944359
0.695,0.993794,0.944359
0.696,0.993794,0.944359
0.697,0.993791,0.943974
0.698,0.993791,0.943974
0.699,0.993791,0.943974
0.7,0.993791,0.943974
0.701,0.993791,0.943974
0.702,0.993791,0.943974
0.703,0.993791,0.943974
0.704,0.993924,0.943718
0.705,0.993924,0.943718
0.706,0.993922,0.943462
0.707,0.993922,0.943462
0.708,0.993921,0.943205
0.709,0.993921,0.943205
0.71,0.993921,0.943205
0.711,0.993919,0.942949
0.712,0.993918,0.94282
0.713,0.993917,0.942692
0.714,0.993917,0.942692
0.715,0.994052,0.942692
0.716,0.994049,0.942308
0.717,0.994049,0.942308
0.718,0.994048,0.94218
0.719,0.994048,0.942051
0.72,0.994048,0.942051
0.721,0.994048,0.942051
0.722,0.994045,0.941667
0.723,0.994045,0.941667
0.724,0.994045,0.941667
0.725,0.994045,0.941667
0.726,0.994044,0.941538
0.727,0.994044,0.94141
0.728,0.994043,0.941282
0.729,0.994043,0.941282
0.73,0.994043,0.941282
0.731,0.994043,0.941282
0.732,0.994042,0.941154
0.733,0.994042,0.941154
0.734,0.994041,0.941026
0.735,0.994041,0.941026
0.736,0.99404,0.940897
0.737,0.99404,0.940897
0.738,0.99404,0.940769
0.739,0.99404,0.940769
0.74,0.99404,0.940769
0.741,0.994039,0.940641
0.742,0.994039,0.940641
0.743,0.994039,0.940641
0.744,0.994038,0.940513
0.745,0.994038,0.940513
0.746,0.994038,0.940513
0.747,0.994037,0.940385
0.748,0.994036,0.940256
0.749,0.994171,0.940256
0.75,0.994305,0.940128
0.751,0.994305,0.940128
0.752,0.994304,0.939872
0.753,0.994304,0.939872
0.754,0.994303,0.939744
0.755,0.994302,0.939615
0.756,0.994302,0.939615
0.757,0.994302,0.939615
0.758,0.994302,0.939615
0.759,0.994302,0.939615
0.76,0.994302,0.939615
0.761,0.9943,0.939359
0.762,0.9943,0.939231
0.763,0.994435,0.939231
0.764,0.994435,0.939231
0.765,0.994435,0.939231
0.766,0.994434,0.939103
0.767,0.994434,0.939103
0.768,0.994569,0.939103
0.769,0.994568,0.938974
0.77,0.994567,0.938846
0.771,0.994567,0.938846
0.772,0.994567,0.938846
0.773,0.994567,0.938846
0.774,0.994567,0.938846
0.775,0.994567,0.938846
0.776,0.994567,0.938846
0.777,0.994567,0.938846
0.778,0.994703,0.938846
0.779,0.994838,0.938846
0.78,0.994973,0.938846
0.781,0.994972,0.938718
0.782,0.995107,0.938718
0.783,0.995107,0.938718
0.784,0.995106,0.938462
0.785,0.995105,0.938333
0.786,0.995241,0.938333
0.787,0.99524,0.938205
0.788,0.995239,0.938077
0.789,0.995238,0.93782
0.79,0.995238,0.93782
0.791,0.995238,0.93782
0.792,0.995374,0.93782
0.793,0.995374,0.93782
0.794,0.995373,0.937692
0.795,0.995508,0.937692
0.796,0.995508,0.937692
0.797,0.995508,0.937692
0.798,0.995508,0.937564
0.799,0.995507,0.937308
0.8,0.995505,0.937051
0.801,0.995641,0.937051
0.802,0.99564,0.936923
0.803,0.99564,0.936923
0.804,0.99564,0.936795
0.805,0.99564,0.936795
0.806,0.995639,0.936667
0.807,0.995775,0.936667
0.808,0.995774,0.93641
0.809,0.995773,0.936282
0.81,0.995909,0.936282
0.811,0.995908,0.936154
0.812,0.996044,0.936154
0.813,0.996044,0.936026
0.814,0.996044,0.936026
0.815,0.996043,0.935897
0.816,0.996043,0.935897
0.817,0.996043,0.935897
0.818,0.996043,0.935897
0.819,0.996043,0.935897
0.82,0.996043,0.935769
0.821,0.996043,0.935769
0.822,0.996043,0.935769
0.823,0.996043,0.935769
0.824,0.996043,0.935769
0.825,0.996042,0.935641
0.826,0.996041,0.935513
0.827,0.99604,0.935256
0.828,0.996039,0.935
0.829,0.996039,0.934872
0.83,0.996039,0.934872
0.831,0.996038,0.934744
0.832,0.996038,0.934744
0.833,0.996038,0.934744
0.834,0.996038,0.934615
0.835,0.996037,0.934487
0.836,0.996037,0.934487
0.837,0.996037,0.934487
0.838,0.996036,0.934231
0.839,0.996036,0.934231
0.84,0.996036,0.934231
0.841,0.996036,0.934231
0.842,0.996172,0.934103
0.843,0.996171,0.933974
0.844,0.996171,0.933974
0.845,0.996171,0.933974
0.846,0.996171,0.933974
0.847,0.996171,0.933846
0.848,0.99617,0.933718
0.849,0.99617,0.93359
0.85,0.996169,0.933462
0.851,0.996169,0.933462
0.852,0.996169,0.933333
0.853,0.996169,0.933333
0.854,0.996168,0.933205
0.855,0.996168,0.933077
0.856,0.996168,0.933077
0.857,0.996168,0.933077
0.858,0.996168,0.933077
0.859,0.996168,0.933077
0.86,0.996167,0.932949
0.861,0.996166,0.93282
0.862,0.996166,0.932692
0.863,0.996166,0.932692
0.864,0.996438,0.932564
0.865,0.996438,0.932564
0.866,0.996438,0.932564
0.867,0.996438,0.932564
0.868,0.996438,0.932436
0.869,0.996437,0.93218
0.87,0.996435,0.931667
0.871,0.996434,0.93141
0.872,0.996433,0.931282
0.873,0.996433,0.931282
0.874,0.996433,0.931282
0.875,0.996433,0.931282
0.876,0.996569,0.931026
0.877,0.996569,0.931026
0.878,0.996569,0.931026
0.879,0.996706,0.930897
0.88,0.996706,0.930897
0.881,0.996704,0.930513
0.882,0.996704,0.930513
0.883,0.996704,0.930385
0.884,0.996703,0.930256
0.885,0.996703,0.930128
0.886,0.996702,0.93
0.887,0.996839,0.929872
0.888,0.996975,0.929615
0.889,0.996974,0.929359
0.89,0.996974,0.929231
0.891,0.996973,0.929103
0.892,0.996973,0.928846
0.893,0.996972,0.928718
0.894,0.996972,0.928718
0.895,0.996971,0.928462
0.896,0.99697,0.927949
0.897,0.996969,0.927821
0.898,0.996968,0.927564
0.899,0.996968,0.927308
0.9,0.996967,0.927051
0.901,0.996967,0.927051
0.902,0.996966,0.926923
0.903,0.996966,0.926667
0.904,0.996965,0.92641
0.905,0.996964,0.926154
0.906,0.996963,0.925897
0.907,0.996963,0.925897
0.908,0.996963,0.925897
0.909,0.996963,0.925769
0.91,0.996962,0.925641
0.911,0.996962,0.925513
0.912,0.996961,0.925385
0.913,0.99696,0.925128
0.914,0.99696,0.925
0.915,0.99696,0.924872
0.916,0.99696,0.924872
0.917,0.996959,0.924744
0.918,0.997096,0.924487
0.919,0.997095,0.924231
0.92,0.997095,0.924103
0.921,0.997094,0.923846
0.922,0.997094,0.923846
0.923,0.997369,0.923462
0.924,0.997369,0.923462
0.925,0.997368,0.923205
0.926,0.997368,0.922949
0.927,0.997644,0.922949
0.928,0.997644,0.922821
0.929,0.997643,0.922564
0.93,0.997643,0.922436
0.931,0.997642,0.922179
0.932,0.997642,0.922179
0.933,0.997642,0.921923
0.934,0.997641,0.921667
0.935,0.997641,0.921667
0.936,0.997641,0.921667
0.937,0.99764,0.92141
0.938,0.99764,0.921154
0.939,0.997639,0.920769
0.94,0.997638,0.920641
0.941,0.997638,0.920513
0.942,0.997637,0.920128
0.943,0.997636,0.919872
0.944,0.997775,0.919744
0.945,0.997773,0.919103
0.946,0.997773,0.918974
0.947,0.997773,0.918974
0.948,0.997772,0.918718
0.949,0.997771,0.918077
0.95,0.99777,0.917821
0.951,0.99777,0.917692
0.952,0.997769,0.917308
0.953,0.997767,0.916667
0.954,0.997766,0.916154
0.955,0.997905,0.916026
0.956,0.997904,0.915769
0.957,0.997904,0.915385
0.958,0.997903,0.915256
0.959,0.997902,0.914615
0.96,0.997902,0.914615
0.961,0.997901,0.914103
0.962,0.9979,0.913846
0.963,0.997899,0.91359
0.964,0.997899,0.913205
0.965,0.998038,0.912949
0.966,0.998038,0.912821
0.967,0.998036,0.912051
0.968,0.998035,0.91141
0.969,0.998034,0.911026
0.97,0.998032,0.910256
0.971,0.998031,0.91
0.972,0.99803,0.909103
0.973,0.998028,0.908462
0.974,0.998167,0.907436
0.975,0.998166,0.906923
0.976,0.998164,0.906154
0.977,0.998162,0.905256
0.978,0.99816,0.904103
0.979,0.998159,0.90359
0.98,0.998158,0.903205
0.981,0.998157,0.902821
0.982,0.998156,0.902051
0.983,0.998154,0.901154
0.984,0.998152,0.900128
0.985,0.998151,0.899487
0.986,0.99829,0.898205
0.987,0.998715,0.896667
0.988,0.998856,0.895256
0.989,0.998853,0.893205
0.99,0.99885,0.890769
0.991,0.998847,0.888462
0.992,0.998844,0.886026
0.993,0.99884,0.883462
0.994,0.998836,0.879744
0.995,0.998829,0.874487
0.996,0.998969,0.869231
0.997,0.999106,0.859615
0.998,0.999093,0.847179
0.999,0.999377,0.822308
1,1,0.302564


==> data/pr_curves/seen_unseen/data-siamese-cuts-roc-cumulative-hist-unseen+seen.csv <==
threshold,precision,recall
0,0.930233,1
0.001,0.938751,0.992308
0.002,0.941126,0.989872
0.003,0.942868,0.988077
0.004,0.943646,0.985385
0.005,0.945184,0.983718
0.006,0.945713,0.982692
0.007,0.946985,0.982436
0.008,0.947499,0.981026
0.009,0.947917,0.98
0.01,0.948329,0.978846
0.011,0.948887,0.978205
0.012,0.949564,0.977564
0.013,0.950019,0.977179
0.014,0.950343,0.976538
0.015,0.951137,0.975769
0.016,0.951339,0.975
0.017,0.951552,0.974487
0.018,0.95188,0.973846
0.019,0.952339,0.973462
0.02,0.952441,0.973077
0.021,0.952907,0.972821
0.022,0.953129,0.972436
0.023,0.953465,0.971923
0.024,0.953682,0.97141
0.025,0.953898,0.970897
0.026,0.954374,0.970769
0.027,0.954723,0.970513
0.028,0.954804,0.969615
0.029,0.954907,0.969231
0.03,0.954901,0.969103
0.031,0.955016,0.968974
0.032,0.955131,0.968846
0.033,0.955488,0.968718
0.034,0.955598,0.968462
0.035,0.955955,0.968333
0.036,0.95607,0.968205
0.037,0.95667,0.968077
0.038,0.956897,0.967692
0.039,0.957007,0.967436
0.04,0.957002,0.967308
0.041,0.956991,0.967051
0.042,0.956969,0.966538
0.043,0.957212,0.966538
0.044,0.957312,0.966026
0.045,0.957412,0.965513
0.046,0.957533,0.965513
0.047,0.957772,0.965385
0.048,0.957761,0.965128
0.049,0.957739,0.964615
0.05,0.957723,0.964231
0.051,0.957845,0.964231
0.052,0.957962,0.964103
0.053,0.958195,0.963846
0.054,0.958434,0.963718
0.055,0.958658,0.963205
0.056,0.958647,0.962949
0.057,0.958764,0.962821
0.058,0.958759,0.962692
0.059,0.958743,0.962308
0.06,0.959105,0.962179
0.061,0.959223,0.962051
0.062,0.959202,0.961538
0.063,0.959319,0.96141
0.064,0.959437,0.961282
0.065,0.959432,0.961154
0.066,0.959544,0.960897
0.067,0.959908,0.960769
0.068,0.959903,0.960641
0.069,0.959892,0.960385
0.07,0.960015,0.960385
0.071,0.959995,0.959872
0.072,0.95999,0.959744
0.073,0.960108,0.959615
0.074,0.960097,0.959359
0.075,0.960344,0.959359
0.076,0.960462,0.959231
0.077,0.960704,0.959103
0.078,0.960694,0.958846
0.079,0.960694,0.958846
0.08,0.961059,0.958718
0.081,0.961044,0.958333
0.082,0.961163,0.958205
0.083,0.961158,0.958077
0.084,0.961281,0.958077
0.085,0.961281,0.958077
0.086,0.961276,0.957949
0.087,0.961637,0.957692
0.088,0.961633,0.957564
0.089,0.961618,0.957179
0.09,0.961737,0.957051
0.091,0.961722,0.956667
0.092,0.961717,0.956538
0.093,0.961836,0.95641
0.094,0.961831,0.956282
0.095,0.961955,0.956282
0.096,0.961955,0.956282
0.097,0.961931,0.955641
0.098,0.961931,0.955641
0.099,0.962298,0.955513
0.1,0.962298,0.955513
0.101,0.962298,0.955513
0.102,0.962298,0.955513
0.103,0.962423,0.955513
0.104,0.962418,0.955385
0.105,0.962537,0.955256
0.106,0.962786,0.955256
0.107,0.962786,0.955256
0.108,0.962891,0.954744
0.109,0.962891,0.954744
0.11,0.963131,0.954487
0.111,0.963255,0.954487
0.112,0.963255,0.954487
0.113,0.963255,0.954487
0.114,0.963255,0.954487
0.115,0.963246,0.954231
0.116,0.963246,0.954231
0.117,0.963246,0.954231
0.118,0.963246,0.954231
0.119,0.963246,0.954231
0.12,0.963241,0.954103
0.121,0.963601,0.953718
0.122,0.963601,0.953718
0.123,0.963851,0.953718
0.124,0.963841,0.953462
0.125,0.963841,0.953462
0.126,0.963841,0.953462
0.127,0.963962,0.953333
0.128,0.963957,0.953205
0.129,0.963938,0.952692
0.13,0.964059,0.952564
0.131,0.964054,0.952436
0.132,0.964045,0.952179
0.133,0.964045,0.952179
0.134,0.96417,0.952179
0.135,0.96417,0.952179
0.136,0.964165,0.952051
0.137,0.964165,0.952051
0.138,0.964161,0.951923
0.139,0.964151,0.951667
0.14,0.964147,0.951538
0.141,0.964142,0.95141
0.142,0.964137,0.951282
0.143,0.964262,0.951282
0.144,0.964258,0.951154
0.145,0.964258,0.951154
0.146,0.964253,0.951026
0.147,0.964249,0.950897
0.148,0.964369,0.950769
0.149,0.964365,0.950641
0.15,0.964481,0.950385
0.151,0.964481,0.950385
0.152,0.964476,0.950256
0.153,0.964467,0.95
0.154,0.964583,0.949744
0.155,0.964583,0.949744
0.156,0.964583,0.949744
0.157,0.964583,0.949744
0.158,0.964583,0.949744
0.159,0.96496,0.949744
0.16,0.964947,0.949359
0.161,0.964947,0.949359
0.162,0.964937,0.949103
0.163,0.964933,0.948974
0.164,0.964933,0.948974
0.165,0.964928,0.948846
0.166,0.965054,0.948846
0.167,0.965054,0.948846
0.168,0.96505,0.948718
0.169,0.96505,0.948718
0.17,0.965045,0.94859
0.171,0.965045,0.94859
0.172,0.96504,0.948462
0.173,0.96504,0.948462
0.174,0.96504,0.948462
0.175,0.96504,0.948462
0.176,0.965036,0.948333
0.177,0.965031,0.948205
0.178,0.965031,0.948205
0.179,0.965153,0.948077
0.18,0.965274,0.947949
0.181,0.965274,0.947949
0.182,0.96527,0.94782
0.183,0.96527,0.94782
0.184,0.965261,0.947564
0.185,0.965261,0.947564
0.186,0.965251,0.947308
0.187,0.965373,0.947179
0.188,0.965364,0.946923
0.189,0.96549,0.946923
0.19,0.965481,0.946667
0.191,0.965603,0.946538
0.192,0.965598,0.94641
0.193,0.965598,0.94641
0.194,0.96572,0.946282
0.195,0.96572,0.946282
0.196,0.965847,0.946282
0.197,0.965973,0.946282
0.198,0.965973,0.946282
0.199,0.9661,0.946282
0.2,0.9661,0.946282
0.201,0.966352,0.946282
0.202,0.966348,0.946154
0.203,0.966348,0.946154
0.204,0.966475,0.946154
0.205,0.966466,0.945897
0.206,0.966584,0.945641
0.207,0.966584,0.945641
0.208,0.966584,0.945641
0.209,0.966566,0.945128
0.21,0.966693,0.945128
0.211,0.966693,0.945128
0.212,0.966689,0.945
0.213,0.96668,0.944744
0.214,0.966807,0.944744
0.215,0.966802,0.944615
0.216,0.966798,0.944487
0.217,0.966798,0.944487
0.218,0.966925,0.944487
0.219,0.966925,0.944487
0.22,0.966925,0.944487
0.221,0.966925,0.944487
0.222,0.966903,0.943846
0.223,0.966903,0.943846
0.224,0.96703,0.943846
0.225,0.96703,0.943846
0.226,0.967026,0.943718
0.227,0.967026,0.943718
0.228,0.967026,0.943718
0.229,0.967021,0.94359
0.23,0.967017,0.943462
0.231,0.967013,0.943333
0.232,0.96714,0.943333
0.233,0.967267,0.943333
0.234,0.967263,0.943205
0.235,0.967263,0.943205
0.236,0.967258,0.943077
0.237,0.967258,0.943077
0.238,0.967386,0.943077
0.239,0.967373,0.942692
0.24,0.967368,0.942564
0.241,0.967368,0.942564
0.242,0.96736,0.942308
0.243,0.96736,0.942308
0.244,0.967483,0.94218
0.245,0.967483,0.94218
0.246,0.967474,0.941923
0.247,0.967474,0.941923
0.248,0.96747,0.941795
0.249,0.96747,0.941795
0.25,0.967466,0.941667
0.251,0.967457,0.94141
0.252,0.967457,0.94141
0.253,0.967585,0.94141
0.254,0.967585,0.94141
0.255,0.967708,0.941282
0.256,0.967708,0.941282
0.257,0.967831,0.941154
0.258,0.967827,0.941026
0.259,0.967823,0.940897
0.26,0.967823,0.940897
0.261,0.967823,0.940897
0.262,0.967823,0.940897
0.263,0.967818,0.940769
0.264,0.967793,0.94
0.265,0.967793,0.94
0.266,0.967912,0.939744
0.267,0.96804,0.939744
0.268,0.96804,0.939744
0.269,0.96804,0.939744
0.27,0.96804,0.939744
0.271,0.968164,0.939615
0.272,0.96816,0.939487
0.273,0.968151,0.939231
0.274,0.968279,0.939231
0.275,0.968279,0.939231
0.276,0.968279,0.939231
0.277,0.968279,0.939231
0.278,0.968407,0.939231
0.279,0.968407,0.939231
0.28,0.968407,0.939231
0.281,0.968535,0.939231
0.282,0.968791,0.939231
0.283,0.968787,0.939103
0.284,0.968783,0.938974
0.285,0.968779,0.938846
0.286,0.968779,0.938846
0.287,0.968779,0.938846
0.288,0.968775,0.938718
0.289,0.968899,0.93859
0.29,0.968899,0.93859
0.291,0.968899,0.93859
0.292,0.968899,0.93859
0.293,0.968899,0.93859
0.294,0.968891,0.938333
0.295,0.968891,0.938333
0.296,0.968891,0.938333
0.297,0.968887,0.938205
0.298,0.968882,0.938077
0.299,0.969135,0.937949
0.3,0.969135,0.937949
0.301,0.969135,0.937949
0.302,0.969259,0.93782
0.303,0.969255,0.937692
0.304,0.969255,0.937692
0.305,0.969255,0.937692
0.306,0.969508,0.937564
0.307,0.969508,0.937564
0.308,0.969508,0.937564
0.309,0.9695,0.937308
0.31,0.969496,0.93718
0.311,0.969496,0.93718
0.312,0.969488,0.936923
0.313,0.969488,0.936923
0.314,0.969488,0.936923
0.315,0.969488,0.936923
0.316,0.969488,0.936923
0.317,0.969488,0.936923
0.318,0.969484,0.936795
0.319,0.96948,0.936667
0.32,0.969476,0.936538
0.321,0.9696,0.93641
0.322,0.9696,0.93641
0.323,0.9696,0.93641
0.324,0.9696,0.93641
0.325,0.9696,0.93641
0.326,0.9696,0.93641
0.327,0.9696,0.93641
0.328,0.969596,0.936282
0.329,0.969588,0.936026
0.33,0.969588,0.936026
0.331,0.969588,0.936026
0.332,0.969588,0.936026
0.333,0.969588,0.936026
0.334,0.969588,0.936026
0.335,0.969588,0.936026
0.336,0.969588,0.936026
0.337,0.969717,0.936026
0.338,0.969846,0.936026
0.339,0.969975,0.936026
0.34,0.9701,0.935897
0.341,0.9701,0.935897
0.342,0.9701,0.935897
0.343,0.9701,0.935897
0.344,0.9701,0.935897
0.345,0.970096,0.935769
0.346,0.970092,0.935641
0.347,0.970092,0.935641
0.348,0.970092,0.935641
0.349,0.970088,0.935513
0.35,0.970088,0.935513
0.351,0.970088,0.935513
0.352,0.970088,0.935513
0.353,0.970088,0.935513
0.354,0.970088,0.935513
0.355,0.970088,0.935513
0.356,0.970088,0.935513
0.357,0.970088,0.935513
0.358,0.970088,0.935513
0.359,0.970088,0.935513
0.36,0.970084,0.935385
0.361,0.97008,0.935256
0.362,0.970076,0.935128
0.363,0.970076,0.935128
0.364,0.970076,0.935128
0.365,0.970076,0.935128
0.366,0.970076,0.935128
0.367,0.970068,0.934872
0.368,0.970068,0.934872
0.369,0.970064,0.934744
0.37,0.970064,0.934744
0.371,0.97006,0.934615
0.372,0.97006,0.934615
0.373,0.97006,0.934615
0.374,0.970056,0.934487
0.375,0.970056,0.934487
0.376,0.970056,0.934487
0.377,0.970056,0.934487
0.378,0.970048,0.934231
0.379,0.97004,0.933974
0.38,0.97004,0.933974
0.381,0.97004,0.933974
0.382,0.970036,0.933846
0.383,0.970032,0.933718
0.384,0.970032,0.933718
0.385,0.970032,0.933718
0.386,0.970032,0.933718
0.387,0.970032,0.933718
0.388,0.970024,0.933462
0.389,0.970024,0.933462
0.39,0.970024,0.933462
0.391,0.970024,0.933462
0.392,0.97002,0.933333
0.393,0.970141,0.933077
0.394,0.970271,0.933077
0.395,0.970267,0.932949
0.396,0.970267,0.932949
0.397,0.970267,0.932949
0.398,0.970267,0.932949
0.399,0.970392,0.93282
0.4,0.970392,0.93282
0.401,0.970392,0.93282
0.402,0.970392,0.93282
0.403,0.970392,0.93282
0.404,0.970384,0.932564
0.405,0.970384,0.932564
0.406,0.97038,0.932436
0.407,0.97038,0.932436
0.408,0.97038,0.932436
0.409,0.97038,0.932436
0.41,0.97038,0.932436
0.411,0.97038,0.932436
0.412,0.97051,0.932436
0.413,0.97051,0.932436
0.414,0.970506,0.932308
0.415,0.970635,0.932308
0.416,0.970635,0.932308
0.417,0.970635,0.932308
0.418,0.970635,0.932308
0.419,0.970635,0.932308
0.42,0.970635,0.932308
0.421,0.970765,0.932308
0.422,0.970765,0.932308
0.423,0.970765,0.932308
0.424,0.970887,0.932051
0.425,0.971016,0.932051
0.426,0.971016,0.932051
0.427,0.971016,0.932051
0.428,0.971016,0.932051
0.429,0.971016,0.932051
0.43,0.971013,0.931923
0.431,0.971013,0.931923
0.432,0.971013,0.931923
0.433,0.971013,0.931923
0.434,0.971013,0.931923
0.435,0.971009,0.931795
0.436,0.971009,0.931795
0.437,0.971138,0.931795
0.438,0.971138,0.931795
0.439,0.971138,0.931795
0.44,0.971264,0.931667
0.441,0.971261,0.931538
0.442,0.971261,0.931538
0.443,0.97139,0.931538
0.444,0.97139,0.931538
0.445,0.971387,0.93141
0.446,0.971387,0.93141
0.447,0.971383,0.931282
0.448,0.971375,0.931026
0.449,0.971371,0.930897
0.45,0.971371,0.930897
0.451,0.971371,0.930897
0.452,0.971367,0.930769
0.453,0.971367,0.930769
0.454,0.971364,0.930641
0.455,0.971364,0.930641
0.456,0.971364,0.930641
0.457,0.971364,0.930641
0.458,0.97136,0.930513
0.459,0.971356,0.930385
0.46,0.971356,0.930385
0.461,0.971486,0.930385
0.462,0.971742,0.930256
0.463,0.971742,0.930256
0.464,0.971742,0.930256
0.465,0.971742,0.930256
0.466,0.971742,0.930256
0.467,0.971742,0.930256
0.468,0.971739,0.930128
0.469,0.971739,0.930128
0.47,0.971869,0.930128
0.471,0.971869,0.930128
0.472,0.971865,0.93
0.473,0.971865,0.93
0.474,0.971995,0.93
0.475,0.971995,0.93
0.476,0.972125,0.93
0.477,0.972122,0.929872
0.478,0.972118,0.929744
0.479,0.972118,0.929744
0.48,0.972114,0.929615
0.481,0.972375,0.929615
0.482,0.972371,0.929487
0.483,0.972368,0.929359
0.484,0.972364,0.929231
0.485,0.972364,0.929231
0.486,0.972364,0.929231
0.487,0.972491,0.929103
0.488,0.972882,0.929103
0.489,0.972882,0.929103
0.49,0.973009,0.928974
0.491,0.973009,0.928974
0.492,0.973009,0.928974
0.493,0.973009,0.928974
0.494,0.973009,0.928974
0.495,0.973009,0.928974
0.496,0.973006,0.928846
0.497,0.973006,0.928846
0.498,0.973006,0.928846
0.499,0.973136,0.928846
0.5,0.973136,0.928846
0.501,0.973133,0.928718
0.502,0.973133,0.928718
0.503,0.973133,0.928718
0.504,0.973129,0.92859
0.505,0.973129,0.92859
0.506,0.973129,0.92859
0.507,0.973126,0.928462
0.508,0.973126,0.928462
0.509,0.973122,0.928333
0.51,0.973122,0.928333
0.511,0.973122,0.928333
0.512,0.973384,0.928333
0.513,0.973384,0.928333
0.514,0.973384,0.928333
0.515,0.97338,0.928205
0.516,0.97338,0.928205
0.517,0.973376,0.928077
0.518,0.973373,0.927949
0.519,0.973504,0.927949
0.52,0.973504,0.927949
0.521,0.973504,0.927949
0.522,0.9735,0.927821
0.523,0.9735,0.927821
0.524,0.973493,0.927564
0.525,0.973624,0.927564
0.526,0.973624,0.927564
0.527,0.973624,0.927564
0.528,0.973613,0.92718
0.529,0.973613,0.92718
0.53,0.973613,0.92718
0.531,0.97361,0.927051
0.532,0.97361,0.927051
0.533,0.973606,0.926923
0.534,0.973606,0.926923
0.535,0.973606,0.926923
0.536,0.973606,0.926923
0.537,0.973606,0.926923
0.538,0.973606,0.926923
0.539,0.973606,0.926923
0.54,0.973734,0.926795
0.541,0.973865,0.926795
0.542,0.973862,0.926667
0.543,0.973862,0.926667
0.544,0.973862,0.926667
0.545,0.973862,0.926667
0.546,0.973854,0.92641
0.547,0.973847,0.926154
0.548,0.973979,0.926154
0.549,0.973979,0.926154
0.55,0.973975,0.926026
0.551,0.973975,0.926026
0.552,0.973975,0.926026
0.553,0.973975,0.926026
0.554,0.974107,0.926026
0.555,0.974107,0.926026
0.556,0.974103,0.925897
0.557,0.974103,0.925897
0.558,0.9741,0.925769
0.559,0.974096,0.925641
0.56,0.974093,0.925513
0.561,0.974089,0.925385
0.562,0.974089,0.925385
0.563,0.974086,0.925256
0.564,0.974082,0.925128
0.565,0.974082,0.925128
0.566,0.974079,0.925
0.567,0.974079,0.925
0.568,0.974075,0.924872
0.569,0.974072,0.924744
0.57,0.974061,0.924359
0.571,0.974193,0.924359
0.572,0.974324,0.924359
0.573,0.974324,0.924359
0.574,0.974324,0.924359
0.575,0.974324,0.924359
0.576,0.974321,0.924231
0.577,0.974321,0.924231
0.578,0.974321,0.924231
0.579,0.974321,0.924231
0.58,0.974321,0.924231
0.581,0.974321,0.924231
0.582,0.974453,0.924231
0.583,0.974453,0.924231
0.584,0.974453,0.924231
0.585,0.974453,0.924231
0.586,0.974449,0.924103
0.587,0.974442,0.923846
0.588,0.974439,0.923718
0.589,0.974439,0.923718
0.59,0.974435,0.92359
0.591,0.974435,0.92359
0.592,0.974432,0.923462
0.593,0.974564,0.923462
0.594,0.974696,0.923462
0.595,0.974692,0.923333
0.596,0.974956,0.923333
0.597,0.974956,0.923333
0.598,0.974956,0.923333
0.599,0.974953,0.923205
0.6,0.974953,0.923205
0.601,0.974949,0.923077
0.602,0.974949,0.923077
0.603,0.974949,0.923077
0.604,0.974949,0.923077
0.605,0.975081,0.923077
0.606,0.975081,0.923077
0.607,0.975078,0.922949
0.608,0.975078,0.922949
0.609,0.975071,0.922692
0.61,0.975071,0.922692
0.611,0.975071,0.922692
0.612,0.975329,0.922436
0.613,0.975325,0.922308
0.614,0.975325,0.922308
0.615,0.975325,0.922308
0.616,0.975322,0.922179
0.617,0.975319,0.922051
0.618,0.975319,0.922051
0.619,0.975319,0.922051
0.62,0.975319,0.922051
0.621,0.975319,0.922051
0.622,0.975312,0.921795
0.623,0.975312,0.921795
0.624,0.975305,0.921538
0.625,0.975299,0.921282
0.626,0.975295,0.921154
0.627,0.975295,0.921154
0.628,0.975292,0.921026
0.629,0.975292,0.921026
0.63,0.975285,0.920769
0.631,0.975285,0.920769
0.632,0.975278,0.920513
0.633,0.975278,0.920513
0.634,0.975278,0.920513
0.635,0.975278,0.920513
0.636,0.975408,0.920385
0.637,0.975537,0.920256
0.638,0.975537,0.920256
0.639,0.975537,0.920256
0.64,0.975537,0.920256
0.641,0.975537,0.920256
0.642,0.975527,0.919872
0.643,0.975524,0.919744
0.644,0.975524,0.919744
0.645,0.975524,0.919744
0.646,0.975524,0.919744
0.647,0.975524,0.919744
0.648,0.975524,0.919744
0.649,0.975524,0.919744
0.65,0.975517,0.919487
0.651,0.975517,0.919487
0.652,0.975514,0.919359
0.653,0.97551,0.919231
0.654,0.975507,0.919103
0.655,0.97564,0.919103
0.656,0.975636,0.918974
0.657,0.975636,0.918974
0.658,0.975623,0.918462
0.659,0.975613,0.918077
0.66,0.97561,0.917949
0.661,0.97561,0.917949
0.662,0.97561,0.917949
0.663,0.97561,0.917949
0.664,0.975606,0.917821
0.665,0.975606,0.917821
0.666,0.975606,0.917821
0.667,0.975736,0.917692
0.668,0.975736,0.917692
0.669,0.975733,0.917564
0.67,0.975866,0.917564
0.671,0.975866,0.917564
0.672,0.975866,0.917564
0.673,0.975866,0.917564
0.674,0.976126,0.917308
0.675,0.976119,0.917051
0.676,0.976119,0.917051
0.677,0.976119,0.917051
0.678,0.976116,0.916923
0.679,0.976116,0.916923
0.68,0.976109,0.916667
0.681,0.976106,0.916538
0.682,0.976106,0.916538
0.683,0.976103,0.91641
0.684,0.976099,0.916282
0.685,0.976099,0.916282
0.686,0.976096,0.916154
0.687,0.976093,0.916026
0.688,0.976093,0.916026
0.689,0.97609,0.915897
0.69,0.97609,0.915897
0.691,0.97609,0.915897
0.692,0.976223,0.915897
0.693,0.976223,0.915897
0.694,0.976356,0.915897
0.695,0.976356,0.915897
0.696,0.976356,0.915897
0.697,0.976353,0.915769
0.698,0.976353,0.915769
0.699,0.976353,0.915769
0.7,0.97635,0.915641
0.701,0.976347,0.915513
0.702,0.976347,0.915513
0.703,0.976344,0.915385
0.704,0.976477,0.915385
0.705,0.976474,0.915256
0.706,0.976474,0.915256
0.707,0.976474,0.915256
0.708,0.976474,0.915256
0.709,0.976601,0.915
0.71,0.976601,0.915
0.711,0.976731,0.914872
0.712,0.976725,0.914615
0.713,0.976852,0.914359
0.714,0.976852,0.914359
0.715,0.976852,0.914359
0.716,0.976849,0.914231
0.717,0.976846,0.914103
0.718,0.976843,0.913974
0.719,0.976977,0.913974
0.72,0.976977,0.913974
0.721,0.977111,0.913974
0.722,0.977108,0.913846
0.723,0.977108,0.913846
0.724,0.977232,0.913462
0.725,0.977232,0.913462
0.726,0.977366,0.913462
0.727,0.977366,0.913462
0.728,0.977366,0.913462
0.729,0.977366,0.913462
0.73,0.977366,0.913462
0.731,0.977366,0.913462
0.732,0.97736,0.913205
0.733,0.977357,0.913077
0.734,0.977488,0.912949
0.735,0.977485,0.912821
0.736,0.977619,0.912821
0.737,0.977619,0.912821
0.738,0.97761,0.912436
0.739,0.977744,0.912436
0.74,0.977744,0.912436
0.741,0.977744,0.912436
0.742,0.977741,0.912308
0.743,0.97801,0.912308
0.744,0.97801,0.912308
0.745,0.97801,0.912308
0.746,0.978007,0.912179
0.747,0.978007,0.912179
0.748,0.978007,0.912179
0.749,0.978007,0.912179
0.75,0.978007,0.912179
0.751,0.978138,0.912051
0.752,0.978135,0.911923
0.753,0.978135,0.911923
0.754,0.978135,0.911923
0.755,0.978132,0.911795
0.756,0.978132,0.911795
0.757,0.978132,0.911795
0.758,0.978132,0.911795
0.759,0.978129,0.911667
0.76,0.978123,0.91141
0.761,0.97812,0.911282
0.762,0.978111,0.910897
0.763,0.978102,0.910513
0.764,0.978234,0.910385
0.765,0.978369,0.910385
0.766,0.978366,0.910256
0.767,0.978366,0.910256
0.768,0.97836,0.91
0.769,0.978354,0.909744
0.77,0.978351,0.909615
0.771,0.978342,0.909231
0.772,0.978342,0.909231
0.773,0.978339,0.909103
0.774,0.978333,0.908846
0.775,0.978327,0.90859
0.776,0.978321,0.908333
0.777,0.978456,0.908333
0.778,0.978453,0.908205
0.779,0.978447,0.907949
0.78,0.978579,0.907821
0.781,0.978579,0.907821
0.782,0.978715,0.907821
0.783,0.978715,0.907821
0.784,0.978715,0.907821
0.785,0.978706,0.907436
0.786,0.978706,0.907436
0.787,0.978841,0.907436
0.788,0.979112,0.907436
0.789,0.979109,0.907308
0.79,0.979109,0.907308
0.791,0.979244,0.907308
0.792,0.979244,0.907308
0.793,0.979242,0.907179
0.794,0.979233,0.906795
0.795,0.97923,0.906667
0.796,0.979224,0.90641
0.797,0.979219,0.906154
0.798,0.979216,0.906026
0.799,0.979213,0.905897
0.8,0.979349,0.905897
0.801,0.979343,0.905641
0.802,0.97934,0.905513
0.803,0.97934,0.905513
0.804,0.97934,0.905513
0.805,0.979337,0.905385
0.806,0.979337,0.905385
0.807,0.979337,0.905385
0.808,0.979337,0.905385
0.809,0.979331,0.905128
0.81,0.979467,0.905128
0.811,0.979467,0.905128
0.812,0.979467,0.905128
0.813,0.979467,0.905128
0.814,0.9796,0.905
0.815,0.9796,0.905
0.816,0.9796,0.905
0.817,0.979598,0.904872
0.818,0.979595,0.904744
0.819,0.979595,0.904744
0.82,0.979595,0.904744
0.821,0.979722,0.904359
0.822,0.979717,0.904103
0.823,0.979714,0.903974
0.824,0.979714,0.903974
0.825,0.979714,0.903974
0.826,0.979714,0.903974
0.827,0.979714,0.903974
0.828,0.979983,0.903846
0.829,0.979983,0.903846
0.83,0.979978,0.90359
0.831,0.979972,0.903333
0.832,0.979969,0.903205
0.833,0.979967,0.903077
0.834,0.979964,0.902949
0.835,0.979958,0.902692
0.836,0.979953,0.902436
0.837,0.97995,0.902308
0.838,0.97995,0.902308
0.839,0.97995,0.902308
0.84,0.980084,0.902179
0.841,0.980078,0.901923
0.842,0.980075,0.901795
0.843,0.98007,0.901538
0.844,0.980064,0.901282
0.845,0.980059,0.901026
0.846,0.980321,0.900513
0.847,0.980455,0.900385
0.848,0.98045,0.900128
0.849,0.980447,0.9
0.85,0.980447,0.9
0.851,0.980444,0.899872
0.852,0.980444,0.899872
0.853,0.980436,0.899487
0.854,0.980436,0.899487
0.855,0.980433,0.899359
0.856,0.980433,0.899359
0.857,0.980433,0.899359
0.858,0.980433,0.899359
0.859,0.980433,0.899359
0.86,0.980431,0.899231
0.861,0.980422,0.898846
0.862,0.980417,0.89859
0.863,0.980411,0.898333
0.864,0.980409,0.898205
0.865,0.980398,0.897692
0.866,0.980395,0.897564
0.867,0.980392,0.897436
0.868,0.980659,0.897051
0.869,0.980659,0.897051
0.87,0.980653,0.896795
0.871,0.980653,0.896795
0.872,0.980648,0.896538
0.873,0.980645,0.89641
0.874,0.98078,0.896282
0.875,0.98078,0.896282
0.876,0.98078,0.896282
0.877,0.980769,0.895769
0.878,0.980904,0.895641
0.879,0.980896,0.895256
0.88,0.980891,0.895
0.881,0.980888,0.894872
0.882,0.980885,0.894744
0.883,0.980885,0.894744
0.884,0.980883,0.894615
0.885,0.98088,0.894487
0.886,0.980872,0.894103
0.887,0.980872,0.894103
0.888,0.980867,0.893846
0.889,0.980856,0.893333
0.89,0.980994,0.893333
0.891,0.980991,0.893205
0.892,0.980989,0.893077
0.893,0.981124,0.892949
0.894,0.981124,0.892949
0.895,0.981262,0.892949
0.896,0.98126,0.892821
0.897,0.981252,0.892436
0.898,0.981249,0.892308
0.899,0.981241,0.891923
0.9,0.981374,0.891667
0.901,0.981369,0.89141
0.902,0.981505,0.891282
0.903,0.981505,0.891282
0.904,0.981497,0.890897
0.905,0.981631,0.890641
0.906,0.981628,0.890513
0.907,0.981764,0.890385
0.908,0.981754,0.889872
0.909,0.981888,0.889615
0.91,0.981888,0.889615
0.911,0.981885,0.889487
0.912,0.981877,0.889103
0.913,0.981875,0.888974
0.914,0.98215,0.888846
0.915,0.98215,0.888846
0.916,0.982148,0.888718
0.917,0.982148,0.888718
0.918,0.982424,0.88859
0.919,0.982424,0.88859
0.92,0.982416,0.888205
0.921,0.982414,0.888077
0.922,0.982404,0.887564
0.923,0.982541,0.887436
0.924,0.982533,0.887051
0.925,0.982523,0.886538
0.926,0.982516,0.886154
0.927,0.982513,0.886026
0.928,0.982646,0.885641
0.929,0.982641,0.885385
0.93,0.982638,0.885256
0.931,0.982626,0.884615
0.932,0.982764,0.884487
0.933,0.982759,0.884231
0.934,0.982894,0.883974
0.935,0.983024,0.883462
0.936,0.983022,0.883333
0.937,0.983012,0.88282
0.938,0.983012,0.88282
0.939,0.98301,0.882692
0.94,0.983138,0.882051
0.941,0.983136,0.881923
0.942,0.983124,0.881282
0.943,0.983252,0.880641
0.944,0.98325,0.880513
0.945,0.983233,0.879615
0.946,0.983228,0.879359
0.947,0.983223,0.879103
0.948,0.983219,0.878846
0.949,0.983357,0.878718
0.95,0.983348,0.878205
0.951,0.983479,0.877692
0.952,0.983746,0.876795
0.953,0.983883,0.876538
0.954,0.984017,0.876154
0.955,0.984008,0.875641
0.956,0.983997,0.875
0.957,0.983992,0.874744
0.958,0.983985,0.874359
0.959,0.984118,0.873846
0.96,0.984116,0.873718
0.961,0.984244,0.872949
0.962,0.984235,0.872436
0.963,0.984217,0.87141
0.964,0.984198,0.870385
0.965,0.98433,0.869744
0.966,0.984323,0.869359
0.967,0.984316,0.868974
0.968,0.984309,0.86859
0.969,0.984575,0.867436
0.97,0.984566,0.866923
0.971,0.984831,0.865641
0.972,0.98497,0.865385
0.973,0.985088,0.863846
0.974,0.985518,0.863718
0.975,0.985652,0.863077
0.976,0.985792,0.862821
0.977,0.985775,0.861795
0.978,0.985756,0.860641
0.979,0.986033,0.859872
0.98,0.986025,0.859359
0.981,0.986287,0.857564
0.982,0.986417,0.856538
0.983,0.986525,0.854103
0.984,0.986501,0.852564
0.985,0.986486,0.851667
0.986,0.986466,0.850385
0.987,0.986446,0.849103
0.988,0.98671,0.847179
0.989,0.986832,0.845513
0.99,0.987526,0.842436
0.991,0.987937,0.84
0.992,0.988335,0.83641
0.993,0.988427,0.832179
0.994,0.988685,0.828974
0.995,0.988614,0.823718
0.996,0.988999,0.818333
0.997,0.989836,0.811538
0.998,0.991125,0.801795
0.999,0.992189,0.781667
1,0.998379,0.394872


==> data/pr_curves/seen_unseen/data-siamese-cuts-roc-no-augment-unseen+seen.csv <==
threshold,precision,recall
0,0.930233,1
0.001,0.949646,0.996154
0.002,0.955066,0.994615
0.003,0.957952,0.993077
0.004,0.960655,0.992308
0.005,0.962917,0.992051
0.006,0.964228,0.991795
0.007,0.965776,0.991282
0.008,0.967084,0.990641
0.009,0.968021,0.989615
0.01,0.968605,0.988846
0.011,0.969076,0.988333
0.012,0.969674,0.987949
0.013,0.970388,0.987308
0.014,0.971115,0.987051
0.015,0.971598,0.986795
0.016,0.972075,0.986282
0.017,0.972665,0.985385
0.018,0.972768,0.984615
0.019,0.97312,0.983974
0.02,0.973601,0.983462
0.021,0.973845,0.983333
0.022,0.974336,0.983205
0.023,0.97445,0.982821
0.024,0.974571,0.982692
0.025,0.974809,0.982308
0.026,0.974927,0.982051
0.027,0.975414,0.981667
0.028,0.975535,0.981538
0.029,0.975781,0.98141
0.03,0.976145,0.981026
0.031,0.976263,0.980769
0.032,0.976634,0.980641
0.033,0.976881,0.980513
0.034,0.977119,0.98
0.035,0.977235,0.979615
0.036,0.977223,0.979103
0.037,0.977596,0.978974
0.038,0.977718,0.978846
0.039,0.977715,0.978718
0.04,0.977835,0.978462
0.041,0.978083,0.978333
0.042,0.978456,0.978205
0.043,0.978579,0.978077
0.044,0.978827,0.977949
0.045,0.979078,0.977949
0.046,0.979073,0.977692
0.047,0.979199,0.977692
0.048,0.979199,0.977692
0.049,0.979448,0.977564
0.05,0.979573,0.977564
0.051,0.979573,0.977564
0.052,0.979566,0.977179
0.053,0.979686,0.976923
0.054,0.979931,0.976538
0.055,0.979928,0.97641
0.056,0.980049,0.976154
0.057,0.980046,0.976026
0.058,0.980044,0.975897
0.059,0.98017,0.975897
0.06,0.98042,0.975769
0.061,0.980415,0.975513
0.062,0.980412,0.975385
0.063,0.98041,0.975256
0.064,0.98066,0.975128
0.065,0.980913,0.975128
0.066,0.98104,0.975128
0.067,0.981164,0.975
0.068,0.981164,0.975
0.069,0.981149,0.974231
0.07,0.981147,0.974103
0.071,0.981269,0.973846
0.072,0.981261,0.973462
0.073,0.981261,0.973462
0.074,0.981256,0.973205
0.075,0.981383,0.973205
0.076,0.98151,0.973205
0.077,0.981505,0.972949
0.078,0.981632,0.972949
0.079,0.98163,0.972821
0.08,0.981625,0.972564
0.081,0.98162,0.972308
0.082,0.982127,0.972179
0.083,0.982127,0.972179
0.084,0.982124,0.972051
0.085,0.982249,0.971923
0.086,0.982759,0.971923
0.087,0.982759,0.971923
0.088,0.982756,0.971795
0.089,0.982756,0.971795
0.09,0.982754,0.971667
0.091,0.982752,0.971538
0.092,0.983005,0.97141
0.093,0.983002,0.971282
0.094,0.98313,0.971282
0.095,0.983128,0.971154
0.096,0.983128,0.971154
0.097,0.983253,0.971026
0.098,0.983247,0.970641
0.099,0.983245,0.970513
0.1,0.983245,0.970513
0.101,0.983242,0.970385
0.102,0.98337,0.970385
0.103,0.98337,0.970385
0.104,0.98337,0.970385
0.105,0.983498,0.970385
0.106,0.983496,0.970256
0.107,0.983494,0.970128
0.108,0.983494,0.970128
0.109,0.983491,0.97
0.11,0.983743,0.969744
0.111,0.983741,0.969615
0.112,0.983739,0.969487
0.113,0.983739,0.969487
0.114,0.983867,0.969487
0.115,0.983867,0.969487
0.116,0.98386,0.969103
0.117,0.983856,0.968846
0.118,0.983854,0.968718
0.119,0.983854,0.968718
0.12,0.983982,0.968718
0.121,0.983982,0.968718
0.122,0.983982,0.968718
0.123,0.984108,0.96859
0.124,0.984106,0.968462
0.125,0.984104,0.968333
0.126,0.984104,0.968333
0.127,0.98423,0.968205
0.128,0.984228,0.968077
0.129,0.984228,0.968077
0.13,0.984226,0.967949
0.131,0.984355,0.967949
0.132,0.984483,0.967949
0.133,0.984479,0.967692
0.134,0.984477,0.967564
0.135,0.984477,0.967564
0.136,0.984605,0.967564
0.137,0.984603,0.967436
0.138,0.984603,0.967436
0.139,0.984732,0.967436
0.14,0.984858,0.967308
0.141,0.984856,0.967179
0.142,0.984854,0.967051
0.143,0.984854,0.967051
0.144,0.98485,0.966795
0.145,0.98485,0.966795
0.146,0.984845,0.96641
0.147,0.984845,0.96641
0.148,0.984843,0.966282
0.149,0.984843,0.966282
0.15,0.984841,0.966154
0.151,0.984839,0.966026
0.152,0.984967,0.966026
0.153,0.984967,0.966026
0.154,0.985096,0.966026
0.155,0.985225,0.966026
0.156,0.985354,0.966026
0.157,0.985354,0.966026
0.158,0.985354,0.966026
0.159,0.985352,0.965897
0.16,0.985352,0.965897
0.161,0.985352,0.965897
0.162,0.98535,0.965769
0.163,0.985348,0.965641
0.164,0.985344,0.965385
0.165,0.98534,0.965128
0.166,0.985338,0.965
0.167,0.985467,0.965
0.168,0.985467,0.965
0.169,0.985466,0.964872
0.17,0.985466,0.964872
0.171,0.985462,0.964615
0.172,0.985591,0.964615
0.173,0.985589,0.964487
0.174,0.985589,0.964487
0.175,0.985587,0.964359
0.176,0.985587,0.964359
0.177,0.985585,0.964231
0.178,0.985583,0.964103
0.179,0.985712,0.964103
0.18,0.985711,0.963974
0.181,0.985711,0.963974
0.182,0.985711,0.963974
0.183,0.985711,0.963974
0.184,0.985711,0.963974
0.185,0.98584,0.963974
0.186,0.98584,0.963974
0.187,0.985838,0.963846
0.188,0.985836,0.963718
0.189,0.985834,0.96359
0.19,0.98583,0.963333
0.191,0.98583,0.963333
0.192,0.98583,0.963333
0.193,0.985829,0.963205
0.194,0.985829,0.963205
0.195,0.985825,0.962949
0.196,0.985954,0.962949
0.197,0.985954,0.962949
0.198,0.985949,0.962564
0.199,0.985949,0.962564
0.2,0.985947,0.962436
0.201,0.986076,0.962436
0.202,0.986206,0.962436
0.203,0.986206,0.962436
0.204,0.986206,0.962436
0.205,0.986204,0.962308
0.206,0.986202,0.962179
0.207,0.986201,0.962051
0.208,0.986201,0.962051
0.209,0.98633,0.962051
0.21,0.98633,0.962051
0.211,0.98633,0.962051
0.212,0.98633,0.962051
0.213,0.98633,0.962051
0.214,0.986328,0.961923
0.215,0.986327,0.961795
0.216,0.986325,0.961667
0.217,0.986323,0.961538
0.218,0.986453,0.961538
0.219,0.986453,0.961538
0.22,0.986453,0.961538
0.221,0.986451,0.96141
0.222,0.986449,0.961282
0.223,0.986447,0.961154
0.224,0.986446,0.961026
0.225,0.986444,0.960897
0.226,0.986444,0.960897
0.227,0.986444,0.960897
0.228,0.986444,0.960897
0.229,0.986444,0.960897
0.23,0.986574,0.960897
0.231,0.986704,0.960897
0.232,0.986704,0.960897
0.233,0.986704,0.960897
0.234,0.986704,0.960897
0.235,0.986698,0.960513
0.236,0.986698,0.960513
0.237,0.986695,0.960256
0.238,0.986695,0.960256
0.239,0.986693,0.960128
0.24,0.98669,0.959872
0.241,0.98669,0.959872
0.242,0.98669,0.959872
0.243,0.986688,0.959744
0.244,0.986688,0.959744
0.245,0.986688,0.959744
0.246,0.986686,0.959615
0.247,0.986684,0.959487
0.248,0.986684,0.959487
0.249,0.986684,0.959487
0.25,0.986684,0.959487
0.251,0.986684,0.959487
0.252,0.986682,0.959359
0.253,0.986675,0.958846
0.254,0.986674,0.958718
0.255,0.98667,0.958462
0.256,0.98667,0.958462
0.257,0.98667,0.958462
0.258,0.98667,0.958462
0.259,0.9868,0.958462
0.26,0.986799,0.958333
0.261,0.986799,0.958333
0.262,0.986799,0.958333
0.263,0.986799,0.958333
0.264,0.986797,0.958205
0.265,0.986927,0.958205
0.266,0.986926,0.958077
0.267,0.986924,0.957949
0.268,0.986924,0.957949
0.269,0.986924,0.957949
0.27,0.986924,0.957949
0.271,0.986924,0.957949
0.272,0.986924,0.957949
0.273,0.986924,0.957949
0.274,0.986922,0.957821
0.275,0.986919,0.957564
0.276,0.986919,0.957564
0.277,0.986912,0.957051
0.278,0.986912,0.957051
0.279,0.98691,0.956923
0.28,0.986908,0.956795
0.281,0.986908,0.956795
0.282,0.987037,0.956667
0.283,0.987035,0.956538
0.284,0.987034,0.95641
0.285,0.987032,0.956282
0.286,0.987163,0.956282
0.287,0.987163,0.956282
0.288,0.987163,0.956282
0.289,0.987163,0.956282
0.29,0.987163,0.956282
0.291,0.987292,0.956154
0.292,0.987419,0.955897
0.293,0.987419,0.955897
0.294,0.987417,0.955769
0.295,0.987417,0.955769
0.296,0.987548,0.955769
0.297,0.987546,0.955641
0.298,0.987546,0.955641
0.299,0.987677,0.955641
0.3,0.987677,0.955641
0.301,0.987677,0.955641
0.302,0.987677,0.955641
0.303,0.987677,0.955641
0.304,0.987676,0.955513
0.305,0.987676,0.955513
0.306,0.987676,0.955513
0.307,0.987676,0.955513
0.308,0.987676,0.955513
0.309,0.987676,0.955513
0.31,0.987676,0.955513
0.311,0.987676,0.955513
0.312,0.987676,0.955513
0.313,0.987676,0.955513
0.314,0.987936,0.955385
0.315,0.987936,0.955385
0.316,0.987936,0.955385
0.317,0.987936,0.955385
0.318,0.987936,0.955385
0.319,0.987936,0.955385
0.32,0.987936,0.955385
0.321,0.987936,0.955385
0.322,0.988067,0.955385
0.323,0.988067,0.955385
0.324,0.988062,0.955
0.325,0.988062,0.955
0.326,0.98806,0.954872
0.327,0.988059,0.954744
0.328,0.988059,0.954744
0.329,0.988059,0.954744
0.33,0.988057,0.954615
0.331,0.988057,0.954615
0.332,0.988057,0.954615
0.333,0.988057,0.954615
0.334,0.988054,0.954359
0.335,0.988054,0.954359
0.336,0.988054,0.954359
0.337,0.988053,0.954231
0.338,0.988053,0.954231
0.339,0.988051,0.954103
0.34,0.988048,0.953846
0.341,0.988048,0.953846
0.342,0.988046,0.953718
0.343,0.988046,0.953718
0.344,0.988046,0.953718
0.345,0.988046,0.953718
0.346,0.988046,0.953718
0.347,0.988041,0.953333
0.348,0.988041,0.953333
0.349,0.988041,0.953333
0.35,0.988041,0.953333
0.351,0.98804,0.953205
0.352,0.98804,0.953205
0.353,0.98804,0.953205
0.354,0.98804,0.953205
0.355,0.98804,0.953205
0.356,0.988038,0.953077
0.357,0.988035,0.952821
0.358,0.988035,0.952821
0.359,0.988035,0.952821
0.36,0.988035,0.952821
0.361,0.988035,0.952821
0.362,0.988035,0.952821
0.363,0.988166,0.952821
0.364,0.988166,0.952821
0.365,0.988166,0.952821
0.366,0.988163,0.952564
0.367,0.988163,0.952564
0.368,0.988295,0.952564
0.369,0.988295,0.952564
0.37,0.988295,0.952564
0.371,0.988295,0.952564
0.372,0.988295,0.952564
0.373,0.988295,0.952564
0.374,0.988295,0.952564
0.375,0.988295,0.952564
0.376,0.988295,0.952564
0.377,0.988292,0.952308
0.378,0.98829,0.952179
0.379,0.98829,0.952179
0.38,0.98829,0.952179
0.381,0.98829,0.952179
0.382,0.98829,0.952179
0.383,0.988289,0.952051
0.384,0.988289,0.952051
0.385,0.988287,0.951923
0.386,0.988287,0.951923
0.387,0.988285,0.951795
0.388,0.988282,0.951538
0.389,0.988281,0.95141
0.39,0.988281,0.95141
0.391,0.988412,0.95141
0.392,0.988409,0.951154
0.393,0.988409,0.951154
0.394,0.988409,0.951154
0.395,0.988409,0.951154
0.396,0.988541,0.951154
0.397,0.988541,0.951154
0.398,0.988541,0.951154
0.399,0.988541,0.951154
0.4,0.988541,0.951154
0.401,0.988539,0.951026
0.402,0.988539,0.951026
0.403,0.988538,0.950897
0.404,0.988538,0.950897
0.405,0.988538,0.950897
0.406,0.988538,0.950897
0.407,0.988538,0.950897
0.408,0.988668,0.950769
0.409,0.988668,0.950769
0.41,0.988668,0.950769
0.411,0.988668,0.950769
0.412,0.988668,0.950769
0.413,0.988667,0.950641
0.414,0.988667,0.950641
0.415,0.988797,0.950513
0.416,0.988797,0.950513
0.417,0.989061,0.950513
0.418,0.989061,0.950513
0.419,0.989059,0.950385
0.42,0.989059,0.950385
0.421,0.989059,0.950385
0.422,0.989059,0.950385
0.423,0.989059,0.950385
0.424,0.989058,0.950256
0.425,0.989058,0.950256
0.426,0.989058,0.950256
0.427,0.98919,0.950256
0.428,0.989188,0.950128
0.429,0.989188,0.950128
0.43,0.989187,0.95
0.431,0.989318,0.949872
0.432,0.989318,0.949872
0.433,0.989318,0.949872
0.434,0.989315,0.949615
0.435,0.989315,0.949615
0.436,0.989315,0.949615
0.437,0.989315,0.949615
0.438,0.989313,0.949487
0.439,0.989313,0.949487
0.44,0.989444,0.949359
0.441,0.989576,0.949359
0.442,0.989576,0.949359
0.443,0.989576,0.949359
0.444,0.989576,0.949359
0.445,0.989575,0.949231
0.446,0.989575,0.949231
0.447,0.989574,0.949103
0.448,0.989572,0.948974
0.449,0.989572,0.948974
0.45,0.989572,0.948974
0.451,0.989572,0.948974
0.452,0.989572,0.948974
0.453,0.989572,0.948974
0.454,0.989572,0.948974
0.455,0.989572,0.948974
0.456,0.989572,0.948974
0.457,0.989571,0.948846
0.458,0.989569,0.948718
0.459,0.989568,0.94859
0.46,0.989567,0.948462
0.461,0.989564,0.948205
0.462,0.989564,0.948205
0.463,0.989562,0.948077
0.464,0.989693,0.947949
0.465,0.989692,0.94782
0.466,0.989692,0.94782
0.467,0.989825,0.94782
0.468,0.989825,0.94782
0.469,0.989825,0.94782
0.47,0.989825,0.94782
0.471,0.989823,0.947692
0.472,0.989823,0.947692
0.473,0.989956,0.947692
0.474,0.989956,0.947692
0.475,0.989954,0.947564
0.476,0.989954,0.947564
0.477,0.989954,0.947564
0.478,0.989954,0.947564
0.479,0.989954,0.947564
0.48,0.989954,0.947564
0.481,0.989952,0.947308
0.482,0.989952,0.947308
0.483,0.989952,0.947308
0.484,0.98995,0.947179
0.485,0.989949,0.947051
0.486,0.990082,0.947051
0.487,0.990082,0.947051
0.488,0.990082,0.947051
0.489,0.990082,0.947051
0.49,0.99008,0.946923
0.491,0.99008,0.946923
0.492,0.99008,0.946923
0.493,0.99008,0.946923
0.494,0.99008,0.946923
0.495,0.990079,0.946795
0.496,0.990078,0.946667
0.497,0.990078,0.946667
0.498,0.990078,0.946667
0.499,0.990078,0.946667
0.5,0.990076,0.946538
0.501,0.990076,0.946538
0.502,0.990076,0.946538
0.503,0.990076,0.946538
0.504,0.990076,0.946538
0.505,0.990076,0.946538
0.506,0.990076,0.946538
0.507,0.990076,0.946538
0.508,0.990074,0.946282
0.509,0.990074,0.946282
0.51,0.990071,0.946026
0.511,0.990071,0.946026
0.512,0.990071,0.946026
0.513,0.99007,0.945897
0.514,0.99007,0.945897
0.515,0.99007,0.945897
0.516,0.990203,0.945897
0.517,0.990203,0.945897
0.518,0.990203,0.945897
0.519,0.9902,0.945641
0.52,0.990332,0.945513
0.521,0.990332,0.945513
0.522,0.990332,0.945513
0.523,0.990332,0.945513
0.524,0.990332,0.945513
0.525,0.990329,0.945256
0.526,0.990462,0.945256
0.527,0.990462,0.945256
0.528,0.990462,0.945256
0.529,0.990462,0.945256
0.53,0.990462,0.945256
0.531,0.990462,0.945256
0.532,0.990461,0.945128
0.533,0.99046,0.945
0.534,0.99046,0.945
0.535,0.99046,0.945
0.536,0.99046,0.945
0.537,0.99046,0.945
0.538,0.99046,0.945
0.539,0.99046,0.945
0.54,0.990458,0.944872
0.541,0.990458,0.944872
0.542,0.990458,0.944872
0.543,0.990458,0.944872
0.544,0.990458,0.944872
0.545,0.990458,0.944872
0.546,0.990457,0.944744
0.547,0.990457,0.944744
0.548,0.990456,0.944615
0.549,0.990456,0.944615
0.55,0.990456,0.944615
0.551,0.990456,0.944615
0.552,0.990456,0.944615
0.553,0.990456,0.944615
0.554,0.990456,0.944615
0.555,0.990453,0.944359
0.556,0.990452,0.944231
0.557,0.990452,0.944231
0.558,0.990449,0.943974
0.559,0.990449,0.943974
0.56,0.990449,0.943974
0.561,0.990448,0.943846
0.562,0.990448,0.943846
0.563,0.990448,0.943846
0.564,0.990447,0.943718
0.565,0.990447,0.943718
0.566,0.990447,0.943718
0.567,0.990447,0.943718
0.568,0.99058,0.943718
0.569,0.990577,0.943462
0.57,0.990576,0.943333
0.571,0.990576,0.943333
0.572,0.990576,0.943333
0.573,0.990574,0.943077
0.574,0.990572,0.942949
0.575,0.990572,0.942949
0.576,0.990572,0.942949
0.577,0.990571,0.94282
0.578,0.990571,0.94282
0.579,0.990571,0.94282
0.58,0.990571,0.94282
0.581,0.99057,0.942692
0.582,0.990569,0.942564
0.583,0.990569,0.942564
0.584,0.990569,0.942564
0.585,0.990569,0.942564
0.586,0.990569,0.942564
0.587,0.990569,0.942564
0.588,0.990569,0.942564
0.589,0.990567,0.942436
0.59,0.990567,0.942436
0.591,0.990567,0.942436
0.592,0.990565,0.94218
0.593,0.990564,0.942051
0.594,0.990564,0.942051
0.595,0.990562,0.941923
0.596,0.990561,0.941795
0.597,0.990561,0.941795
0.598,0.990561,0.941795
0.599,0.99056,0.941667
0.6,0.990558,0.941538
0.601,0.990558,0.941538
0.602,0.990557,0.94141
0.603,0.990556,0.941282
0.604,0.990556,0.941282
0.605,0.990556,0.941282
0.606,0.990556,0.941282
0.607,0.990556,0.941282
0.608,0.990556,0.941282
0.609,0.990556,0.941282
0.61,0.990556,0.941282
0.611,0.990556,0.941282
0.612,0.990555,0.941154
0.613,0.990555,0.941154
0.614,0.990555,0.941154
0.615,0.990688,0.941154
0.616,0.990687,0.941026
0.617,0.990687,0.941026
0.618,0.990687,0.941026
0.619,0.990686,0.940897
0.62,0.990686,0.940897
0.621,0.990685,0.940769
0.622,0.990816,0.940513
0.623,0.990816,0.940513
0.624,0.990815,0.940385
0.625,0.990815,0.940385
0.626,0.990813,0.940256
0.627,0.990813,0.940256
0.628,0.990813,0.940256
0.629,0.990812,0.940128
0.63,0.990812,0.940128
0.631,0.990812,0.940128
0.632,0.990811,0.94
0.633,0.990811,0.94
0.634,0.990811,0.94
0.635,0.99081,0.939872
0.636,0.990808,0.939744
0.637,0.990808,0.939744
0.638,0.990808,0.939744
0.639,0.990808,0.939744
0.64,0.990808,0.939744
0.641,0.990808,0.939744
0.642,0.990806,0.939487
0.643,0.990806,0.939487
0.644,0.990803,0.939231
0.645,0.990802,0.939103
0.646,0.990802,0.939103
0.647,0.990802,0.939103
0.648,0.990802,0.939103
0.649,0.990801,0.938974
0.65,0.990801,0.938974
0.651,0.990801,0.938974
0.652,0.990801,0.938974
0.653,0.9908,0.938846
0.654,0.990798,0.938718
0.655,0.990798,0.938718
0.656,0.990796,0.938462
0.657,0.990796,0.938462
0.658,0.990796,0.938462
0.659,0.990796,0.938462
0.66,0.990796,0.938462
0.661,0.990796,0.938462
0.662,0.990795,0.938333
0.663,0.990795,0.938333
0.664,0.990795,0.938333
0.665,0.990795,0.938333
0.666,0.990793,0.938205
0.667,0.990793,0.938205
0.668,0.990793,0.938205
0.669,0.990793,0.938205
0.67,0.990792,0.938077
0.671,0.990925,0.937949
0.672,0.990925,0.937949
0.673,0.990924,0.93782
0.674,0.990921,0.937564
0.675,0.990921,0.937564
0.676,0.990921,0.937564
0.677,0.99092,0.937436
0.678,0.990919,0.937308
0.679,0.990919,0.937308
0.68,0.990919,0.937308
0.681,0.990919,0.937308
0.682,0.990919,0.937308
0.683,0.990919,0.937308
0.684,0.990919,0.937308
0.685,0.990918,0.93718
0.686,0.990918,0.93718
0.687,0.990916,0.937051
0.688,0.990914,0.936795
0.689,0.990913,0.936667
0.69,0.99091,0.93641
0.691,0.99091,0.93641
0.692,0.99091,0.93641
0.693,0.99091,0.93641
0.694,0.99091,0.93641
0.695,0.990909,0.936282
0.696,0.990908,0.936154
0.697,0.990908,0.936154
0.698,0.990908,0.936154
0.699,0.990905,0.935897
0.7,0.990905,0.935897
0.701,0.990905,0.935897
0.702,0.990905,0.935897
0.703,0.990905,0.935897
0.704,0.990904,0.935769
0.705,0.990904,0.935769
0.706,0.990903,0.935641
0.707,0.990903,0.935641
0.708,0.990902,0.935513
0.709,0.990902,0.935513
0.71,0.990902,0.935513
0.711,0.990902,0.935513
0.712,0.9909,0.935385
0.713,0.990899,0.935256
0.714,0.990896,0.934872
0.715,0.990894,0.934744
0.716,0.990893,0.934615
0.717,0.990892,0.934487
0.718,0.990892,0.934487
0.719,0.990892,0.934487
0.72,0.990891,0.934359
0.721,0.990889,0.934231
0.722,0.990889,0.934231
0.723,0.990888,0.934103
0.724,0.990888,0.934103
0.725,0.990886,0.933846
0.726,0.990884,0.933718
0.727,0.990884,0.933718
0.728,0.991018,0.93359
0.729,0.99115,0.933333
0.73,0.991285,0.933333
0.731,0.99142,0.933333
0.732,0.99142,0.933333
0.733,0.991419,0.933205
0.734,0.991419,0.933205
0.735,0.991419,0.933205
0.736,0.991553,0.933077
0.737,0.991552,0.932949
0.738,0.991686,0.93282
0.739,0.991685,0.932692
0.74,0.991685,0.932692
0.741,0.991684,0.932564
0.742,0.991683,0.932436
0.743,0.991683,0.932436
0.744,0.991683,0.932436
0.745,0.991683,0.932436
0.746,0.991683,0.932436
0.747,0.991683,0.932436
0.748,0.991683,0.932436
0.749,0.99168,0.93218
0.75,0.99168,0.93218
0.751,0.991814,0.932051
0.752,0.991814,0.932051
0.753,0.991813,0.931923
0.754,0.991949,0.931923
0.755,0.991948,0.931795
0.756,0.991948,0.931795
0.757,0.991945,0.931538
0.758,0.991944,0.93141
0.759,0.991943,0.931282
0.76,0.991942,0.931154
0.761,0.991942,0.931154
0.762,0.991941,0.931026
0.763,0.991941,0.931026
0.764,0.992075,0.930897
0.765,0.992075,0.930897
0.766,0.992211,0.930897
0.767,0.992209,0.930641
0.768,0.992207,0.930385
0.769,0.992206,0.930256
0.77,0.992205,0.930128
0.771,0.992205,0.930128
0.772,0.992205,0.930128
0.773,0.99234,0.930128
0.774,0.99234,0.930128
0.775,0.992338,0.929872
0.776,0.992337,0.929744
0.777,0.992337,0.929744
0.778,0.992337,0.929744
0.779,0.992337,0.929744
0.78,0.992337,0.929744
0.781,0.992335,0.929487
0.782,0.992335,0.929487
0.783,0.992334,0.929359
0.784,0.992333,0.929231
0.785,0.992333,0.929231
0.786,0.992332,0.929103
0.787,0.992332,0.929103
0.788,0.992331,0.928974
0.789,0.992331,0.928974
0.79,0.99233,0.928846
0.791,0.99233,0.928846
0.792,0.99233,0.928846
0.793,0.99233,0.928846
0.794,0.99233,0.928846
0.795,0.99233,0.928846
0.796,0.992329,0.928718
0.797,0.992327,0.928462
0.798,0.992325,0.928205
0.799,0.992324,0.928077
0.8,0.992324,0.928077
0.801,0.992324,0.928077
0.802,0.992321,0.927821
0.803,0.992321,0.927821
0.804,0.992321,0.927821
0.805,0.992321,0.927821
0.806,0.99232,0.927692
0.807,0.992318,0.927436
0.808,0.992315,0.927051
0.809,0.992314,0.926923
0.81,0.992314,0.926923
0.811,0.992312,0.926667
0.812,0.992312,0.926667
0.813,0.992311,0.926538
0.814,0.99231,0.92641
0.815,0.99231,0.92641
0.816,0.992446,0.92641
0.817,0.992446,0.92641
0.818,0.99258,0.926154
0.819,0.992578,0.925897
0.82,0.992578,0.925897
0.821,0.992577,0.925769
0.822,0.992577,0.925769
0.823,0.992573,0.925256
0.824,0.992573,0.925256
0.825,0.992572,0.925128
0.826,0.992571,0.925
0.827,0.992571,0.925
0.828,0.99257,0.924872
0.829,0.992569,0.924744
0.83,0.992568,0.924615
0.831,0.992567,0.924487
0.832,0.992567,0.924487
0.833,0.992565,0.924231
0.834,0.992702,0.924231
0.835,0.992702,0.924231
0.836,0.992701,0.924103
0.837,0.9927,0.923974
0.838,0.992699,0.923846
0.839,0.992835,0.923846
0.84,0.992835,0.923718
0.841,0.992833,0.923462
0.842,0.992829,0.922949
0.843,0.992829,0.922949
0.844,0.992828,0.922821
0.845,0.992827,0.922692
0.846,0.992826,0.922564
0.847,0.992825,0.922436
0.848,0.992824,0.922308
0.849,0.992821,0.921923
0.85,0.992821,0.921923
0.851,0.992821,0.921923
0.852,0.992821,0.921923
0.853,0.992819,0.921667
0.854,0.992819,0.921667
0.855,0.992819,0.921667
0.856,0.992815,0.921154
0.857,0.992815,0.921154
0.858,0.992814,0.921026
0.859,0.992814,0.921026
0.86,0.992814,0.921026
0.861,0.992812,0.920769
0.862,0.992948,0.920641
0.863,0.992948,0.920641
0.864,0.992945,0.920256
0.865,0.992944,0.920128
0.866,0.993081,0.92
0.867,0.993081,0.92
0.868,0.993077,0.919487
0.869,0.993076,0.919359
0.87,0.993075,0.919231
0.871,0.993074,0.919103
0.872,0.993073,0.918974
0.873,0.993071,0.918718
0.874,0.99307,0.91859
0.875,0.993069,0.918462
0.876,0.993206,0.918333
0.877,0.993206,0.918333
0.878,0.993206,0.918333
0.879,0.993204,0.918077
0.88,0.993203,0.917949
0.881,0.993203,0.917949
0.882,0.993201,0.917692
0.883,0.9932,0.917564
0.884,0.993198,0.917308
0.885,0.993197,0.917179
0.886,0.993196,0.917051
0.887,0.993196,0.917051
0.888,0.993193,0.916538
0.889,0.993191,0.916282
0.89,0.99319,0.916154
0.891,0.99319,0.916154
0.892,0.993188,0.915897
0.893,0.993188,0.915897
0.894,0.993188,0.915897
0.895,0.993188,0.915897
0.896,0.993188,0.915897
0.897,0.993183,0.915256
0.898,0.993181,0.915
0.899,0.993178,0.914615
0.9,0.993176,0.914231
0.901,0.993173,0.913846
0.902,0.99317,0.913462
0.903,0.993305,0.913077
0.904,0.993443,0.912949
0.905,0.99344,0.912564
0.906,0.993438,0.912179
0.907,0.993437,0.912051
0.908,0.993435,0.911795
0.909,0.993433,0.911538
0.91,0.993431,0.911282
0.911,0.993431,0.911282
0.912,0.993429,0.911026
0.913,0.993428,0.910769
0.914,0.993426,0.910513
0.915,0.993424,0.910256
0.916,0.993422,0.91
0.917,0.993559,0.909744
0.918,0.993557,0.909487
0.919,0.993557,0.909487
0.92,0.993557,0.909487
0.921,0.993552,0.908718
0.922,0.99355,0.908462
0.923,0.99355,0.908462
0.924,0.993547,0.907949
0.925,0.993685,0.907821
0.926,0.993683,0.907564
0.927,0.993682,0.907436
0.928,0.993682,0.907308
0.929,0.993681,0.907179
0.93,0.99382,0.907179
0.931,0.993819,0.907051
0.932,0.993818,0.906923
0.933,0.993814,0.906282
0.934,0.993812,0.906026
0.935,0.993808,0.905385
0.936,0.993806,0.905128
0.937,0.993805,0.904872
0.938,0.9938,0.904231
0.939,0.993796,0.90359
0.94,0.993792,0.903077
0.941,0.993789,0.902564
0.942,0.993783,0.901667
0.943,0.993781,0.90141
0.944,0.993777,0.900769
0.945,0.993775,0.900513
0.946,0.993772,0.900128
0.947,0.99377,0.899872
0.948,0.993769,0.899615
0.949,0.993766,0.899231
0.95,0.993764,0.898974
0.951,0.993902,0.89859
0.952,0.993897,0.897821
0.953,0.993896,0.897564
0.954,0.99389,0.896795
0.955,0.993887,0.896282
0.956,0.993882,0.895641
0.957,0.993878,0.895
0.958,0.993871,0.893974
0.959,0.994011,0.893718
0.96,0.994003,0.892436
0.961,0.994,0.892051
0.962,0.994137,0.891282
0.963,0.994135,0.891026
0.964,0.994416,0.890385
0.965,0.994412,0.889744
0.966,0.994695,0.889359
0.967,0.994689,0.888333
0.968,0.994685,0.887692
0.969,0.994965,0.886795
0.97,0.994962,0.886154
0.971,0.994957,0.885256
0.972,0.994952,0.884359
0.973,0.994947,0.883462
0.974,0.995085,0.882564
0.975,0.995082,0.881923
0.976,0.995365,0.881026
0.977,0.99536,0.88
0.978,0.995354,0.878846
0.979,0.995925,0.877436
0.98,0.995919,0.876026
0.981,0.995915,0.875128
0.982,0.995911,0.874359
0.983,0.996047,0.87218
0.984,0.996335,0.871282
0.985,0.996623,0.870256
0.986,0.996617,0.86859
0.987,0.996757,0.866923
0.988,0.996895,0.864359
0.989,0.997327,0.861154
0.99,0.99747,0.859231
0.991,0.997458,0.855128
0.992,0.997597,0.851538
0.993,0.997884,0.84641
0.994,0.997869,0.840513
0.995,0.997851,0.83359
0.996,0.997831,0.825897
0.997,0.997956,0.813718
0.998,0.998233,0.796667
0.999,0.998664,0.76641
1,1,0.290769


==> data/pr_curves/seen_unseen/data-siamese-joins-roc-augment-unseen+seen.csv <==
threshold,precision,recall
0,1,0
0.001,0.862944,0.581197
0.002,0.83223,0.644444
0.003,0.815353,0.671795
0.004,0.806,0.688889
0.005,0.801572,0.697436
0.006,0.797688,0.707692
0.007,0.795411,0.711111
0.008,0.794727,0.721368
0.009,0.793296,0.728205
0.01,0.794495,0.740171
0.011,0.793419,0.74188
0.012,0.793478,0.748718
0.013,0.794224,0.752137
0.014,0.793537,0.755556
0.015,0.791815,0.760684
0.016,0.789753,0.764103
0.017,0.790493,0.767521
0.018,0.789474,0.769231
0.019,0.78534,0.769231
0.02,0.781629,0.77094
0.021,0.780656,0.77265
0.022,0.781411,0.776068
0.023,0.780822,0.779487
0.024,0.780822,0.779487
0.025,0.780822,0.779487
0.026,0.779863,0.781197
0.027,0.778912,0.782906
0.028,0.778912,0.782906
0.029,0.779661,0.786325
0.03,0.776094,0.788034
0.031,0.776094,0.788034
0.032,0.773333,0.793162
0.033,0.77371,0.794872
0.034,0.772425,0.794872
0.035,0.772425,0.794872
0.036,0.769868,0.794872
0.037,0.768595,0.794872
0.038,0.768977,0.796581
0.039,0.768977,0.796581
0.04,0.768977,0.796581
0.041,0.766831,0.798291
0.042,0.76509,0.801709
0.043,0.764228,0.803419
0.044,0.762987,0.803419
0.045,0.76252,0.806838
0.046,0.760064,0.806838
0.047,0.760064,0.806838
0.048,0.760064,0.806838
0.049,0.759615,0.810256
0.05,0.76,0.811966
0.051,0.76,0.811966
0.052,0.757576,0.811966
0.053,0.756369,0.811966
0.054,0.753968,0.811966
0.055,0.753968,0.811966
0.056,0.753555,0.815385
0.057,0.753555,0.815385
0.058,0.753145,0.818803
0.059,0.752351,0.820513
0.06,0.749221,0.822222
0.061,0.749221,0.822222
0.062,0.747287,0.823932
0.063,0.74537,0.825641
0.064,0.745763,0.82735
0.065,0.745008,0.82906
0.066,0.743865,0.82906
0.067,0.743865,0.82906
0.068,0.744257,0.830769
0.069,0.743119,0.830769
0.07,0.743511,0.832479
0.071,0.743511,0.832479
0.072,0.74277,0.834188
0.073,0.742033,0.835897
0.074,0.740909,0.835897
0.075,0.737557,0.835897
0.076,0.737557,0.835897
0.077,0.737557,0.835897
0.078,0.738346,0.839316
0.079,0.738346,0.839316
0.08,0.738346,0.839316
0.081,0.737237,0.839316
0.082,0.737237,0.839316
0.083,0.737237,0.839316
0.084,0.737631,0.841026
0.085,0.737631,0.841026
0.086,0.737631,0.841026
0.087,0.735426,0.841026
0.088,0.734328,0.841026
0.089,0.734724,0.842735
0.09,0.734724,0.842735
0.091,0.732541,0.842735
0.092,0.73037,0.842735
0.093,0.73037,0.842735
0.094,0.728213,0.842735
0.095,0.728213,0.842735
0.096,0.726068,0.842735
0.097,0.725,0.842735
0.098,0.723935,0.842735
0.099,0.72434,0.844444
0.1,0.72434,0.844444
0.101,0.724744,0.846154
0.102,0.724744,0.846154
0.103,0.724088,0.847863
0.104,0.723032,0.847863
0.105,0.722384,0.849573
0.106,0.721335,0.849573
0.107,0.72029,0.849573
0.108,0.719247,0.849573
0.109,0.718208,0.849573
0.11,0.717172,0.849573
0.111,0.717579,0.851282
0.112,0.717579,0.851282
0.113,0.717579,0.851282
0.114,0.717579,0.851282
0.115,0.717579,0.851282
0.116,0.716547,0.851282
0.117,0.716547,0.851282
0.118,0.716547,0.851282
0.119,0.715517,0.851282
0.12,0.715517,0.851282
0.121,0.715517,0.851282
0.122,0.715517,0.851282
0.123,0.715517,0.851282
0.124,0.714491,0.851282
0.125,0.714491,0.851282
0.126,0.714491,0.851282
0.127,0.714491,0.851282
0.128,0.714491,0.851282
0.129,0.714491,0.851282
0.13,0.712446,0.851282
0.131,0.711429,0.851282
0.132,0.710414,0.851282
0.133,0.710414,0.851282
0.134,0.710414,0.851282
0.135,0.710414,0.851282
0.136,0.709402,0.851282
0.137,0.708393,0.851282
0.138,0.708393,0.851282
0.139,0.708393,0.851282
0.14,0.708393,0.851282
0.141,0.707386,0.851282
0.142,0.706799,0.852991
0.143,0.706799,0.852991
0.144,0.706799,0.852991
0.145,0.706799,0.852991
0.146,0.706799,0.852991
0.147,0.706799,0.852991
0.148,0.705799,0.852991
0.149,0.705799,0.852991
0.15,0.706215,0.854701
0.151,0.706215,0.854701
0.152,0.705219,0.854701
0.153,0.703235,0.854701
0.154,0.702247,0.854701
0.155,0.70028,0.854701
0.156,0.699301,0.854701
0.157,0.698324,0.854701
0.158,0.69735,0.854701
0.159,0.697772,0.85641
0.16,0.697772,0.85641
0.161,0.695833,0.85641
0.162,0.695833,0.85641
0.163,0.695291,0.85812
0.164,0.695291,0.85812
0.165,0.695291,0.85812
0.166,0.695712,0.859829
0.167,0.695712,0.859829
0.168,0.695712,0.859829
0.169,0.694751,0.859829
0.17,0.694751,0.859829
0.171,0.694751,0.859829
0.172,0.694215,0.861538
0.173,0.694215,0.861538
0.174,0.69326,0.861538
0.175,0.692308,0.861538
0.176,0.692308,0.861538
0.177,0.692308,0.861538
0.178,0.691358,0.861538
0.179,0.691358,0.861538
0.18,0.691358,0.861538
0.181,0.690834,0.863248
0.182,0.690834,0.863248
0.183,0.690834,0.863248
0.184,0.68895,0.863248
0.185,0.688011,0.863248
0.186,0.687075,0.863248
0.187,0.687075,0.863248
0.188,0.687075,0.863248
0.189,0.686141,0.863248
0.19,0.68521,0.863248
0.191,0.68521,0.863248
0.192,0.68521,0.863248
0.193,0.684282,0.863248
0.194,0.684282,0.863248
0.195,0.684282,0.863248
0.196,0.684282,0.863248
0.197,0.682432,0.863248
0.198,0.682432,0.863248
0.199,0.682432,0.863248
0.2,0.681511,0.863248
0.201,0.680593,0.863248
0.202,0.680593,0.863248
0.203,0.680593,0.863248
0.204,0.680593,0.863248
0.205,0.680593,0.863248
0.206,0.678763,0.863248
0.207,0.678763,0.863248
0.208,0.678763,0.863248
0.209,0.677852,0.863248
0.21,0.677852,0.863248
0.211,0.677852,0.863248
0.212,0.677852,0.863248
0.213,0.677852,0.863248
0.214,0.678284,0.864957
0.215,0.678715,0.866667
0.216,0.678715,0.866667
0.217,0.677808,0.866667
0.218,0.678238,0.868376
0.219,0.678238,0.868376
0.22,0.678238,0.868376
0.221,0.677333,0.868376
0.222,0.676431,0.868376
0.223,0.676431,0.868376
0.224,0.675532,0.868376
0.225,0.675532,0.868376
0.226,0.672848,0.868376
0.227,0.671958,0.868376
0.228,0.671958,0.868376
0.229,0.67107,0.868376
0.23,0.67107,0.868376
0.231,0.671937,0.871795
0.232,0.671937,0.871795
0.233,0.671053,0.871795
0.234,0.670171,0.871795
0.235,0.670171,0.871795
0.236,0.670171,0.871795
0.237,0.669291,0.871795
0.238,0.669291,0.871795
0.239,0.669291,0.871795
0.24,0.669291,0.871795
0.241,0.668414,0.871795
0.242,0.668414,0.871795
0.243,0.668414,0.871795
0.244,0.668414,0.871795
0.245,0.668414,0.871795
0.246,0.668414,0.871795
0.247,0.668848,0.873504
0.248,0.668848,0.873504
0.249,0.668848,0.873504
0.25,0.668848,0.873504
0.251,0.668848,0.873504
0.252,0.667974,0.873504
0.253,0.667974,0.873504
0.254,0.667102,0.873504
0.255,0.667102,0.873504
0.256,0.667102,0.873504
0.257,0.666667,0.875214
0.258,0.6658,0.875214
0.259,0.6658,0.875214
0.26,0.6658,0.875214
0.261,0.666234,0.876923
0.262,0.666234,0.876923
0.263,0.666234,0.876923
0.264,0.666234,0.876923
0.265,0.666667,0.878632
0.266,0.666667,0.878632
0.267,0.665803,0.878632
0.268,0.664942,0.878632
0.269,0.664942,0.878632
0.27,0.664942,0.878632
0.271,0.664942,0.878632
0.272,0.664942,0.878632
0.273,0.664083,0.878632
0.274,0.664083,0.878632
0.275,0.662371,0.878632
0.276,0.662371,0.878632
0.277,0.660668,0.878632
0.278,0.660668,0.878632
0.279,0.660668,0.878632
0.28,0.660668,0.878632
0.281,0.660668,0.878632
0.282,0.660668,0.878632
0.283,0.658974,0.878632
0.284,0.658131,0.878632
0.285,0.657727,0.880342
0.286,0.657727,0.880342
0.287,0.656888,0.880342
0.288,0.656888,0.880342
0.289,0.656888,0.880342
0.29,0.656888,0.880342
0.291,0.656051,0.880342
0.292,0.656051,0.880342
0.293,0.655216,0.880342
0.294,0.655216,0.880342
0.295,0.655216,0.880342
0.296,0.655216,0.880342
0.297,0.655216,0.880342
0.298,0.655216,0.880342
0.299,0.655216,0.880342
0.3,0.654384,0.880342
0.301,0.653553,0.880342
0.302,0.653553,0.880342
0.303,0.653553,0.880342
0.304,0.653553,0.880342
0.305,0.653553,0.880342
0.306,0.653553,0.880342
0.307,0.653553,0.880342
0.308,0.652725,0.880342
0.309,0.652725,0.880342
0.31,0.652725,0.880342
0.311,0.652725,0.880342
0.312,0.652725,0.880342
0.313,0.652725,0.880342
0.314,0.652725,0.880342
0.315,0.652725,0.880342
0.316,0.652725,0.880342
0.317,0.652725,0.880342
0.318,0.652725,0.880342
0.319,0.652725,0.880342
0.32,0.651899,0.880342
0.321,0.651899,0.880342
0.322,0.651075,0.880342
0.323,0.649433,0.880342
0.324,0.649874,0.882051
0.325,0.649874,0.882051
0.326,0.649874,0.882051
0.327,0.649874,0.882051
0.328,0.649057,0.882051
0.329,0.647428,0.882051
0.33,0.647428,0.882051
0.331,0.646617,0.882051
0.332,0.646617,0.882051
0.333,0.646617,0.882051
0.334,0.645807,0.882051
0.335,0.645807,0.882051
0.336,0.645,0.882051
0.337,0.645443,0.883761
0.338,0.645443,0.883761
0.339,0.643836,0.883761
0.34,0.643836,0.883761
0.341,0.643035,0.883761
0.342,0.642236,0.883761
0.343,0.642236,0.883761
0.344,0.642236,0.883761
0.345,0.642236,0.883761
0.346,0.640644,0.883761
0.347,0.639852,0.883761
0.348,0.639852,0.883761
0.349,0.639852,0.883761
0.35,0.639852,0.883761
0.351,0.639061,0.883761
0.352,0.638272,0.883761
0.353,0.638272,0.883761
0.354,0.637931,0.88547
0.355,0.637931,0.88547
0.356,0.637592,0.887179
0.357,0.63681,0.887179
0.358,0.636919,0.890598
0.359,0.636142,0.890598
0.36,0.636142,0.890598
0.361,0.636142,0.890598
0.362,0.636585,0.892308
0.363,0.636585,0.892308
0.364,0.636585,0.892308
0.365,0.63581,0.892308
0.366,0.63581,0.892308
0.367,0.63581,0.892308
0.368,0.63581,0.892308
0.369,0.63581,0.892308
0.37,0.63581,0.892308
0.371,0.635036,0.892308
0.372,0.635036,0.892308
0.373,0.635036,0.892308
0.374,0.632727,0.892308
0.375,0.632727,0.892308
0.376,0.631961,0.892308
0.377,0.631961,0.892308
0.378,0.631961,0.892308
0.379,0.631961,0.892308
0.38,0.631961,0.892308
0.381,0.631961,0.892308
0.382,0.631961,0.892308
0.383,0.630435,0.892308
0.384,0.630435,0.892308
0.385,0.630881,0.894017
0.386,0.63012,0.894017
0.387,0.63012,0.894017
0.388,0.630566,0.895727
0.389,0.630252,0.897436
0.39,0.630252,0.897436
0.391,0.630252,0.897436
0.392,0.629496,0.897436
0.393,0.629496,0.897436
0.394,0.629496,0.897436
0.395,0.628743,0.897436
0.396,0.628743,0.897436
0.397,0.62799,0.897436
0.398,0.62799,0.897436
0.399,0.62724,0.897436
0.4,0.62724,0.897436
0.401,0.62724,0.897436
0.402,0.627685,0.899145
0.403,0.628129,0.900855
0.404,0.628129,0.900855
0.405,0.627381,0.900855
0.406,0.627381,0.900855
0.407,0.627381,0.900855
0.408,0.627381,0.900855
0.409,0.627078,0.902564
0.41,0.627078,0.902564
0.411,0.627078,0.902564
0.412,0.627078,0.902564
0.413,0.627078,0.902564
0.414,0.626335,0.902564
0.415,0.626335,0.902564
0.416,0.625592,0.902564
0.417,0.625592,0.902564
0.418,0.625592,0.902564
0.419,0.625592,0.902564
0.42,0.625592,0.902564
0.421,0.625592,0.902564
0.422,0.624852,0.902564
0.423,0.624852,0.902564
0.424,0.624852,0.902564
0.425,0.624114,0.902564
0.426,0.624114,0.902564
0.427,0.623086,0.904274
0.428,0.623086,0.904274
0.429,0.623086,0.904274
0.43,0.623529,0.905983
0.431,0.623529,0.905983
0.432,0.623529,0.905983
0.433,0.623529,0.905983
0.434,0.623529,0.905983
0.435,0.623529,0.905983
0.436,0.623529,0.905983
0.437,0.623529,0.905983
0.438,0.623529,0.905983
0.439,0.623529,0.905983
0.44,0.623529,0.905983
0.441,0.622797,0.905983
0.442,0.622066,0.905983
0.443,0.620609,0.905983
0.444,0.619883,0.905983
0.445,0.619159,0.905983
0.446,0.619159,0.905983
0.447,0.619159,0.905983
0.448,0.619603,0.907692
0.449,0.619603,0.907692
0.45,0.619603,0.907692
0.451,0.619603,0.907692
0.452,0.618881,0.907692
0.453,0.618161,0.907692
0.454,0.617442,0.907692
0.455,0.617442,0.907692
0.456,0.617442,0.907692
0.457,0.616009,0.907692
0.458,0.616009,0.907692
0.459,0.616009,0.907692
0.46,0.615295,0.907692
0.461,0.614583,0.907692
0.462,0.614583,0.907692
0.463,0.613873,0.907692
0.464,0.612457,0.907692
0.465,0.611751,0.907692
0.466,0.610345,0.907692
0.467,0.610345,0.907692
0.468,0.610345,0.907692
0.469,0.610092,0.909402
0.47,0.610092,0.909402
0.471,0.610092,0.909402
0.472,0.609393,0.909402
0.473,0.609393,0.909402
0.474,0.609393,0.909402
0.475,0.609393,0.909402
0.476,0.609393,0.909402
0.477,0.608696,0.909402
0.478,0.608696,0.909402
0.479,0.608696,0.909402
0.48,0.608696,0.909402
0.481,0.608696,0.909402
0.482,0.608696,0.909402
0.483,0.608,0.909402
0.484,0.608,0.909402
0.485,0.608,0.909402
0.486,0.608,0.909402
0.487,0.607306,0.909402
0.488,0.607306,0.909402
0.489,0.607306,0.909402
0.49,0.607306,0.909402
0.491,0.605923,0.909402
0.492,0.605923,0.909402
0.493,0.605923,0.909402
0.494,0.605233,0.909402
0.495,0.605233,0.909402
0.496,0.605233,0.909402
0.497,0.604545,0.909402
0.498,0.604308,0.911111
0.499,0.604757,0.912821
0.5,0.604757,0.912821
0.501,0.604757,0.912821
0.502,0.604757,0.912821
0.503,0.604757,0.912821
0.504,0.604757,0.912821
0.505,0.604757,0.912821
0.506,0.604072,0.912821
0.507,0.604072,0.912821
0.508,0.60339,0.912821
0.509,0.60339,0.912821
0.51,0.602709,0.912821
0.511,0.602709,0.912821
0.512,0.602709,0.912821
0.513,0.603157,0.91453
0.514,0.602477,0.91453
0.515,0.602477,0.91453
0.516,0.602477,0.91453
0.517,0.602477,0.91453
0.518,0.602477,0.91453
0.519,0.602477,0.91453
0.52,0.602477,0.91453
0.521,0.602477,0.91453
0.522,0.602477,0.91453
0.523,0.6018,0.91453
0.524,0.601124,0.91453
0.525,0.601124,0.91453
0.526,0.601124,0.91453
0.527,0.601124,0.91453
0.528,0.601124,0.91453
0.529,0.600449,0.91453
0.53,0.599776,0.91453
0.531,0.599776,0.91453
0.532,0.599776,0.91453
0.533,0.599776,0.91453
0.534,0.599104,0.91453
0.535,0.599104,0.91453
0.536,0.598434,0.91453
0.537,0.597765,0.91453
0.538,0.597098,0.91453
0.539,0.597098,0.91453
0.54,0.597098,0.91453
0.541,0.596433,0.91453
0.542,0.596433,0.91453
0.543,0.595768,0.91453
0.544,0.595768,0.91453
0.545,0.595768,0.91453
0.546,0.595768,0.91453
0.547,0.595106,0.91453
0.548,0.593785,0.91453
0.549,0.593785,0.91453
0.55,0.593785,0.91453
0.551,0.59247,0.91453
0.552,0.591814,0.91453
0.553,0.59116,0.91453
0.554,0.59116,0.91453
0.555,0.59116,0.91453
0.556,0.59116,0.91453
0.557,0.59116,0.91453
0.558,0.59116,0.91453
0.559,0.59116,0.91453
0.56,0.590508,0.91453
0.561,0.589857,0.91453
0.562,0.589207,0.91453
0.563,0.588559,0.91453
0.564,0.588559,0.91453
0.565,0.587912,0.91453
0.566,0.587267,0.91453
0.567,0.587267,0.91453
0.568,0.58598,0.91453
0.569,0.58598,0.91453
0.57,0.585339,0.91453
0.571,0.584699,0.91453
0.572,0.584699,0.91453
0.573,0.584699,0.91453
0.574,0.584699,0.91453
0.575,0.584061,0.91453
0.576,0.584061,0.91453
0.577,0.584061,0.91453
0.578,0.583424,0.91453
0.579,0.582155,0.91453
0.58,0.582155,0.91453
0.581,0.582155,0.91453
0.582,0.582155,0.91453
0.583,0.582155,0.91453
0.584,0.581522,0.91453
0.585,0.581522,0.91453
0.586,0.58089,0.91453
0.587,0.581345,0.916239
0.588,0.581345,0.916239
0.589,0.581345,0.916239
0.59,0.580715,0.916239
0.591,0.580715,0.916239
0.592,0.580715,0.916239
0.593,0.580715,0.916239
0.594,0.580715,0.916239
0.595,0.580994,0.919658
0.596,0.580994,0.919658
0.597,0.580994,0.919658
0.598,0.580994,0.919658
0.599,0.580994,0.919658
0.6,0.580994,0.919658
0.601,0.580994,0.919658
0.602,0.580994,0.919658
0.603,0.580367,0.919658
0.604,0.580367,0.919658
0.605,0.580367,0.919658
0.606,0.580367,0.919658
0.607,0.579741,0.919658
0.608,0.579741,0.919658
0.609,0.579117,0.919658
0.61,0.579117,0.919658
0.611,0.579117,0.919658
0.612,0.579117,0.919658
0.613,0.578495,0.919658
0.614,0.578495,0.919658
0.615,0.578495,0.919658
0.616,0.577253,0.919658
0.617,0.577253,0.919658
0.618,0.577253,0.919658
0.619,0.576635,0.919658
0.62,0.576017,0.919658
0.621,0.576017,0.919658
0.622,0.576017,0.919658
0.623,0.575401,0.919658
0.624,0.575401,0.919658
0.625,0.575401,0.919658
0.626,0.574786,0.919658
0.627,0.574786,0.919658
0.628,0.573561,0.919658
0.629,0.573561,0.919658
0.63,0.573561,0.919658
0.631,0.57295,0.919658
0.632,0.57295,0.919658
0.633,0.57234,0.919658
0.634,0.57234,0.919658
0.635,0.571125,0.919658
0.636,0.571125,0.919658
0.637,0.57052,0.919658
0.638,0.57052,0.919658
0.639,0.57052,0.919658
0.64,0.57052,0.919658
0.641,0.569915,0.919658
0.642,0.56811,0.919658
0.643,0.56811,0.919658
0.644,0.566913,0.919658
0.645,0.566316,0.919658
0.646,0.566316,0.919658
0.647,0.566316,0.919658
0.648,0.566316,0.919658
0.649,0.566316,0.919658
0.65,0.566316,0.919658
0.651,0.56572,0.919658
0.652,0.56572,0.919658
0.653,0.565126,0.919658
0.654,0.565126,0.919658
0.655,0.565126,0.919658
0.656,0.564533,0.919658
0.657,0.564533,0.919658
0.658,0.564533,0.919658
0.659,0.56499,0.921368
0.66,0.563808,0.921368
0.661,0.563808,0.921368
0.662,0.563218,0.921368
0.663,0.563218,0.921368
0.664,0.563218,0.921368
0.665,0.563218,0.921368
0.666,0.563218,0.921368
0.667,0.563218,0.921368
0.668,0.563218,0.921368
0.669,0.563218,0.921368
0.67,0.56263,0.921368
0.671,0.562044,0.921368
0.672,0.562044,0.921368
0.673,0.562044,0.921368
0.674,0.562044,0.921368
0.675,0.562044,0.921368
0.676,0.562044,0.921368
0.677,0.562044,0.921368
0.678,0.562044,0.921368
0.679,0.561458,0.921368
0.68,0.561458,0.921368
0.681,0.560291,0.921368
0.682,0.560291,0.921368
0.683,0.559709,0.921368
0.684,0.558549,0.921368
0.685,0.558549,0.921368
0.686,0.558549,0.921368
0.687,0.557971,0.921368
0.688,0.557394,0.921368
0.689,0.556244,0.921368
0.69,0.55567,0.921368
0.691,0.55567,0.921368
0.692,0.555098,0.921368
0.693,0.555098,0.921368
0.694,0.553957,0.921368
0.695,0.553957,0.921368
0.696,0.553957,0.921368
0.697,0.552254,0.921368
0.698,0.552254,0.921368
0.699,0.552254,0.921368
0.7,0.552254,0.921368
0.701,0.552254,0.921368
0.702,0.552254,0.921368
0.703,0.552254,0.921368
0.704,0.551583,0.923077
0.705,0.551583,0.923077
0.706,0.550459,0.923077
0.707,0.550459,0.923077
0.708,0.549339,0.923077
0.709,0.549339,0.923077
0.71,0.549339,0.923077
0.711,0.548223,0.923077
0.712,0.547667,0.923077
0.713,0.547112,0.923077
0.714,0.547112,0.923077
0.715,0.547571,0.924786
0.716,0.545913,0.924786
0.717,0.545913,0.924786
0.718,0.545363,0.924786
0.719,0.544814,0.924786
0.72,0.544814,0.924786
0.721,0.544814,0.924786
0.722,0.543173,0.924786
0.723,0.543173,0.924786
0.724,0.543173,0.924786
0.725,0.543173,0.924786
0.726,0.542628,0.924786
0.727,0.542084,0.924786
0.728,0.541542,0.924786
0.729,0.541542,0.924786
0.73,0.541542,0.924786
0.731,0.541542,0.924786
0.732,0.541,0.924786
0.733,0.541,0.924786
0.734,0.54046,0.924786
0.735,0.54046,0.924786
0.736,0.53992,0.924786
0.737,0.53992,0.924786
0.738,0.539382,0.924786
0.739,0.539382,0.924786
0.74,0.539382,0.924786
0.741,0.538845,0.924786
0.742,0.538845,0.924786
0.743,0.538845,0.924786
0.744,0.538308,0.924786
0.745,0.538308,0.924786
0.746,0.538308,0.924786
0.747,0.537773,0.924786
0.748,0.537239,0.924786
0.749,0.537698,0.926496
0.75,0.537624,0.928205
0.751,0.537624,0.928205
0.752,0.536561,0.928205
0.753,0.536561,0.928205
0.754,0.536032,0.928205
0.755,0.535503,0.928205
0.756,0.535503,0.928205
0.757,0.535503,0.928205
0.758,0.535503,0.928205
0.759,0.535503,0.928205
0.76,0.535503,0.928205
0.761,0.534449,0.928205
0.762,0.533923,0.928205
0.763,0.534381,0.929915
0.764,0.534381,0.929915
0.765,0.534381,0.929915
0.766,0.533857,0.929915
0.767,0.533857,0.929915
0.768,0.534314,0.931624
0.769,0.53379,0.931624
0.77,0.533268,0.931624
0.771,0.533268,0.931624
0.772,0.533268,0.931624
0.773,0.533268,0.931624
0.774,0.533268,0.931624
0.775,0.533268,0.931624
0.776,0.533268,0.931624
0.777,0.533268,0.931624
0.778,0.533724,0.933333
0.779,0.53418,0.935043
0.78,0.534634,0.936752
0.781,0.534113,0.936752
0.782,0.534567,0.938462
0.783,0.534567,0.938462
0.784,0.533528,0.938462
0.785,0.53301,0.938462
0.786,0.533463,0.940171
0.787,0.532946,0.940171
0.788,0.53243,0.940171
0.789,0.531401,0.940171
0.79,0.531401,0.940171
0.791,0.531401,0.940171
0.792,0.531853,0.94188
0.793,0.531853,0.94188
0.794,0.53134,0.94188
0.795,0.531792,0.94359
0.796,0.531792,0.94359
0.797,0.531792,0.94359
0.798,0.53128,0.94359
0.799,0.530259,0.94359
0.8,0.529243,0.94359
0.801,0.529693,0.945299
0.802,0.529187,0.945299
0.803,0.529187,0.945299
0.804,0.528681,0.945299
0.805,0.528681,0.945299
0.806,0.528176,0.945299
0.807,0.528626,0.947009
0.808,0.527619,0.947009
0.809,0.527117,0.947009
0.81,0.527567,0.948718
0.811,0.527066,0.948718
0.812,0.527514,0.950427
0.813,0.527014,0.950427
0.814,0.527014,0.950427
0.815,0.526515,0.950427
0.816,0.526515,0.950427
0.817,0.526515,0.950427
0.818,0.526515,0.950427
0.819,0.526515,0.950427
0.82,0.526017,0.950427
0.821,0.526017,0.950427
0.822,0.526017,0.950427
0.823,0.526017,0.950427
0.824,0.526017,0.950427
0.825,0.52552,0.950427
0.826,0.525024,0.950427
0.827,0.524034,0.950427
0.828,0.523048,0.950427
0.829,0.522556,0.950427
0.83,0.522556,0.950427
0.831,0.522066,0.950427
0.832,0.522066,0.950427
0.833,0.522066,0.950427
0.834,0.521576,0.950427
0.835,0.521087,0.950427
0.836,0.521087,0.950427
0.837,0.521087,0.950427
0.838,0.520112,0.950427
0.839,0.520112,0.950427
0.84,0.520112,0.950427
0.841,0.520112,0.950427
0.842,0.520075,0.952137
0.843,0.51959,0.952137
0.844,0.51959,0.952137
0.845,0.51959,0.952137
0.846,0.51959,0.952137
0.847,0.519105,0.952137
0.848,0.518622,0.952137
0.849,0.51814,0.952137
0.85,0.517658,0.952137
0.851,0.517658,0.952137
0.852,0.517177,0.952137
0.853,0.517177,0.952137
0.854,0.516698,0.952137
0.855,0.516219,0.952137
0.856,0.516219,0.952137
0.857,0.516219,0.952137
0.858,0.516219,0.952137
0.859,0.516219,0.952137
0.86,0.515741,0.952137
0.861,0.515264,0.952137
0.862,0.514787,0.952137
0.863,0.514787,0.952137
0.864,0.515207,0.955556
0.865,0.515207,0.955556
0.866,0.515207,0.955556
0.867,0.515207,0.955556
0.868,0.514733,0.955556
0.869,0.513787,0.955556
0.87,0.511905,0.955556
0.871,0.510969,0.955556
0.872,0.510502,0.955556
0.873,0.510502,0.955556
0.874,0.510502,0.955556
0.875,0.510502,0.955556
0.876,0.510018,0.957265
0.877,0.510018,0.957265
0.878,0.510018,0.957265
0.879,0.51,0.958974
0.88,0.51,0.958974
0.881,0.508613,0.958974
0.882,0.508613,0.958974
0.883,0.508152,0.958974
0.884,0.507692,0.958974
0.885,0.507233,0.958974
0.886,0.506775,0.958974
0.887,0.506763,0.960684
0.888,0.506295,0.962393
0.889,0.505386,0.962393
0.89,0.504933,0.962393
0.891,0.50448,0.962393
0.892,0.503578,0.962393
0.893,0.503128,0.962393
0.894,0.503128,0.962393
0.895,0.50223,0.962393
0.896,0.500444,0.962393
0.897,0.5,0.962393
0.898,0.499113,0.962393
0.899,0.49823,0.962393
0.9,0.49735,0.962393
0.901,0.49735,0.962393
0.902,0.496911,0.962393
0.903,0.496035,0.962393
0.904,0.495163,0.962393
0.905,0.494293,0.962393
0.906,0.493427,0.962393
0.907,0.493427,0.962393
0.908,0.493427,0.962393
0.909,0.492995,0.962393
0.91,0.492563,0.962393
0.911,0.492133,0.962393
0.912,0.491703,0.962393
0.913,0.490846,0.962393
0.914,0.490418,0.962393
0.915,0.489991,0.962393
0.916,0.489991,0.962393
0.917,0.489565,0.962393
0.918,0.489159,0.964103
0.919,0.488312,0.964103
0.92,0.487889,0.964103
0.921,0.487047,0.964103
0.922,0.487047,0.964103
0.923,0.486672,0.967521
0.924,0.486672,0.967521
0.925,0.485837,0.967521
0.926,0.485004,0.967521
0.927,0.485885,0.97094
0.928,0.48547,0.97094
0.929,0.484642,0.97094
0.93,0.484228,0.97094
0.931,0.483404,0.97094
0.932,0.483404,0.97094
0.933,0.482583,0.97094
0.934,0.481764,0.97094
0.935,0.481764,0.97094
0.936,0.481764,0.97094
0.937,0.480948,0.97094
0.938,0.480135,0.97094
0.939,0.478921,0.97094
0.94,0.478517,0.97094
0.941,0.478114,0.97094
0.942,0.47691,0.97094
0.943,0.476111,0.97094
0.944,0.476151,0.97265
0.945,0.474167,0.97265
0.946,0.473772,0.97265
0.947,0.473772,0.97265
0.948,0.472984,0.97265
0.949,0.471026,0.97265
0.95,0.470248,0.97265
0.951,0.46986,0.97265
0.952,0.468699,0.97265
0.953,0.466776,0.97265
0.954,0.465249,0.97265
0.955,0.465306,0.974359
0.956,0.464548,0.974359
0.957,0.463415,0.974359
0.958,0.463038,0.974359
0.959,0.461165,0.974359
0.96,0.461165,0.974359
0.961,0.459677,0.974359
0.962,0.458937,0.974359
0.963,0.458199,0.974359
0.964,0.457097,0.974359
0.965,0.4568,0.976068
0.966,0.456435,0.976068
0.967,0.454256,0.976068
0.968,0.452456,0.976068
0.969,0.451383,0.976068
0.97,0.449253,0.976068
0.971,0.448547,0.976068
0.972,0.446094,0.976068
0.973,0.444358,0.976068
0.974,0.44204,0.977778
0.975,0.440678,0.977778
0.976,0.43865,0.977778
0.977,0.436308,0.977778
0.978,0.433333,0.977778
0.979,0.432024,0.977778
0.98,0.431047,0.977778
0.981,0.430075,0.977778
0.982,0.428144,0.977778
0.983,0.425912,0.977778
0.984,0.42339,0.977778
0.985,0.421829,0.977778
0.986,0.419166,0.979487
0.987,0.416787,0.984615
0.988,0.413917,0.986325
0.989,0.40922,0.986325
0.99,0.403779,0.986325
0.991,0.398756,0.986325
0.992,0.393588,0.986325
0.993,0.388291,0.986325
0.994,0.380858,0.986325
0.995,0.370823,0.986325
0.996,0.361702,0.988034
0.997,0.345878,0.989744
0.998,0.326934,0.989744
0.999,0.295374,0.993162
1,0.0697674,1


==> data/pr_curves/seen_unseen/data-siamese-joins-roc-cumulative-hist-unseen+seen.csv <==
threshold,precision,recall
0,1,0.00512821
0.001,0.571429,0.136752
0.002,0.563536,0.174359
0.003,0.559242,0.201709
0.004,0.525,0.215385
0.005,0.524345,0.239316
0.006,0.517857,0.247863
0.007,0.532423,0.266667
0.008,0.521036,0.275214
0.009,0.514019,0.282051
0.01,0.505988,0.288889
0.011,0.505814,0.297436
0.012,0.507042,0.307692
0.013,0.508287,0.31453
0.014,0.505405,0.319658
0.015,0.506527,0.331624
0.016,0.501279,0.335043
0.017,0.498741,0.338462
0.018,0.496296,0.34359
0.019,0.497573,0.350427
0.02,0.495192,0.352137
0.021,0.49763,0.358974
0.022,0.496487,0.362393
0.023,0.495392,0.367521
0.024,0.493182,0.37094
0.025,0.491031,0.374359
0.026,0.494457,0.381197
0.027,0.495614,0.386325
0.028,0.489224,0.388034
0.029,0.487179,0.389744
0.03,0.486141,0.389744
0.031,0.4862,0.391453
0.032,0.486258,0.393162
0.033,0.48847,0.398291
0.034,0.4875,0.4
0.035,0.489669,0.405128
0.036,0.489712,0.406838
0.037,0.493902,0.415385
0.038,0.492958,0.418803
0.039,0.492,0.420513
0.04,0.491018,0.420513
0.041,0.489066,0.420513
0.042,0.485207,0.420513
0.043,0.48723,0.423932
0.044,0.484436,0.425641
0.045,0.481696,0.42735
0.046,0.482692,0.42906
0.047,0.483748,0.432479
0.048,0.481905,0.432479
0.049,0.478261,0.432479
0.05,0.475564,0.432479
0.051,0.476548,0.434188
0.052,0.476636,0.435897
0.053,0.476809,0.439316
0.054,0.47786,0.442735
0.055,0.476277,0.446154
0.056,0.474545,0.446154
0.057,0.474638,0.447863
0.058,0.473779,0.447863
0.059,0.471223,0.447863
0.06,0.473214,0.452991
0.061,0.47331,0.454701
0.062,0.469965,0.454701
0.063,0.47007,0.45641
0.064,0.470175,0.45812
0.065,0.469352,0.45812
0.066,0.468641,0.459829
0.067,0.470588,0.464957
0.068,0.469775,0.464957
0.069,0.468158,0.464957
0.07,0.469072,0.466667
0.071,0.46587,0.466667
0.072,0.465077,0.466667
0.073,0.465195,0.468376
0.074,0.463621,0.468376
0.075,0.46543,0.471795
0.076,0.465546,0.473504
0.077,0.466555,0.476923
0.078,0.465,0.476923
0.079,0.465,0.476923
0.08,0.466887,0.482051
0.081,0.46458,0.482051
0.082,0.464696,0.483761
0.083,0.463934,0.483761
0.084,0.464812,0.48547
0.085,0.464812,0.48547
0.086,0.464052,0.48547
0.087,0.465154,0.490598
0.088,0.464401,0.490598
0.089,0.462158,0.490598
0.09,0.462279,0.492308
0.091,0.460064,0.492308
0.092,0.45933,0.492308
0.093,0.459459,0.494017
0.094,0.45873,0.494017
0.095,0.459588,0.495726
0.096,0.459588,0.495726
0.097,0.455975,0.495726
0.098,0.455975,0.495726
0.099,0.457812,0.500855
0.1,0.457812,0.500855
0.101,0.457812,0.500855
0.102,0.457812,0.500855
0.103,0.458658,0.502564
0.104,0.457944,0.502564
0.105,0.458075,0.504274
0.106,0.459752,0.507692
0.107,0.459752,0.507692
0.108,0.457757,0.509402
0.109,0.457757,0.509402
0.11,0.458015,0.512821
0.111,0.458841,0.51453
0.112,0.458841,0.51453
0.113,0.458841,0.51453
0.114,0.458841,0.51453
0.115,0.457447,0.51453
0.116,0.457447,0.51453
0.117,0.457447,0.51453
0.118,0.457447,0.51453
0.119,0.457447,0.51453
0.12,0.456753,0.51453
0.121,0.457143,0.519658
0.122,0.457143,0.519658
0.123,0.458771,0.523077
0.124,0.457399,0.523077
0.125,0.457399,0.523077
0.126,0.457399,0.523077
0.127,0.457526,0.524786
0.128,0.456845,0.524786
0.129,0.454142,0.524786
0.13,0.454277,0.526496
0.131,0.453608,0.526496
0.132,0.452276,0.526496
0.133,0.452276,0.526496
0.134,0.453079,0.528205
0.135,0.453079,0.528205
0.136,0.452416,0.528205
0.137,0.452416,0.528205
0.138,0.451754,0.528205
0.139,0.450437,0.528205
0.14,0.449782,0.528205
0.141,0.449128,0.528205
0.142,0.448476,0.528205
0.143,0.449275,0.529915
0.144,0.448625,0.529915
0.145,0.448625,0.529915
0.146,0.447977,0.529915
0.147,0.44733,0.529915
0.148,0.447482,0.531624
0.149,0.446839,0.531624
0.15,0.446352,0.533333
0.151,0.446352,0.533333
0.152,0.445714,0.533333
0.153,0.444444,0.533333
0.154,0.443972,0.535043
0.155,0.443972,0.535043
0.156,0.443972,0.535043
0.157,0.443972,0.535043
0.158,0.443972,0.535043
0.159,0.446328,0.540171
0.16,0.444444,0.540171
0.161,0.444444,0.540171
0.162,0.443198,0.540171
0.163,0.442577,0.540171
0.164,0.442577,0.540171
0.165,0.441958,0.540171
0.166,0.442737,0.54188
0.167,0.442737,0.54188
0.168,0.44212,0.54188
0.169,0.44212,0.54188
0.17,0.441504,0.54188
0.171,0.441504,0.54188
0.172,0.44089,0.54188
0.173,0.44089,0.54188
0.174,0.44089,0.54188
0.175,0.44089,0.54188
0.176,0.440278,0.54188
0.177,0.439667,0.54188
0.178,0.439667,0.54188
0.179,0.439834,0.54359
0.18,0.44,0.545299
0.181,0.44,0.545299
0.182,0.439394,0.545299
0.183,0.439394,0.545299
0.184,0.438187,0.545299
0.185,0.438187,0.545299
0.186,0.436986,0.545299
0.187,0.437158,0.547009
0.188,0.435967,0.547009
0.189,0.436735,0.548718
0.19,0.43555,0.548718
0.191,0.435724,0.550427
0.192,0.435135,0.550427
0.193,0.435135,0.550427
0.194,0.43531,0.552137
0.195,0.43531,0.552137
0.196,0.43607,0.553846
0.197,0.436828,0.555556
0.198,0.436828,0.555556
0.199,0.437584,0.557265
0.2,0.437584,0.557265
0.201,0.43909,0.560684
0.202,0.438503,0.560684
0.203,0.438503,0.560684
0.204,0.439252,0.562393
0.205,0.438083,0.562393
0.206,0.437666,0.564103
0.207,0.437666,0.564103
0.208,0.437666,0.564103
0.209,0.435356,0.564103
0.21,0.4361,0.565812
0.211,0.4361,0.565812
0.212,0.435526,0.565812
0.213,0.434383,0.565812
0.214,0.435125,0.567521
0.215,0.434555,0.567521
0.216,0.433987,0.567521
0.217,0.433987,0.567521
0.218,0.434726,0.569231
0.219,0.434726,0.569231
0.22,0.434726,0.569231
0.221,0.434726,0.569231
0.222,0.431907,0.569231
0.223,0.431907,0.569231
0.224,0.432642,0.57094
0.225,0.432642,0.57094
0.226,0.432083,0.57094
0.227,0.432083,0.57094
0.228,0.432083,0.57094
0.229,0.431525,0.57094
0.23,0.430968,0.57094
0.231,0.430412,0.57094
0.232,0.431145,0.57265
0.233,0.431877,0.574359
0.234,0.431322,0.574359
0.235,0.431322,0.574359
0.236,0.430769,0.574359
0.237,0.430769,0.574359
0.238,0.431498,0.576068
0.239,0.429847,0.576068
0.24,0.429299,0.576068
0.241,0.429299,0.576068
0.242,0.428208,0.576068
0.243,0.428208,0.576068
0.244,0.42839,0.577778
0.245,0.42839,0.577778
0.246,0.427307,0.577778
0.247,0.427307,0.577778
0.248,0.426768,0.577778
0.249,0.426768,0.577778
0.25,0.42623,0.577778
0.251,0.425157,0.577778
0.252,0.425157,0.577778
0.253,0.425879,0.579487
0.254,0.425879,0.579487
0.255,0.426065,0.581197
0.256,0.426065,0.581197
0.257,0.42625,0.582906
0.258,0.425718,0.582906
0.259,0.425187,0.582906
0.26,0.425187,0.582906
0.261,0.425187,0.582906
0.262,0.425187,0.582906
0.263,0.424658,0.582906
0.264,0.421508,0.582906
0.265,0.421508,0.582906
0.266,0.421182,0.584615
0.267,0.421894,0.586325
0.268,0.421894,0.586325
0.269,0.421894,0.586325
0.27,0.421894,0.586325
0.271,0.422086,0.588034
0.272,0.421569,0.588034
0.273,0.420538,0.588034
0.274,0.421245,0.589744
0.275,0.421245,0.589744
0.276,0.421245,0.589744
0.277,0.421245,0.589744
0.278,0.421951,0.591453
0.279,0.421951,0.591453
0.28,0.421951,0.591453
0.281,0.422655,0.593162
0.282,0.424058,0.596581
0.283,0.423544,0.596581
0.284,0.42303,0.596581
0.285,0.422518,0.596581
0.286,0.422518,0.596581
0.287,0.422518,0.596581
0.288,0.422007,0.596581
0.289,0.422195,0.598291
0.29,0.422195,0.598291
0.291,0.422195,0.598291
0.292,0.422195,0.598291
0.293,0.422195,0.598291
0.294,0.421179,0.598291
0.295,0.421179,0.598291
0.296,0.421179,0.598291
0.297,0.420673,0.598291
0.298,0.420168,0.598291
0.299,0.421053,0.601709
0.3,0.421053,0.601709
0.301,0.421053,0.601709
0.302,0.421241,0.603419
0.303,0.420739,0.603419
0.304,0.420739,0.603419
0.305,0.420739,0.603419
0.306,0.421615,0.606838
0.307,0.421615,0.606838
0.308,0.421615,0.606838
0.309,0.420616,0.606838
0.31,0.420118,0.606838
0.311,0.420118,0.606838
0.312,0.419126,0.606838
0.313,0.419126,0.606838
0.314,0.419126,0.606838
0.315,0.419126,0.606838
0.316,0.419126,0.606838
0.317,0.419126,0.606838
0.318,0.418632,0.606838
0.319,0.418139,0.606838
0.32,0.417647,0.606838
0.321,0.41784,0.608547
0.322,0.41784,0.608547
0.323,0.41784,0.608547
0.324,0.41784,0.608547
0.325,0.41784,0.608547
0.326,0.41784,0.608547
0.327,0.41784,0.608547
0.328,0.417351,0.608547
0.329,0.416374,0.608547
0.33,0.416374,0.608547
0.331,0.416374,0.608547
0.332,0.416374,0.608547
0.333,0.416374,0.608547
0.334,0.416374,0.608547
0.335,0.416374,0.608547
0.336,0.416374,0.608547
0.337,0.417056,0.610256
0.338,0.417736,0.611966
0.339,0.418415,0.613675
0.34,0.418605,0.615385
0.341,0.418605,0.615385
0.342,0.418605,0.615385
0.343,0.418605,0.615385
0.344,0.418605,0.615385
0.345,0.418118,0.615385
0.346,0.417633,0.615385
0.347,0.417633,0.615385
0.348,0.417633,0.615385
0.349,0.417149,0.615385
0.35,0.417149,0.615385
0.351,0.417149,0.615385
0.352,0.417149,0.615385
0.353,0.417149,0.615385
0.354,0.417149,0.615385
0.355,0.417149,0.615385
0.356,0.417149,0.615385
0.357,0.417149,0.615385
0.358,0.417149,0.615385
0.359,0.417149,0.615385
0.36,0.416667,0.615385
0.361,0.416185,0.615385
0.362,0.415704,0.615385
0.363,0.415704,0.615385
0.364,0.415704,0.615385
0.365,0.415704,0.615385
0.366,0.415704,0.615385
0.367,0.414747,0.615385
0.368,0.414747,0.615385
0.369,0.414269,0.615385
0.37,0.414269,0.615385
0.371,0.413793,0.615385
0.372,0.413793,0.615385
0.373,0.413793,0.615385
0.374,0.413318,0.615385
0.375,0.413318,0.615385
0.376,0.413318,0.615385
0.377,0.413318,0.615385
0.378,0.412371,0.615385
0.379,0.411429,0.615385
0.38,0.411429,0.615385
0.381,0.411429,0.615385
0.382,0.410959,0.615385
0.383,0.41049,0.615385
0.384,0.41049,0.615385
0.385,0.41049,0.615385
0.386,0.41049,0.615385
0.387,0.41049,0.615385
0.388,0.409556,0.615385
0.389,0.409556,0.615385
0.39,0.409556,0.615385
0.391,0.409556,0.615385
0.392,0.409091,0.615385
0.393,0.408834,0.617094
0.394,0.409502,0.618803
0.395,0.40904,0.618803
0.396,0.40904,0.618803
0.397,0.40904,0.618803
0.398,0.40904,0.618803
0.399,0.409245,0.620513
0.4,0.409245,0.620513
0.401,0.409245,0.620513
0.402,0.409245,0.620513
0.403,0.409245,0.620513
0.404,0.408324,0.620513
0.405,0.408324,0.620513
0.406,0.407865,0.620513
0.407,0.407865,0.620513
0.408,0.407865,0.620513
0.409,0.407865,0.620513
0.41,0.407865,0.620513
0.411,0.407865,0.620513
0.412,0.40853,0.622222
0.413,0.40853,0.622222
0.414,0.408072,0.622222
0.415,0.408735,0.623932
0.416,0.408735,0.623932
0.417,0.408735,0.623932
0.418,0.408735,0.623932
0.419,0.408735,0.623932
0.42,0.408735,0.623932
0.421,0.409396,0.625641
0.422,0.409396,0.625641
0.423,0.409396,0.625641
0.424,0.409142,0.62735
0.425,0.4098,0.62906
0.426,0.4098,0.62906
0.427,0.4098,0.62906
0.428,0.4098,0.62906
0.429,0.4098,0.62906
0.43,0.409344,0.62906
0.431,0.409344,0.62906
0.432,0.409344,0.62906
0.433,0.409344,0.62906
0.434,0.409344,0.62906
0.435,0.408889,0.62906
0.436,0.408889,0.62906
0.437,0.409545,0.630769
0.438,0.409545,0.630769
0.439,0.409545,0.630769
0.44,0.409745,0.632479
0.441,0.409292,0.632479
0.442,0.409292,0.632479
0.443,0.409945,0.634188
0.444,0.409945,0.634188
0.445,0.409492,0.634188
0.446,0.409492,0.634188
0.447,0.409041,0.634188
0.448,0.408141,0.634188
0.449,0.407692,0.634188
0.45,0.407692,0.634188
0.451,0.407692,0.634188
0.452,0.407245,0.634188
0.453,0.407245,0.634188
0.454,0.406798,0.634188
0.455,0.406798,0.634188
0.456,0.406798,0.634188
0.457,0.406798,0.634188
0.458,0.406353,0.634188
0.459,0.405908,0.634188
0.46,0.405908,0.634188
0.461,0.406557,0.635897
0.462,0.407407,0.639316
0.463,0.407407,0.639316
0.464,0.407407,0.639316
0.465,0.407407,0.639316
0.466,0.407407,0.639316
0.467,0.407407,0.639316
0.468,0.406964,0.639316
0.469,0.406964,0.639316
0.47,0.407609,0.641026
0.471,0.407609,0.641026
0.472,0.407166,0.641026
0.473,0.407166,0.641026
0.474,0.407809,0.642735
0.475,0.407809,0.642735
0.476,0.408451,0.644444
0.477,0.408009,0.644444
0.478,0.407568,0.644444
0.479,0.407568,0.644444
0.48,0.407127,0.644444
0.481,0.408405,0.647863
0.482,0.407966,0.647863
0.483,0.407527,0.647863
0.484,0.407089,0.647863
0.485,0.407089,0.647863
0.486,0.407089,0.647863
0.487,0.407288,0.649573
0.488,0.409188,0.654701
0.489,0.409188,0.654701
0.49,0.409382,0.65641
0.491,0.409382,0.65641
0.492,0.409382,0.65641
0.493,0.409382,0.65641
0.494,0.409382,0.65641
0.495,0.409382,0.65641
0.496,0.408946,0.65641
0.497,0.408946,0.65641
0.498,0.408946,0.65641
0.499,0.409574,0.65812
0.5,0.409574,0.65812
0.501,0.409139,0.65812
0.502,0.409139,0.65812
0.503,0.409139,0.65812
0.504,0.408705,0.65812
0.505,0.408705,0.65812
0.506,0.408705,0.65812
0.507,0.408271,0.65812
0.508,0.408271,0.65812
0.509,0.407839,0.65812
0.51,0.407839,0.65812
0.511,0.407839,0.65812
0.512,0.409091,0.661538
0.513,0.409091,0.661538
0.514,0.409091,0.661538
0.515,0.408659,0.661538
0.516,0.408659,0.661538
0.517,0.408228,0.661538
0.518,0.407798,0.661538
0.519,0.408421,0.663248
0.52,0.408421,0.663248
0.521,0.408421,0.663248
0.522,0.407992,0.663248
0.523,0.407992,0.663248
0.524,0.407135,0.663248
0.525,0.407757,0.664957
0.526,0.407757,0.664957
0.527,0.407757,0.664957
0.528,0.406479,0.664957
0.529,0.406479,0.664957
0.53,0.406479,0.664957
0.531,0.406054,0.664957
0.532,0.406054,0.664957
0.533,0.405631,0.664957
0.534,0.405631,0.664957
0.535,0.405631,0.664957
0.536,0.405631,0.664957
0.537,0.405631,0.664957
0.538,0.405631,0.664957
0.539,0.405631,0.664957
0.54,0.405827,0.666667
0.541,0.406445,0.668376
0.542,0.406023,0.668376
0.543,0.406023,0.668376
0.544,0.406023,0.668376
0.545,0.406023,0.668376
0.546,0.405181,0.668376
0.547,0.404343,0.668376
0.548,0.404959,0.670085
0.549,0.404959,0.670085
0.55,0.404541,0.670085
0.551,0.404541,0.670085
0.552,0.404541,0.670085
0.553,0.404541,0.670085
0.554,0.405155,0.671795
0.555,0.405155,0.671795
0.556,0.404737,0.671795
0.557,0.404737,0.671795
0.558,0.404321,0.671795
0.559,0.403905,0.671795
0.56,0.403491,0.671795
0.561,0.403077,0.671795
0.562,0.403077,0.671795
0.563,0.402664,0.671795
0.564,0.402252,0.671795
0.565,0.402252,0.671795
0.566,0.40184,0.671795
0.567,0.40184,0.671795
0.568,0.40143,0.671795
0.569,0.40102,0.671795
0.57,0.399797,0.671795
0.571,0.400407,0.673504
0.572,0.401015,0.675214
0.573,0.401015,0.675214
0.574,0.401015,0.675214
0.575,0.401015,0.675214
0.576,0.400609,0.675214
0.577,0.400609,0.675214
0.578,0.400609,0.675214
0.579,0.400609,0.675214
0.58,0.400609,0.675214
0.581,0.400609,0.675214
0.582,0.401216,0.676923
0.583,0.401216,0.676923
0.584,0.401216,0.676923
0.585,0.401216,0.676923
0.586,0.40081,0.676923
0.587,0.4,0.676923
0.588,0.399596,0.676923
0.589,0.399596,0.676923
0.59,0.399194,0.676923
0.591,0.399194,0.676923
0.592,0.398792,0.676923
0.593,0.399396,0.678632
0.594,0.4,0.680342
0.595,0.399598,0.680342
0.596,0.400802,0.683761
0.597,0.400802,0.683761
0.598,0.400802,0.683761
0.599,0.4004,0.683761
0.6,0.4004,0.683761
0.601,0.4,0.683761
0.602,0.4,0.683761
0.603,0.4,0.683761
0.604,0.4,0.683761
0.605,0.400599,0.68547
0.606,0.400599,0.68547
0.607,0.4002,0.68547
0.608,0.4002,0.68547
0.609,0.399402,0.68547
0.61,0.399402,0.68547
0.611,0.399402,0.68547
0.612,0.399802,0.688889
0.613,0.399405,0.688889
0.614,0.399405,0.688889
0.615,0.399405,0.688889
0.616,0.39901,0.688889
0.617,0.398615,0.688889
0.618,0.398615,0.688889
0.619,0.398615,0.688889
0.62,0.398615,0.688889
0.621,0.398615,0.688889
0.622,0.397828,0.688889
0.623,0.397828,0.688889
0.624,0.397044,0.688889
0.625,0.396264,0.688889
0.626,0.395874,0.688889
0.627,0.395874,0.688889
0.628,0.395486,0.688889
0.629,0.395486,0.688889
0.63,0.394711,0.688889
0.631,0.394711,0.688889
0.632,0.393939,0.688889
0.633,0.393939,0.688889
0.634,0.393939,0.688889
0.635,0.393939,0.688889
0.636,0.394146,0.690598
0.637,0.394352,0.692308
0.638,0.394352,0.692308
0.639,0.394352,0.692308
0.64,0.394352,0.692308
0.641,0.394352,0.692308
0.642,0.393204,0.692308
0.643,0.392823,0.692308
0.644,0.392823,0.692308
0.645,0.392823,0.692308
0.646,0.392823,0.692308
0.647,0.392823,0.692308
0.648,0.392823,0.692308
0.649,0.392823,0.692308
0.65,0.392062,0.692308
0.651,0.392062,0.692308
0.652,0.391683,0.692308
0.653,0.391304,0.692308
0.654,0.390927,0.692308
0.655,0.391514,0.694017
0.656,0.391137,0.694017
0.657,0.391137,0.694017
0.658,0.389635,0.694017
0.659,0.388517,0.694017
0.66,0.388145,0.694017
0.661,0.388145,0.694017
0.662,0.388145,0.694017
0.663,0.388145,0.694017
0.664,0.387775,0.694017
0.665,0.387775,0.694017
0.666,0.387775,0.694017
0.667,0.387989,0.695727
0.668,0.387989,0.695727
0.669,0.387619,0.695727
0.67,0.388202,0.697436
0.671,0.388202,0.697436
0.672,0.388202,0.697436
0.673,0.388202,0.697436
0.674,0.388626,0.700855
0.675,0.38789,0.700855
0.676,0.38789,0.700855
0.677,0.38789,0.700855
0.678,0.387524,0.700855
0.679,0.387524,0.700855
0.68,0.386792,0.700855
0.681,0.386428,0.700855
0.682,0.386428,0.700855
0.683,0.386064,0.700855
0.684,0.385701,0.700855
0.685,0.385701,0.700855
0.686,0.385338,0.700855
0.687,0.384977,0.700855
0.688,0.384977,0.700855
0.689,0.384615,0.700855
0.69,0.384615,0.700855
0.691,0.384615,0.700855
0.692,0.385192,0.702564
0.693,0.385192,0.702564
0.694,0.385768,0.704274
0.695,0.385768,0.704274
0.696,0.385768,0.704274
0.697,0.385407,0.704274
0.698,0.385407,0.704274
0.699,0.385407,0.704274
0.7,0.385047,0.704274
0.701,0.384687,0.704274
0.702,0.384687,0.704274
0.703,0.384328,0.704274
0.704,0.384902,0.705983
0.705,0.384544,0.705983
0.706,0.384544,0.705983
0.707,0.384544,0.705983
0.708,0.384544,0.705983
0.709,0.384401,0.707692
0.71,0.384401,0.707692
0.711,0.384615,0.709402
0.712,0.383904,0.709402
0.713,0.383764,0.711111
0.714,0.383764,0.711111
0.715,0.383764,0.711111
0.716,0.38341,0.711111
0.717,0.383057,0.711111
0.718,0.382705,0.711111
0.719,0.383272,0.712821
0.72,0.383272,0.712821
0.721,0.383838,0.71453
0.722,0.383486,0.71453
0.723,0.383486,0.71453
0.724,0.382998,0.716239
0.725,0.382998,0.716239
0.726,0.383562,0.717949
0.727,0.383562,0.717949
0.728,0.383562,0.717949
0.729,0.383562,0.717949
0.73,0.383562,0.717949
0.731,0.383562,0.717949
0.732,0.382862,0.717949
0.733,0.382514,0.717949
0.734,0.382727,0.719658
0.735,0.38238,0.719658
0.736,0.38294,0.721368
0.737,0.38294,0.721368
0.738,0.3819,0.721368
0.739,0.382459,0.723077
0.74,0.382459,0.723077
0.741,0.382459,0.723077
0.742,0.382114,0.723077
0.743,0.383228,0.726496
0.744,0.383228,0.726496
0.745,0.383228,0.726496
0.746,0.382883,0.726496
0.747,0.382883,0.726496
0.748,0.382883,0.726496
0.749,0.382883,0.726496
0.75,0.382883,0.726496
0.751,0.383094,0.728205
0.752,0.382749,0.728205
0.753,0.382749,0.728205
0.754,0.382749,0.728205
0.755,0.382406,0.728205
0.756,0.382406,0.728205
0.757,0.382406,0.728205
0.758,0.382406,0.728205
0.759,0.382063,0.728205
0.76,0.381379,0.728205
0.761,0.381038,0.728205
0.762,0.380018,0.728205
0.763,0.379004,0.728205
0.764,0.379218,0.729915
0.765,0.379769,0.731624
0.766,0.379433,0.731624
0.767,0.379433,0.731624
0.768,0.378761,0.731624
0.769,0.378092,0.731624
0.77,0.377758,0.731624
0.771,0.376761,0.731624
0.772,0.376761,0.731624
0.773,0.376429,0.731624
0.774,0.375768,0.731624
0.775,0.37511,0.731624
0.776,0.374453,0.731624
0.777,0.375,0.733333
0.778,0.374673,0.733333
0.779,0.374019,0.733333
0.78,0.374238,0.735043
0.781,0.374238,0.735043
0.782,0.374783,0.736752
0.783,0.374783,0.736752
0.784,0.374783,0.736752
0.785,0.373807,0.736752
0.786,0.373807,0.736752
0.787,0.37435,0.738462
0.788,0.375433,0.74188
0.789,0.375108,0.74188
0.79,0.375108,0.74188
0.791,0.375648,0.74359
0.792,0.375648,0.74359
0.793,0.375324,0.74359
0.794,0.374355,0.74359
0.795,0.374033,0.74359
0.796,0.373391,0.74359
0.797,0.372751,0.74359
0.798,0.372432,0.74359
0.799,0.372113,0.74359
0.8,0.37265,0.745299
0.801,0.372014,0.745299
0.802,0.371697,0.745299
0.803,0.371697,0.745299
0.804,0.371697,0.745299
0.805,0.37138,0.745299
0.806,0.37138,0.745299
0.807,0.37138,0.745299
0.808,0.37138,0.745299
0.809,0.370748,0.745299
0.81,0.371283,0.747009
0.811,0.371283,0.747009
0.812,0.371283,0.747009
0.813,0.371283,0.747009
0.814,0.371501,0.748718
0.815,0.371501,0.748718
0.816,0.371501,0.748718
0.817,0.371186,0.748718
0.818,0.370872,0.748718
0.819,0.370872,0.748718
0.82,0.370872,0.748718
0.821,0.370464,0.750427
0.822,0.36984,0.750427
0.823,0.369529,0.750427
0.824,0.369529,0.750427
0.825,0.369529,0.750427
0.826,0.369529,0.750427
0.827,0.369529,0.750427
0.828,0.370277,0.753846
0.829,0.370277,0.753846
0.83,0.369656,0.753846
0.831,0.369038,0.753846
0.832,0.368729,0.753846
0.833,0.368421,0.753846
0.834,0.368114,0.753846
0.835,0.3675,0.753846
0.836,0.366889,0.753846
0.837,0.366584,0.753846
0.838,0.366584,0.753846
0.839,0.366584,0.753846
0.84,0.366805,0.755556
0.841,0.366197,0.755556
0.842,0.365894,0.755556
0.843,0.365289,0.755556
0.844,0.364686,0.755556
0.845,0.364086,0.755556
0.846,0.363934,0.758974
0.847,0.364157,0.760684
0.848,0.363562,0.760684
0.849,0.363265,0.760684
0.85,0.363265,0.760684
0.851,0.362969,0.760684
0.852,0.362969,0.760684
0.853,0.362083,0.760684
0.854,0.362083,0.760684
0.855,0.361789,0.760684
0.856,0.361789,0.760684
0.857,0.361789,0.760684
0.858,0.361789,0.760684
0.859,0.361789,0.760684
0.86,0.361495,0.760684
0.861,0.360616,0.760684
0.862,0.360032,0.760684
0.863,0.359451,0.760684
0.864,0.359161,0.760684
0.865,0.358005,0.760684
0.866,0.357717,0.760684
0.867,0.35743,0.760684
0.868,0.3576,0.764103
0.869,0.3576,0.764103
0.87,0.357029,0.764103
0.871,0.357029,0.764103
0.872,0.356459,0.764103
0.873,0.356175,0.764103
0.874,0.356404,0.765812
0.875,0.356404,0.765812
0.876,0.356404,0.765812
0.877,0.355274,0.765812
0.878,0.355503,0.767521
0.879,0.35466,0.767521
0.88,0.354101,0.767521
0.881,0.353822,0.767521
0.882,0.353543,0.767521
0.883,0.353543,0.767521
0.884,0.353265,0.767521
0.885,0.352987,0.767521
0.886,0.352157,0.767521
0.887,0.352157,0.767521
0.888,0.351605,0.767521
0.889,0.350507,0.767521
0.89,0.351014,0.769231
0.891,0.35074,0.769231
0.892,0.350467,0.769231
0.893,0.3507,0.77094
0.894,0.3507,0.77094
0.895,0.351204,0.77265
0.896,0.350932,0.77265
0.897,0.350116,0.77265
0.898,0.349845,0.77265
0.899,0.349035,0.77265
0.9,0.348998,0.774359
0.901,0.348462,0.774359
0.902,0.348694,0.776068
0.903,0.348694,0.776068
0.904,0.347893,0.776068
0.905,0.347859,0.777778
0.906,0.347594,0.777778
0.907,0.347826,0.779487
0.908,0.346768,0.779487
0.909,0.346737,0.781197
0.91,0.346737,0.781197
0.911,0.346475,0.781197
0.912,0.345688,0.781197
0.913,0.345427,0.781197
0.914,0.346154,0.784615
0.915,0.346154,0.784615
0.916,0.345893,0.784615
0.917,0.345893,0.784615
0.918,0.346617,0.788034
0.919,0.346617,0.788034
0.92,0.345836,0.788034
0.921,0.345577,0.788034
0.922,0.344544,0.788034
0.923,0.344776,0.789744
0.924,0.344006,0.789744
0.925,0.342984,0.789744
0.926,0.342222,0.789744
0.927,0.341969,0.789744
0.928,0.341697,0.791453
0.929,0.341194,0.791453
0.93,0.340943,0.791453
0.931,0.339692,0.791453
0.932,0.339927,0.793162
0.933,0.339429,0.793162
0.934,0.339416,0.794872
0.935,0.338909,0.796581
0.936,0.338663,0.796581
0.937,0.337681,0.796581
0.938,0.337681,0.796581
0.939,0.337437,0.796581
0.94,0.336698,0.798291
0.941,0.336455,0.798291
0.942,0.335248,0.798291
0.943,0.334525,0.8
0.944,0.334286,0.8
0.945,0.332623,0.8
0.946,0.33215,0.8
0.947,0.33168,0.8
0.948,0.33121,0.8
0.949,0.331449,0.801709
0.95,0.330514,0.801709
0.951,0.330056,0.803419
0.952,0.329379,0.806838
0.953,0.329387,0.808547
0.954,0.329167,0.810256
0.955,0.328255,0.810256
0.956,0.327122,0.810256
0.957,0.326671,0.810256
0.958,0.325997,0.810256
0.959,0.325565,0.811966
0.96,0.325342,0.811966
0.961,0.324472,0.813675
0.962,0.323589,0.813675
0.963,0.321839,0.813675
0.964,0.320108,0.813675
0.965,0.319491,0.815385
0.966,0.31885,0.815385
0.967,0.318212,0.815385
0.968,0.317577,0.815385
0.969,0.31659,0.818803
0.97,0.315755,0.818803
0.971,0.314585,0.822222
0.972,0.314621,0.823932
0.973,0.312621,0.825641
0.974,0.313751,0.830769
0.975,0.313183,0.832479
0.976,0.313222,0.834188
0.977,0.311622,0.834188
0.978,0.309841,0.834188
0.979,0.309539,0.837607
0.98,0.308759,0.837607
0.981,0.306925,0.841026
0.982,0.305831,0.842735
0.983,0.302696,0.844444
0.984,0.300487,0.844444
0.985,0.299213,0.844444
0.986,0.297411,0.844444
0.987,0.295631,0.844444
0.988,0.293839,0.847863
0.989,0.292009,0.849573
0.99,0.290006,0.85812
0.991,0.288078,0.863248
0.992,0.284753,0.868376
0.993,0.279978,0.870085
0.994,0.276965,0.873504
0.995,0.270944,0.873504
0.996,0.266183,0.878632
0.997,0.261307,0.888889
0.998,0.25494,0.904274
0.999,0.239732,0.917949
1,0.0697674,1


==> data/pr_curves/seen_unseen/data-siamese-joins-roc-no-augment-unseen+seen.csv <==
threshold,precision,recall
0,1,0
0.001,0.852217,0.295727
0.002,0.839695,0.376068
0.003,0.819398,0.418803
0.004,0.817073,0.45812
0.005,0.82235,0.490598
0.006,0.823204,0.509402
0.007,0.82058,0.531624
0.008,0.81519,0.550427
0.009,0.80292,0.564103
0.01,0.793839,0.57265
0.011,0.788372,0.579487
0.012,0.785388,0.588034
0.013,0.77951,0.598291
0.014,0.778993,0.608547
0.015,0.777538,0.615385
0.016,0.772824,0.622222
0.017,0.763975,0.630769
0.018,0.755102,0.632479
0.019,0.748996,0.637607
0.02,0.745059,0.644444
0.021,0.744597,0.647863
0.022,0.745136,0.654701
0.023,0.741313,0.65641
0.024,0.740385,0.65812
0.025,0.737143,0.661538
0.026,0.734848,0.663248
0.027,0.73271,0.670085
0.028,0.731844,0.671795
0.029,0.731481,0.675214
0.03,0.728938,0.680342
0.031,0.726776,0.682051
0.032,0.726944,0.68718
0.033,0.726619,0.690598
0.034,0.72242,0.694017
0.035,0.719081,0.695727
0.036,0.714035,0.695727
0.037,0.714286,0.700855
0.038,0.713542,0.702564
0.039,0.712305,0.702564
0.04,0.710345,0.704274
0.041,0.71012,0.707692
0.042,0.710392,0.712821
0.043,0.709677,0.71453
0.044,0.709459,0.717949
0.045,0.710438,0.721368
0.046,0.708054,0.721368
0.047,0.708543,0.723077
0.048,0.708543,0.723077
0.049,0.708333,0.726496
0.05,0.708819,0.728205
0.051,0.708819,0.728205
0.052,0.705298,0.728205
0.053,0.70346,0.729915
0.054,0.70098,0.733333
0.055,0.699837,0.733333
0.056,0.698052,0.735043
0.057,0.696921,0.735043
0.058,0.695793,0.735043
0.059,0.696284,0.736752
0.06,0.696141,0.740171
0.061,0.69391,0.740171
0.062,0.6928,0.740171
0.063,0.691693,0.740171
0.064,0.691574,0.74359
0.065,0.692551,0.747009
0.066,0.693038,0.748718
0.067,0.692429,0.750427
0.068,0.692429,0.750427
0.069,0.685938,0.750427
0.07,0.684867,0.750427
0.071,0.68323,0.752137
0.072,0.680062,0.752137
0.073,0.680062,0.752137
0.074,0.677966,0.752137
0.075,0.678462,0.753846
0.076,0.678955,0.755556
0.077,0.676876,0.755556
0.078,0.67737,0.757265
0.079,0.676336,0.757265
0.08,0.674277,0.757265
0.081,0.672231,0.757265
0.082,0.673193,0.764103
0.083,0.673193,0.764103
0.084,0.67218,0.764103
0.085,0.671664,0.765812
0.086,0.673621,0.77265
0.087,0.673621,0.77265
0.088,0.672619,0.77265
0.089,0.672619,0.77265
0.09,0.67162,0.77265
0.091,0.670623,0.77265
0.092,0.670606,0.776068
0.093,0.669617,0.776068
0.094,0.670103,0.777778
0.095,0.669118,0.777778
0.096,0.669118,0.777778
0.097,0.668622,0.779487
0.098,0.665693,0.779487
0.099,0.664723,0.779487
0.1,0.664723,0.779487
0.101,0.663755,0.779487
0.102,0.664244,0.781197
0.103,0.664244,0.781197
0.104,0.664244,0.781197
0.105,0.664732,0.782906
0.106,0.663768,0.782906
0.107,0.662808,0.782906
0.108,0.662808,0.782906
0.109,0.66185,0.782906
0.11,0.66092,0.786325
0.111,0.659971,0.786325
0.112,0.659026,0.786325
0.113,0.659026,0.786325
0.114,0.659514,0.788034
0.115,0.659514,0.788034
0.116,0.656695,0.788034
0.117,0.65483,0.788034
0.118,0.653901,0.788034
0.119,0.653901,0.788034
0.12,0.654391,0.789744
0.121,0.654391,0.789744
0.122,0.654391,0.789744
0.123,0.653955,0.791453
0.124,0.653032,0.791453
0.125,0.652113,0.791453
0.126,0.652113,0.791453
0.127,0.651685,0.793162
0.128,0.650771,0.793162
0.129,0.650771,0.793162
0.13,0.64986,0.793162
0.131,0.65035,0.794872
0.132,0.650838,0.796581
0.133,0.649025,0.796581
0.134,0.648122,0.796581
0.135,0.648122,0.796581
0.136,0.648611,0.798291
0.137,0.647712,0.798291
0.138,0.647712,0.798291
0.139,0.648199,0.8
0.14,0.64779,0.801709
0.141,0.646897,0.801709
0.142,0.646006,0.801709
0.143,0.646006,0.801709
0.144,0.644231,0.801709
0.145,0.644231,0.801709
0.146,0.641587,0.801709
0.147,0.641587,0.801709
0.148,0.64071,0.801709
0.149,0.64071,0.801709
0.15,0.639836,0.801709
0.151,0.638965,0.801709
0.152,0.639456,0.803419
0.153,0.639456,0.803419
0.154,0.639946,0.805128
0.155,0.640434,0.806838
0.156,0.640921,0.808547
0.157,0.640921,0.808547
0.158,0.640921,0.808547
0.159,0.640054,0.808547
0.16,0.640054,0.808547
0.161,0.640054,0.808547
0.162,0.639189,0.808547
0.163,0.638327,0.808547
0.164,0.636608,0.808547
0.165,0.634899,0.808547
0.166,0.634048,0.808547
0.167,0.634538,0.810256
0.168,0.634538,0.810256
0.169,0.63369,0.810256
0.17,0.63369,0.810256
0.171,0.632,0.810256
0.172,0.63249,0.811966
0.173,0.631649,0.811966
0.174,0.631649,0.811966
0.175,0.63081,0.811966
0.176,0.63081,0.811966
0.177,0.629973,0.811966
0.178,0.629139,0.811966
0.179,0.62963,0.813675
0.18,0.628798,0.813675
0.181,0.628798,0.813675
0.182,0.628798,0.813675
0.183,0.628798,0.813675
0.184,0.628798,0.813675
0.185,0.629288,0.815385
0.186,0.629288,0.815385
0.187,0.628458,0.815385
0.188,0.627632,0.815385
0.189,0.626807,0.815385
0.19,0.625164,0.815385
0.191,0.625164,0.815385
0.192,0.625164,0.815385
0.193,0.624346,0.815385
0.194,0.624346,0.815385
0.195,0.622715,0.815385
0.196,0.623207,0.817094
0.197,0.623207,0.817094
0.198,0.620779,0.817094
0.199,0.620779,0.817094
0.2,0.619974,0.817094
0.201,0.620466,0.818803
0.202,0.620957,0.820513
0.203,0.620957,0.820513
0.204,0.620957,0.820513
0.205,0.620155,0.820513
0.206,0.619355,0.820513
0.207,0.618557,0.820513
0.208,0.618557,0.820513
0.209,0.619048,0.822222
0.21,0.619048,0.822222
0.211,0.619048,0.822222
0.212,0.619048,0.822222
0.213,0.619048,0.822222
0.214,0.618252,0.822222
0.215,0.617458,0.822222
0.216,0.616667,0.822222
0.217,0.615877,0.822222
0.218,0.616368,0.823932
0.219,0.616368,0.823932
0.22,0.616368,0.823932
0.221,0.615581,0.823932
0.222,0.614796,0.823932
0.223,0.614013,0.823932
0.224,0.613232,0.823932
0.225,0.612452,0.823932
0.226,0.612452,0.823932
0.227,0.612452,0.823932
0.228,0.612452,0.823932
0.229,0.612452,0.823932
0.23,0.612944,0.825641
0.231,0.613435,0.82735
0.232,0.613435,0.82735
0.233,0.613435,0.82735
0.234,0.613435,0.82735
0.235,0.611111,0.82735
0.236,0.611111,0.82735
0.237,0.609572,0.82735
0.238,0.609572,0.82735
0.239,0.608805,0.82735
0.24,0.607277,0.82735
0.241,0.607277,0.82735
0.242,0.607277,0.82735
0.243,0.606516,0.82735
0.244,0.606516,0.82735
0.245,0.606516,0.82735
0.246,0.605757,0.82735
0.247,0.605,0.82735
0.248,0.605,0.82735
0.249,0.605,0.82735
0.25,0.605,0.82735
0.251,0.605,0.82735
0.252,0.604245,0.82735
0.253,0.601242,0.82735
0.254,0.600496,0.82735
0.255,0.59901,0.82735
0.256,0.59901,0.82735
0.257,0.59901,0.82735
0.258,0.59901,0.82735
0.259,0.599506,0.82906
0.26,0.598765,0.82906
0.261,0.598765,0.82906
0.262,0.598765,0.82906
0.263,0.598765,0.82906
0.264,0.598027,0.82906
0.265,0.598522,0.830769
0.266,0.597786,0.830769
0.267,0.597052,0.830769
0.268,0.597052,0.830769
0.269,0.597052,0.830769
0.27,0.597052,0.830769
0.271,0.597052,0.830769
0.272,0.597052,0.830769
0.273,0.597052,0.830769
0.274,0.596319,0.830769
0.275,0.594859,0.830769
0.276,0.594859,0.830769
0.277,0.591961,0.830769
0.278,0.591961,0.830769
0.279,0.591241,0.830769
0.28,0.590522,0.830769
0.281,0.590522,0.830769
0.282,0.590303,0.832479
0.283,0.589588,0.832479
0.284,0.588875,0.832479
0.285,0.588164,0.832479
0.286,0.588661,0.834188
0.287,0.588661,0.834188
0.288,0.588661,0.834188
0.289,0.588661,0.834188
0.29,0.588661,0.834188
0.291,0.588448,0.835897
0.292,0.58753,0.837607
0.293,0.58753,0.837607
0.294,0.586826,0.837607
0.295,0.586826,0.837607
0.296,0.587321,0.839316
0.297,0.586619,0.839316
0.298,0.586619,0.839316
0.299,0.587112,0.841026
0.3,0.587112,0.841026
0.301,0.587112,0.841026
0.302,0.587112,0.841026
0.303,0.587112,0.841026
0.304,0.586412,0.841026
0.305,0.586412,0.841026
0.306,0.586412,0.841026
0.307,0.586412,0.841026
0.308,0.586412,0.841026
0.309,0.586412,0.841026
0.31,0.586412,0.841026
0.311,0.586412,0.841026
0.312,0.586412,0.841026
0.313,0.586412,0.841026
0.314,0.586698,0.844444
0.315,0.586698,0.844444
0.316,0.586698,0.844444
0.317,0.586698,0.844444
0.318,0.586698,0.844444
0.319,0.586698,0.844444
0.32,0.586698,0.844444
0.321,0.586698,0.844444
0.322,0.587189,0.846154
0.323,0.587189,0.846154
0.324,0.585106,0.846154
0.325,0.585106,0.846154
0.326,0.584416,0.846154
0.327,0.583726,0.846154
0.328,0.583726,0.846154
0.329,0.583726,0.846154
0.33,0.583039,0.846154
0.331,0.583039,0.846154
0.332,0.583039,0.846154
0.333,0.583039,0.846154
0.334,0.581669,0.846154
0.335,0.581669,0.846154
0.336,0.581669,0.846154
0.337,0.580986,0.846154
0.338,0.580986,0.846154
0.339,0.580305,0.846154
0.34,0.578947,0.846154
0.341,0.578947,0.846154
0.342,0.578271,0.846154
0.343,0.578271,0.846154
0.344,0.578271,0.846154
0.345,0.578271,0.846154
0.346,0.578271,0.846154
0.347,0.576251,0.846154
0.348,0.576251,0.846154
0.349,0.576251,0.846154
0.35,0.576251,0.846154
0.351,0.575581,0.846154
0.352,0.575581,0.846154
0.353,0.575581,0.846154
0.354,0.575581,0.846154
0.355,0.575581,0.846154
0.356,0.574913,0.846154
0.357,0.573581,0.846154
0.358,0.573581,0.846154
0.359,0.573581,0.846154
0.36,0.573581,0.846154
0.361,0.573581,0.846154
0.362,0.573581,0.846154
0.363,0.574074,0.847863
0.364,0.574074,0.847863
0.365,0.574074,0.847863
0.366,0.572748,0.847863
0.367,0.572748,0.847863
0.368,0.573241,0.849573
0.369,0.573241,0.849573
0.37,0.573241,0.849573
0.371,0.573241,0.849573
0.372,0.573241,0.849573
0.373,0.573241,0.849573
0.374,0.573241,0.849573
0.375,0.573241,0.849573
0.376,0.573241,0.849573
0.377,0.571922,0.849573
0.378,0.571264,0.849573
0.379,0.571264,0.849573
0.38,0.571264,0.849573
0.381,0.571264,0.849573
0.382,0.571264,0.849573
0.383,0.570608,0.849573
0.384,0.570608,0.849573
0.385,0.569954,0.849573
0.386,0.569954,0.849573
0.387,0.569301,0.849573
0.388,0.568,0.849573
0.389,0.567352,0.849573
0.39,0.567352,0.849573
0.391,0.567845,0.851282
0.392,0.566553,0.851282
0.393,0.566553,0.851282
0.394,0.566553,0.851282
0.395,0.566553,0.851282
0.396,0.567045,0.852991
0.397,0.567045,0.852991
0.398,0.567045,0.852991
0.399,0.567045,0.852991
0.4,0.567045,0.852991
0.401,0.566402,0.852991
0.402,0.566402,0.852991
0.403,0.56576,0.852991
0.404,0.56576,0.852991
0.405,0.56576,0.852991
0.406,0.56576,0.852991
0.407,0.56576,0.852991
0.408,0.565611,0.854701
0.409,0.565611,0.854701
0.41,0.565611,0.854701
0.411,0.565611,0.854701
0.412,0.565611,0.854701
0.413,0.564972,0.854701
0.414,0.564972,0.854701
0.415,0.564825,0.85641
0.416,0.564825,0.85641
0.417,0.565804,0.859829
0.418,0.565804,0.859829
0.419,0.565169,0.859829
0.42,0.565169,0.859829
0.421,0.565169,0.859829
0.422,0.565169,0.859829
0.423,0.565169,0.859829
0.424,0.564534,0.859829
0.425,0.564534,0.859829
0.426,0.564534,0.859829
0.427,0.565022,0.861538
0.428,0.56439,0.861538
0.429,0.56439,0.861538
0.43,0.563758,0.861538
0.431,0.563616,0.863248
0.432,0.563616,0.863248
0.433,0.563616,0.863248
0.434,0.562361,0.863248
0.435,0.562361,0.863248
0.436,0.562361,0.863248
0.437,0.562361,0.863248
0.438,0.561735,0.863248
0.439,0.561735,0.863248
0.44,0.561598,0.864957
0.441,0.562084,0.866667
0.442,0.562084,0.866667
0.443,0.562084,0.866667
0.444,0.562084,0.866667
0.445,0.561462,0.866667
0.446,0.561462,0.866667
0.447,0.560841,0.866667
0.448,0.560221,0.866667
0.449,0.560221,0.866667
0.45,0.560221,0.866667
0.451,0.560221,0.866667
0.452,0.560221,0.866667
0.453,0.560221,0.866667
0.454,0.560221,0.866667
0.455,0.560221,0.866667
0.456,0.560221,0.866667
0.457,0.559603,0.866667
0.458,0.558986,0.866667
0.459,0.55837,0.866667
0.46,0.557756,0.866667
0.461,0.556531,0.866667
0.462,0.556531,0.866667
0.463,0.555921,0.866667
0.464,0.555799,0.868376
0.465,0.555191,0.868376
0.466,0.555191,0.868376
0.467,0.555677,0.870085
0.468,0.555677,0.870085
0.469,0.555677,0.870085
0.47,0.555677,0.870085
0.471,0.555071,0.870085
0.472,0.555071,0.870085
0.473,0.555556,0.871795
0.474,0.555556,0.871795
0.475,0.554951,0.871795
0.476,0.554951,0.871795
0.477,0.554951,0.871795
0.478,0.554951,0.871795
0.479,0.554951,0.871795
0.48,0.554951,0.871795
0.481,0.553746,0.871795
0.482,0.553746,0.871795
0.483,0.553746,0.871795
0.484,0.553145,0.871795
0.485,0.552546,0.871795
0.486,0.55303,0.873504
0.487,0.55303,0.873504
0.488,0.55303,0.873504
0.489,0.55303,0.873504
0.49,0.552432,0.873504
0.491,0.552432,0.873504
0.492,0.552432,0.873504
0.493,0.552432,0.873504
0.494,0.552432,0.873504
0.495,0.551836,0.873504
0.496,0.551241,0.873504
0.497,0.551241,0.873504
0.498,0.551241,0.873504
0.499,0.551241,0.873504
0.5,0.550647,0.873504
0.501,0.550647,0.873504
0.502,0.550647,0.873504
0.503,0.550647,0.873504
0.504,0.550647,0.873504
0.505,0.550647,0.873504
0.506,0.550647,0.873504
0.507,0.550647,0.873504
0.508,0.549462,0.873504
0.509,0.549462,0.873504
0.51,0.548283,0.873504
0.511,0.548283,0.873504
0.512,0.548283,0.873504
0.513,0.547696,0.873504
0.514,0.547696,0.873504
0.515,0.547696,0.873504
0.516,0.54818,0.875214
0.517,0.54818,0.875214
0.518,0.54818,0.875214
0.519,0.547009,0.875214
0.52,0.546908,0.876923
0.521,0.546908,0.876923
0.522,0.546908,0.876923
0.523,0.546908,0.876923
0.524,0.546908,0.876923
0.525,0.545745,0.876923
0.526,0.546227,0.878632
0.527,0.546227,0.878632
0.528,0.546227,0.878632
0.529,0.546227,0.878632
0.53,0.546227,0.878632
0.531,0.546227,0.878632
0.532,0.545648,0.878632
0.533,0.545069,0.878632
0.534,0.545069,0.878632
0.535,0.545069,0.878632
0.536,0.545069,0.878632
0.537,0.545069,0.878632
0.538,0.545069,0.878632
0.539,0.545069,0.878632
0.54,0.544492,0.878632
0.541,0.544492,0.878632
0.542,0.544492,0.878632
0.543,0.544492,0.878632
0.544,0.544492,0.878632
0.545,0.544492,0.878632
0.546,0.543915,0.878632
0.547,0.543915,0.878632
0.548,0.54334,0.878632
0.549,0.54334,0.878632
0.55,0.54334,0.878632
0.551,0.54334,0.878632
0.552,0.54334,0.878632
0.553,0.54334,0.878632
0.554,0.54334,0.878632
0.555,0.542194,0.878632
0.556,0.541623,0.878632
0.557,0.541623,0.878632
0.558,0.540484,0.878632
0.559,0.540484,0.878632
0.56,0.540484,0.878632
0.561,0.539916,0.878632
0.562,0.539916,0.878632
0.563,0.539916,0.878632
0.564,0.539349,0.878632
0.565,0.539349,0.878632
0.566,0.539349,0.878632
0.567,0.539349,0.878632
0.568,0.539832,0.880342
0.569,0.538703,0.880342
0.57,0.53814,0.880342
0.571,0.53814,0.880342
0.572,0.53814,0.880342
0.573,0.537018,0.880342
0.574,0.536458,0.880342
0.575,0.536458,0.880342
0.576,0.536458,0.880342
0.577,0.5359,0.880342
0.578,0.5359,0.880342
0.579,0.5359,0.880342
0.58,0.5359,0.880342
0.581,0.535343,0.880342
0.582,0.534787,0.880342
0.583,0.534787,0.880342
0.584,0.534787,0.880342
0.585,0.534787,0.880342
0.586,0.534787,0.880342
0.587,0.534787,0.880342
0.588,0.534787,0.880342
0.589,0.534232,0.880342
0.59,0.534232,0.880342
0.591,0.534232,0.880342
0.592,0.533126,0.880342
0.593,0.532575,0.880342
0.594,0.532575,0.880342
0.595,0.532025,0.880342
0.596,0.531476,0.880342
0.597,0.531476,0.880342
0.598,0.531476,0.880342
0.599,0.530928,0.880342
0.6,0.530381,0.880342
0.601,0.530381,0.880342
0.602,0.529835,0.880342
0.603,0.529291,0.880342
0.604,0.529291,0.880342
0.605,0.529291,0.880342
0.606,0.529291,0.880342
0.607,0.529291,0.880342
0.608,0.529291,0.880342
0.609,0.529291,0.880342
0.61,0.529291,0.880342
0.611,0.529291,0.880342
0.612,0.528747,0.880342
0.613,0.528747,0.880342
0.614,0.528747,0.880342
0.615,0.529231,0.882051
0.616,0.528689,0.882051
0.617,0.528689,0.882051
0.618,0.528689,0.882051
0.619,0.528147,0.882051
0.62,0.528147,0.882051
0.621,0.527607,0.882051
0.622,0.527013,0.883761
0.623,0.527013,0.883761
0.624,0.526477,0.883761
0.625,0.526477,0.883761
0.626,0.525941,0.883761
0.627,0.525941,0.883761
0.628,0.525941,0.883761
0.629,0.525406,0.883761
0.63,0.525406,0.883761
0.631,0.525406,0.883761
0.632,0.524873,0.883761
0.633,0.524873,0.883761
0.634,0.524873,0.883761
0.635,0.524341,0.883761
0.636,0.52381,0.883761
0.637,0.52381,0.883761
0.638,0.52381,0.883761
0.639,0.52381,0.883761
0.64,0.52381,0.883761
0.641,0.52381,0.883761
0.642,0.52275,0.883761
0.643,0.52275,0.883761
0.644,0.521695,0.883761
0.645,0.521169,0.883761
0.646,0.521169,0.883761
0.647,0.521169,0.883761
0.648,0.521169,0.883761
0.649,0.520644,0.883761
0.65,0.520644,0.883761
0.651,0.520644,0.883761
0.652,0.520644,0.883761
0.653,0.520121,0.883761
0.654,0.519598,0.883761
0.655,0.519598,0.883761
0.656,0.518556,0.883761
0.657,0.518556,0.883761
0.658,0.518556,0.883761
0.659,0.518556,0.883761
0.66,0.518556,0.883761
0.661,0.518556,0.883761
0.662,0.518036,0.883761
0.663,0.518036,0.883761
0.664,0.518036,0.883761
0.665,0.518036,0.883761
0.666,0.517518,0.883761
0.667,0.517518,0.883761
0.668,0.517518,0.883761
0.669,0.517518,0.883761
0.67,0.517,0.883761
0.671,0.516966,0.88547
0.672,0.516966,0.88547
0.673,0.516451,0.88547
0.674,0.515423,0.88547
0.675,0.515423,0.88547
0.676,0.515423,0.88547
0.677,0.514911,0.88547
0.678,0.514399,0.88547
0.679,0.514399,0.88547
0.68,0.514399,0.88547
0.681,0.514399,0.88547
0.682,0.514399,0.88547
0.683,0.514399,0.88547
0.684,0.514399,0.88547
0.685,0.513889,0.88547
0.686,0.513889,0.88547
0.687,0.51338,0.88547
0.688,0.512364,0.88547
0.689,0.511858,0.88547
0.69,0.510848,0.88547
0.691,0.510848,0.88547
0.692,0.510848,0.88547
0.693,0.510848,0.88547
0.694,0.510848,0.88547
0.695,0.510345,0.88547
0.696,0.509843,0.88547
0.697,0.509843,0.88547
0.698,0.509843,0.88547
0.699,0.508841,0.88547
0.7,0.508841,0.88547
0.701,0.508841,0.88547
0.702,0.508841,0.88547
0.703,0.508841,0.88547
0.704,0.508341,0.88547
0.705,0.508341,0.88547
0.706,0.507843,0.88547
0.707,0.507843,0.88547
0.708,0.507346,0.88547
0.709,0.507346,0.88547
0.71,0.507346,0.88547
0.711,0.507346,0.88547
0.712,0.506849,0.88547
0.713,0.506354,0.88547
0.714,0.504873,0.88547
0.715,0.504382,0.88547
0.716,0.503891,0.88547
0.717,0.503401,0.88547
0.718,0.503401,0.88547
0.719,0.503401,0.88547
0.72,0.502913,0.88547
0.721,0.502425,0.88547
0.722,0.502425,0.88547
0.723,0.501938,0.88547
0.724,0.501938,0.88547
0.725,0.500967,0.88547
0.726,0.500483,0.88547
0.727,0.500483,0.88547
0.728,0.500482,0.887179
0.729,0.5,0.888889
0.73,0.50048,0.890598
0.731,0.50096,0.892308
0.732,0.50096,0.892308
0.733,0.500479,0.892308
0.734,0.500479,0.892308
0.735,0.500479,0.892308
0.736,0.500478,0.894017
0.737,0.5,0.894017
0.738,0.5,0.895727
0.739,0.499523,0.895727
0.74,0.499523,0.895727
0.741,0.499048,0.895727
0.742,0.498573,0.895727
0.743,0.498573,0.895727
0.744,0.498573,0.895727
0.745,0.498573,0.895727
0.746,0.498573,0.895727
0.747,0.498573,0.895727
0.748,0.498573,0.895727
0.749,0.497626,0.895727
0.75,0.497626,0.895727
0.751,0.49763,0.897436
0.752,0.49763,0.897436
0.753,0.497159,0.897436
0.754,0.497635,0.899145
0.755,0.497164,0.899145
0.756,0.497164,0.899145
0.757,0.496226,0.899145
0.758,0.495759,0.899145
0.759,0.495292,0.899145
0.76,0.494826,0.899145
0.761,0.494826,0.899145
0.762,0.494361,0.899145
0.763,0.494361,0.899145
0.764,0.494371,0.900855
0.765,0.494371,0.900855
0.766,0.494845,0.902564
0.767,0.49392,0.902564
0.768,0.492997,0.902564
0.769,0.492537,0.902564
0.77,0.492078,0.902564
0.771,0.492078,0.902564
0.772,0.492078,0.902564
0.773,0.492551,0.904274
0.774,0.492551,0.904274
0.775,0.491636,0.904274
0.776,0.491179,0.904274
0.777,0.491179,0.904274
0.778,0.491179,0.904274
0.779,0.491179,0.904274
0.78,0.491179,0.904274
0.781,0.490269,0.904274
0.782,0.490269,0.904274
0.783,0.489815,0.904274
0.784,0.489362,0.904274
0.785,0.489362,0.904274
0.786,0.488909,0.904274
0.787,0.488909,0.904274
0.788,0.488458,0.904274
0.789,0.488458,0.904274
0.79,0.488007,0.904274
0.791,0.488007,0.904274
0.792,0.488007,0.904274
0.793,0.488007,0.904274
0.794,0.488007,0.904274
0.795,0.488007,0.904274
0.796,0.487558,0.904274
0.797,0.486661,0.904274
0.798,0.485767,0.904274
0.799,0.485321,0.904274
0.8,0.485321,0.904274
0.801,0.485321,0.904274
0.802,0.484432,0.904274
0.803,0.484432,0.904274
0.804,0.484432,0.904274
0.805,0.484432,0.904274
0.806,0.483989,0.904274
0.807,0.483105,0.904274
0.808,0.481785,0.904274
0.809,0.481347,0.904274
0.81,0.481347,0.904274
0.811,0.480472,0.904274
0.812,0.480472,0.904274
0.813,0.480036,0.904274
0.814,0.479601,0.904274
0.815,0.479601,0.904274
0.816,0.480072,0.905983
0.817,0.480072,0.905983
0.818,0.479675,0.907692
0.819,0.47881,0.907692
0.82,0.47881,0.907692
0.821,0.478378,0.907692
0.822,0.478378,0.907692
0.823,0.476661,0.907692
0.824,0.476661,0.907692
0.825,0.476233,0.907692
0.826,0.475806,0.907692
0.827,0.475806,0.907692
0.828,0.47538,0.907692
0.829,0.474955,0.907692
0.83,0.474531,0.907692
0.831,0.474107,0.907692
0.832,0.474107,0.907692
0.833,0.473262,0.907692
0.834,0.473731,0.909402
0.835,0.473731,0.909402
0.836,0.47331,0.909402
0.837,0.472889,0.909402
0.838,0.472469,0.909402
0.839,0.472937,0.911111
0.84,0.472518,0.911111
0.841,0.471681,0.911111
0.842,0.470018,0.911111
0.843,0.470018,0.911111
0.844,0.469604,0.911111
0.845,0.46919,0.911111
0.846,0.468777,0.911111
0.847,0.468366,0.911111
0.848,0.467954,0.911111
0.849,0.466725,0.911111
0.85,0.466725,0.911111
0.851,0.466725,0.911111
0.852,0.466725,0.911111
0.853,0.465909,0.911111
0.854,0.465909,0.911111
0.855,0.465909,0.911111
0.856,0.464286,0.911111
0.857,0.464286,0.911111
0.858,0.463882,0.911111
0.859,0.463882,0.911111
0.86,0.463882,0.911111
0.861,0.463076,0.911111
0.862,0.46314,0.912821
0.863,0.46314,0.912821
0.864,0.461938,0.912821
0.865,0.461538,0.912821
0.866,0.461605,0.91453
0.867,0.461605,0.91453
0.868,0.460017,0.91453
0.869,0.459622,0.91453
0.87,0.459227,0.91453
0.871,0.458834,0.91453
0.872,0.45844,0.91453
0.873,0.457656,0.91453
0.874,0.457265,0.91453
0.875,0.456874,0.91453
0.876,0.456948,0.916239
0.877,0.456948,0.916239
0.878,0.456948,0.916239
0.879,0.45617,0.916239
0.88,0.455782,0.916239
0.881,0.455782,0.916239
0.882,0.455008,0.916239
0.883,0.454623,0.916239
0.884,0.453853,0.916239
0.885,0.453469,0.916239
0.886,0.453085,0.916239
0.887,0.453085,0.916239
0.888,0.451559,0.916239
0.889,0.450799,0.916239
0.89,0.45042,0.916239
0.891,0.45042,0.916239
0.892,0.449664,0.916239
0.893,0.449664,0.916239
0.894,0.449664,0.916239
0.895,0.449664,0.916239
0.896,0.449664,0.916239
0.897,0.447786,0.916239
0.898,0.447039,0.916239
0.899,0.445923,0.916239
0.9,0.444813,0.916239
0.901,0.443709,0.916239
0.902,0.442609,0.916239
0.903,0.441975,0.917949
0.904,0.442071,0.919658
0.905,0.440984,0.919658
0.906,0.439902,0.919658
0.907,0.439542,0.919658
0.908,0.438825,0.919658
0.909,0.438111,0.919658
0.91,0.437398,0.919658
0.911,0.437398,0.919658
0.912,0.436688,0.919658
0.913,0.435981,0.919658
0.914,0.435275,0.919658
0.915,0.434572,0.919658
0.916,0.433871,0.919658
0.917,0.433628,0.921368
0.918,0.432932,0.921368
0.919,0.432932,0.921368
0.92,0.432932,0.921368
0.921,0.430855,0.921368
0.922,0.430168,0.921368
0.923,0.430168,0.921368
0.924,0.428799,0.921368
0.925,0.428912,0.923077
0.926,0.428232,0.923077
0.927,0.427892,0.923077
0.928,0.427553,0.923077
0.929,0.427215,0.923077
0.93,0.427668,0.924786
0.931,0.42733,0.924786
0.932,0.426993,0.924786
0.933,0.425314,0.924786
0.934,0.424647,0.924786
0.935,0.422987,0.924786
0.936,0.422326,0.924786
0.937,0.421668,0.924786
0.938,0.420031,0.924786
0.939,0.418407,0.924786
0.94,0.417116,0.924786
0.941,0.415834,0.924786
0.942,0.413609,0.924786
0.943,0.412977,0.924786
0.944,0.411407,0.924786
0.945,0.410782,0.924786
0.946,0.409848,0.924786
0.947,0.409228,0.924786
0.948,0.40861,0.924786
0.949,0.407687,0.924786
0.95,0.407073,0.924786
0.951,0.406602,0.926496
0.952,0.40478,0.926496
0.953,0.404176,0.926496
0.954,0.402376,0.926496
0.955,0.401184,0.926496
0.956,0.399705,0.926496
0.957,0.398237,0.926496
0.958,0.395909,0.926496
0.959,0.395773,0.928205
0.96,0.392909,0.928205
0.961,0.392058,0.928205
0.962,0.390805,0.929915
0.963,0.390244,0.929915
0.964,0.389722,0.933333
0.965,0.388336,0.933333
0.966,0.388377,0.936752
0.967,0.386187,0.936752
0.968,0.384831,0.936752
0.969,0.38381,0.940171
0.97,0.382476,0.940171
0.971,0.380623,0.940171
0.972,0.378788,0.940171
0.973,0.376971,0.940171
0.974,0.375596,0.94188
0.975,0.374321,0.94188
0.976,0.373396,0.945299
0.977,0.37139,0.945299
0.978,0.369159,0.945299
0.979,0.368143,0.952137
0.98,0.365486,0.952137
0.981,0.363815,0.952137
0.982,0.362394,0.952137
0.983,0.358842,0.953846
0.984,0.358056,0.957265
0.985,0.357052,0.960684
0.986,0.354127,0.960684
0.987,0.351655,0.962393
0.988,0.347719,0.964103
0.989,0.343636,0.969231
0.99,0.340936,0.97094
0.991,0.334511,0.97094
0.992,0.329473,0.97265
0.993,0.322781,0.976068
0.994,0.314601,0.976068
0.995,0.305511,0.976068
0.996,0.296008,0.976068
0.997,0.282469,0.977778
0.998,0.265741,0.981197
0.999,0.240517,0.986325
1,0.0697674,1


==> data/pr_curves/seen_unseen_clustered/data-geometry-roc-clustered-combined.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins
-0.36,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.35,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.34,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.33,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.32,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.31,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.3,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.29,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.28,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.27,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.26,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.25,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.24,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.23,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.22,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.21,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.2,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.19,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.18,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.17,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.16,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.15,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.14,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.13,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.12,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.11,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.1,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.09,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.08,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.07,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.06,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.05,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.04,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.03,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.02,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.01,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.01,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.02,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.03,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.04,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.05,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.06,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.07,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.08,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.09,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.1,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.11,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.12,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.13,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.14,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.15,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.16,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.17,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.18,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.19,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.2,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.21,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.22,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.23,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.24,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.25,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.26,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.27,0.930233,0.0153846,0.0697674,0.984615,0.0830054,3.70752,0.0360766,3.67144
0.28,0.930233,0.0153846,0.0697674,0.984615,0.0830054,3.70752,0.0360766,3.67144
0.29,0.930233,0.0153846,0.0697674,0.984615,0.0830054,3.70752,0.0360766,3.67144
0.3,0.9375,0.0307692,0.0699963,0.97265,0.0964818,3.69683,0.0555329,3.6413
0.31,0.967742,0.0923077,0.0734197,0.958974,0.152773,3.57999,0.0746885,3.5053
0.32,0.991736,0.138462,0.0789474,0.984615,0.197496,3.40955,0.0360766,3.37347
0.33,0.991736,0.138462,0.0789474,0.984615,0.197496,3.40955,0.0360766,3.37347
0.34,0.991736,0.138462,0.0789474,0.984615,0.197496,3.40955,0.0360766,3.37347
0.35,1,0.153846,0.0814196,1,0.21288,3.3092,-1.11022E-16,3.3092
0.36,0.993177,0.167949,0.0815171,0.984615,0.224925,3.31717,0.0360766,3.28109
0.37,0.983881,0.195641,0.0819432,0.957265,0.248778,3.33673,0.0916095,3.24512
0.38,0.975582,0.220256,0.0818237,0.926496,0.269529,3.42872,0.163763,3.26496
0.39,0.975582,0.220256,0.0818237,0.926496,0.269529,3.42872,0.163763,3.26496
0.4,0.976516,0.357179,0.093637,0.88547,0.394037,3.31325,0.227193,3.08606
0.41,0.981288,0.396667,0.100535,0.899145,0.431723,3.23718,0.219296,3.01788
0.42,0.983866,0.406538,0.103255,0.911111,0.441741,3.1845,0.199839,2.98466
0.43,0.982816,0.417949,0.104183,0.902564,0.451759,3.17206,0.212098,2.95996
0.44,0.982816,0.417949,0.104183,0.902564,0.451759,3.17206,0.212098,2.95996
0.45,0.983616,0.438718,0.107623,0.902564,0.471079,3.09721,0.212098,2.88512
0.46,0.981132,0.46,0.109137,0.882051,0.489445,3.09538,0.243813,2.85156
0.47,0.983076,0.513846,0.119777,0.882051,0.539535,2.92613,0.243813,2.68232
0.48,0.985161,0.544744,0.127947,0.890598,0.568873,2.8106,0.231554,2.57905
0.49,0.983352,0.552821,0.128,0.875214,0.575313,2.86154,0.267631,2.59391
0.5,0.983794,0.638205,0.151278,0.859829,0.653667,2.61628,0.303707,2.31257
0.51,0.984239,0.680513,0.167112,0.854701,0.692665,2.40083,0.299346,2.10148
0.52,0.986169,0.731282,0.194156,0.863248,0.740489,2.24601,0.287087,1.95892
0.53,0.984043,0.743205,0.196872,0.839316,0.749911,2.29285,0.335422,1.95743
0.54,0.984008,0.773077,0.215773,0.832479,0.777221,2.09398,0.344554,1.74943
0.55,0.985514,0.802436,0.24238,0.842735,0.805247,1.94688,0.330061,1.61682
0.56,0.985453,0.807692,0.246988,0.841026,0.810018,1.93625,0.332295,1.60396
0.57,0.987594,0.826667,0.271552,0.861538,0.8291,1.74396,0.304529,1.43943
0.58,0.981439,0.867692,0.306917,0.781197,0.861658,1.89931,0.471794,1.42752
0.59,0.984023,0.908077,0.395956,0.803419,0.900775,1.48553,0.414473,1.07106
0.6,0.983953,0.919744,0.427788,0.8,0.911389,1.40624,0.431093,0.975143
0.61,0.986779,0.947308,0.541806,0.830769,0.939177,1.11869,0.388264,0.730428
0.62,0.984752,0.952179,0.557533,0.803419,0.941801,1.15813,0.448368,0.709767
0.63,0.97869,0.965641,0.61103,0.719658,0.948479,1.2474,0.605464,0.641931
0.64,0.977703,0.966923,0.615499,0.705983,0.948718,1.24492,0.640305,0.604619
0.65,0.976919,0.982179,0.744015,0.690598,0.961837,1.13172,0.709096,0.422626
0.66,0.974807,0.987179,0.794239,0.659829,0.964341,1.09513,0.782072,0.313054
0.67,0.969415,0.987436,0.777273,0.584615,0.959332,1.24393,0.933861,0.310072
0.68,0.968413,0.990513,0.818182,0.569231,0.961121,1.15348,0.956787,0.196696
0.69,0.963087,0.993462,0.849558,0.492308,0.958497,1.32963,1.1555,0.174137
0.7,0.960585,0.99359,0.842271,0.45641,0.956112,1.47703,1.30666,0.170366
0.71,0.955547,0.994872,0.848485,0.382906,0.952177,1.66717,1.50882,0.158352
0.72,0.951607,0.998333,0.935644,0.323077,0.951222,1.80443,1.72138,0.0830518
0.73,0.947112,0.998718,0.9375,0.25641,0.946929,2.06825,1.99153,0.0767244
0.74,0.94351,1,1,0.201709,0.944305,2.22811,2.22811,-3.55271E-15
0.75,0.940439,1,1,0.155556,0.941085,2.45039,2.45039,-4.88498E-15
0.76,0.936937,1,1,0.102564,0.937388,2.65952,2.65952,-5.32907E-15
0.77,0.934579,1,1,0.0666667,0.934884,2.83136,2.83136,-5.77316E-15
0.78,0.932791,1,1,0.0393162,0.932976,3.02758,3.02758,-6.21725E-15
0.79,0.931677,1,1,0.0222222,0.931783,3.14108,3.14108,-7.10543E-15
0.8,0.931343,1,1,0.017094,0.931425,3.18724,3.18724,-7.54952E-15
0.81,0.930899,1,1,0.0102564,0.930948,3.2392,3.2392,-7.54952E-15
0.82,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.83,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.84,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.85,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.86,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.87,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.88,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.89,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.9,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.91,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.92,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.93,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.94,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.95,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.96,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.97,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.98,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
0.99,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.54952E-15
1,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.01,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.02,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.03,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.04,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.05,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.06,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.07,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.08,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.09,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.1,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.11,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.12,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.13,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.14,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.15,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.16,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.17,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.18,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.19,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.2,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.21,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.22,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.23,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.24,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.25,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.26,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.27,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.28,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.29,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.3,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.31,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.32,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.33,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.34,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.35,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.36,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.37,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.38,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.39,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.4,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.41,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.42,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.43,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.44,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.45,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.46,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.47,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.48,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.49,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.5,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.51,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.52,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.53,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.54,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.55,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.56,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.57,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.58,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.59,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.6,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.61,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.62,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.63,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.64,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15


==> data/pr_curves/seen_unseen_clustered/data-histogram-roc-combined-clustered.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins
-0.19,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.18,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.17,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.16,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.15,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.14,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.13,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.12,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.11,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.1,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.09,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.08,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.07,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.06,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.05,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.04,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.03,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.02,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
-0.01,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.01,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.02,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.03,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.04,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.05,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.06,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.07,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.08,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.09,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.1,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.11,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.12,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.13,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.14,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.15,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.16,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.17,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.18,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.19,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.2,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.21,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.22,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.23,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.24,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.25,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.26,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.27,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.28,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.29,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.3,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.31,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.32,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.33,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.34,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.35,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.36,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.37,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.38,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.39,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.4,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.41,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.42,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.43,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.44,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.45,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.46,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.47,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.48,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.49,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.5,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.51,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.52,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.53,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.54,1,0,0.0697674,1,0.0697674,3.70044,0,3.70044
0.55,0.930233,0.0153846,0.0697674,0.984615,0.0830054,3.70752,0.0360766,3.67144
0.56,0.9375,0.0307692,0.0699963,0.97265,0.0964818,3.69683,0.0555329,3.6413
0.57,0.9375,0.0307692,0.0699963,0.97265,0.0964818,3.69683,0.0555329,3.6413
0.58,0.9375,0.0307692,0.0699963,0.97265,0.0964818,3.69683,0.0555329,3.6413
0.59,0.967742,0.0923077,0.0734197,0.958974,0.152773,3.57999,0.0746885,3.5053
0.6,0.961672,0.106154,0.0733652,0.94359,0.16458,3.61945,0.110765,3.50869
0.61,0.961672,0.106154,0.0733652,0.94359,0.16458,3.61945,0.110765,3.50869
0.62,0.960298,0.148846,0.0748328,0.917949,0.202504,3.62516,0.176021,3.44914
0.63,0.9674,0.16359,0.0767053,0.926496,0.216816,3.57254,0.163763,3.40878
0.64,0.974772,0.178333,0.078902,0.938462,0.231366,3.50673,0.144306,3.36242
0.65,0.971503,0.192308,0.079082,0.924786,0.243411,3.51242,0.179147,3.33327
0.66,0.968072,0.206026,0.0791078,0.909402,0.255098,3.52067,0.215224,3.30545
0.67,0.977227,0.374103,0.0957585,0.883761,0.40966,3.18625,0.253836,2.93242
0.68,0.975518,0.398462,0.0975188,0.866667,0.431127,3.15545,0.282569,2.87288
0.69,0.978016,0.433462,0.103287,0.870085,0.463924,3.02137,0.259841,2.76153
0.7,0.977152,0.520897,0.115921,0.837607,0.542993,2.87059,0.355378,2.51521
0.71,0.971771,0.582564,0.122135,0.774359,0.595945,2.93427,0.484118,2.45015
0.72,0.97259,0.659615,0.142165,0.752137,0.66607,2.71773,0.542121,2.17561
0.73,0.966627,0.720385,0.152022,0.668376,0.716756,2.85147,0.742223,2.10924
0.74,0.963654,0.775,0.169034,0.610256,0.763506,2.8733,0.889118,1.98418
0.75,0.959494,0.826026,0.187425,0.535043,0.805725,2.84288,1.05252,1.79036
0.76,0.960521,0.860897,0.221664,0.528205,0.837686,2.70204,1.07264,1.6294
0.77,0.960827,0.899359,0.27583,0.511111,0.872272,2.48611,1.14421,1.3419
0.78,0.959623,0.914103,0.298429,0.487179,0.884317,2.49305,1.2145,1.27856
0.79,0.957152,0.930769,0.325,0.444444,0.89684,2.46543,1.29791,1.16752
0.8,0.95031,0.96359,0.403361,0.328205,0.919261,2.48519,1.58197,0.903213
0.81,0.948235,0.974615,0.461957,0.290598,0.926893,2.51267,1.7454,0.767276
0.82,0.949019,0.985641,0.605634,0.294017,0.937388,2.20694,1.74183,0.465111
0.83,0.94742,0.991026,0.690265,0.266667,0.940489,2.2354,1.86649,0.368908
0.84,0.942902,0.992949,0.678363,0.198291,0.937507,2.46075,2.13441,0.326347
0.85,0.940152,0.996923,0.789474,0.153846,0.938104,2.54051,2.34882,0.19169
0.86,0.937041,0.997949,0.794872,0.105983,0.935719,2.69647,2.5582,0.138263
0.87,0.934749,0.999103,0.854167,0.0700855,0.934287,2.84674,2.76982,0.0769231
0.88,0.933645,0.999359,0.861111,0.0529915,0.933333,2.95066,2.89493,0.0557316
0.89,0.932544,0.999615,0.875,0.0358974,0.932379,3.05255,3.02758,0.0249624
0.9,0.931455,1,1,0.0188034,0.931544,3.16228,3.16228,-7.99361E-15
0.91,0.931232,1,1,0.0153846,0.931306,3.19304,3.19304,-7.99361E-15
0.92,0.930899,1,1,0.0102564,0.930948,3.2392,3.2392,-7.99361E-15
0.93,0.930899,1,1,0.0102564,0.930948,3.2392,3.2392,-7.99361E-15
0.94,0.930788,1,1,0.00854701,0.930829,3.25458,3.25458,-7.99361E-15
0.95,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.99361E-15
0.96,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.99361E-15
0.97,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.99361E-15
0.98,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.99361E-15
0.99,0.930565,1,1,0.00512821,0.93059,3.27577,3.27577,-7.99361E-15
1,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.01,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.02,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.03,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.04,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.05,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.06,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.07,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.08,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.09,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.1,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.11,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.12,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.13,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.14,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.15,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.16,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.17,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.18,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.19,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.2,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.21,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.22,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.23,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.24,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.25,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.26,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.27,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.28,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.29,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.3,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.31,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.32,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.33,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.34,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.35,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.36,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.37,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.38,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.39,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.4,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.41,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.42,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.43,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.44,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.45,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.46,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.47,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.48,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.49,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.5,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.51,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.52,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.53,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.54,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.55,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.56,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.57,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.58,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.59,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.6,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.61,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.62,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.63,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.64,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.65,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.66,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.67,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.68,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.69,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.7,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.71,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.72,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.73,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.74,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.75,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.76,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.77,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.78,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.79,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.8,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15
1.81,0.930233,1,1,0,0.930233,3.32193,3.32193,-7.54952E-15


==> data/pr_curves/seen_unseen_clustered/data-siamese-roc-augment-clustered-unseen+seen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.979456,0.984103,0.773723,0.724786,1.03444,0.742443,0.291995
-3.89182,0.02,0.980809,0.982821,0.764499,0.74359,0.966772,0.664429,0.302343
-3.4761,0.03,0.98141,0.98141,0.752137,0.752137,0.968734,0.634428,0.334305
-3.17805,0.04,0.982542,0.981282,0.754622,0.767521,0.933769,0.598352,0.335417
-2.94444,0.05,0.982668,0.981282,0.755034,0.769231,0.918384,0.582967,0.335417
-2.75154,0.06,0.982781,0.980513,0.747927,0.77094,0.940344,0.567583,0.372761
-2.58669,0.07,0.982781,0.980513,0.747927,0.77094,0.940344,0.567583,0.372761
-2.44235,0.08,0.983919,0.980513,0.751634,0.786325,0.904267,0.531506,0.372761
-2.31363,0.09,0.985171,0.979487,0.746032,0.803419,0.884763,0.505153,0.37961
-2.19722,0.1,0.985298,0.979487,0.746434,0.805128,0.869378,0.489768,0.37961
-2.09074,0.11,0.984913,0.979231,0.742857,0.8,0.906614,0.496665,0.409949
-1.99243,0.12,0.985279,0.978205,0.734789,0.805128,0.906567,0.489768,0.416799
-1.90096,0.13,0.987165,0.976154,0.723214,0.830769,0.83513,0.431055,0.404075
-1.81529,0.14,0.987146,0.974744,0.711567,0.830769,0.873328,0.431055,0.442273
-1.7346,0.15,0.987146,0.974744,0.711567,0.830769,0.873328,0.431055,0.442273
-1.65823,0.16,0.987146,0.974744,0.711567,0.830769,0.873328,0.431055,0.442273
-1.58563,0.17,0.987903,0.973718,0.705882,0.841026,0.85067,0.403412,0.447259
-1.51635,0.18,0.98816,0.973718,0.706724,0.844444,0.841093,0.393834,0.447259
-1.45001,0.19,0.988131,0.971282,0.688022,0.844444,0.885154,0.393834,0.49132
-1.38629,0.2,0.988131,0.971282,0.688022,0.844444,0.885154,0.393834,0.49132
-1.32493,0.21,0.988131,0.971282,0.688022,0.844444,0.885154,0.393834,0.49132
-1.26567,0.22,0.98826,0.971282,0.688456,0.846154,0.869769,0.378449,0.49132
-1.20831,0.23,0.989152,0.970256,0.683924,0.85812,0.852525,0.358993,0.493532
-1.15268,0.24,0.989152,0.970256,0.683924,0.85812,0.852525,0.358993,0.493532
-1.09861,0.25,0.989152,0.970256,0.683924,0.85812,0.852525,0.358993,0.493532
-1.04597,0.26,0.990306,0.969231,0.680426,0.873504,0.808464,0.322916,0.485548
-0.994623,0.27,0.990306,0.969231,0.680426,0.873504,0.808464,0.322916,0.485548
-0.944462,0.28,0.990306,0.969231,0.680426,0.873504,0.808464,0.322916,0.485548
-0.895384,0.29,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.847298,0.3,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.800119,0.31,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.753772,0.32,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.708185,0.33,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.663294,0.34,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.619039,0.35,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.575364,0.36,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.532217,0.37,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.489548,0.38,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.447312,0.39,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087
-0.405465,0.4,0.99118,0.965256,0.656527,0.88547,0.820265,0.296417,0.523847
-0.363965,0.41,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.322773,0.42,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.281851,0.43,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.241162,0.44,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.200671,0.45,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.160343,0.46,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.120144,0.47,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.0800427,0.48,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119
-0.0400053,0.49,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
-0,0.5,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.0400053,0.51,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.0800426,0.52,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.120144,0.53,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.160343,0.54,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.200671,0.55,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.241162,0.56,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.281851,0.57,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.322773,0.58,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.363965,0.59,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222
0.405465,0.6,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.447312,0.61,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.489548,0.62,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.532217,0.63,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.575364,0.64,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.619039,0.65,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.663294,0.66,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.708185,0.67,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.753772,0.68,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222
0.800119,0.69,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
0.847298,0.7,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
0.895384,0.71,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
0.944462,0.72,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
0.994623,0.73,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.04597,0.74,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.09861,0.75,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.15268,0.76,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.20831,0.77,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.26567,0.78,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.32493,0.79,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.38629,0.8,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.45001,0.81,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.51635,0.82,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.58563,0.83,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.65823,0.84,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238
1.7346,0.85,0.991085,0.954872,0.595402,0.88547,0.90912,0.260142,0.648978
1.81529,0.86,0.991085,0.954872,0.595402,0.88547,0.90912,0.260142,0.648978
1.90096,0.87,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
1.99243,0.88,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.09074,0.89,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.19722,0.9,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.31364,0.91,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.44235,0.92,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.58669,0.93,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.75154,0.94,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
2.94444,0.95,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
3.17805,0.96,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
3.4761,0.97,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827
3.89182,0.98,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501
4.59512,0.99,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501
13.8023,0.999999,1,0,0.0697674,1,3.70044,0,3.70044


==> data/pr_curves/seen_unseen_clustered/data-siamese-roc-cumulative-hist-clustered-unseen+seen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.945376,0.982949,0.516364,0.242735,2.69513,2.01478,0.68035
-3.89182,0.02,0.94846,0.979103,0.510511,0.290598,2.57884,1.82141,0.757432
-3.4761,0.03,0.950611,0.977179,0.514986,0.323077,2.45961,1.69143,0.768178
-3.17805,0.04,0.953468,0.974615,0.519417,0.365812,2.38116,1.57118,0.809972
-2.94444,0.05,0.953184,0.971026,0.485194,0.364103,2.49225,1.58657,0.905683
-2.75154,0.06,0.954104,0.970128,0.486784,0.377778,2.46408,1.55173,0.912355
-2.58669,0.07,0.954672,0.969359,0.486022,0.386325,2.44979,1.50557,0.944214
-2.44235,0.08,0.954276,0.96859,0.476496,0.381197,2.49892,1.52096,0.977965
-2.31363,0.09,0.956114,0.96641,0.477046,0.408547,2.41807,1.42552,0.99255
-2.19722,0.1,0.95736,0.96141,0.45471,0.42906,2.3979,1.36947,1.02843
-2.09074,0.11,0.958909,0.960385,0.460733,0.451282,2.34318,1.31795,1.02523
-1.99243,0.12,0.959032,0.960385,0.461672,0.452991,2.34989,1.32676,1.02312
-1.90096,0.13,0.959267,0.960128,0.461938,0.45641,2.33527,1.30557,1.0297
-1.81529,0.14,0.960535,0.957949,0.458746,0.475214,2.2953,1.24436,1.05094
-1.7346,0.15,0.96054,0.958077,0.459504,0.475214,2.29306,1.24436,1.04871
-1.65823,0.16,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.58563,0.17,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.51635,0.18,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.45001,0.19,0.961143,0.957692,0.461664,0.483761,2.27758,1.2321,1.04548
-1.38629,0.2,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.32493,0.21,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.26567,0.22,0.963025,0.958333,0.478331,0.509402,2.18373,1.17336,1.01037
-1.20831,0.23,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772
-1.15268,0.24,0.963025,0.958333,0.478331,0.509402,2.18373,1.17336,1.01037
-1.09861,0.25,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-1.04597,0.26,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.994623,0.27,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.944462,0.28,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.895384,0.29,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.847298,0.3,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.800119,0.31,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.753772,0.32,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.708185,0.33,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.663294,0.34,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.619039,0.35,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.575364,0.36,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.532217,0.37,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689
-0.489548,0.38,0.96496,0.949744,0.446328,0.540171,2.12593,1.08011,1.04582
-0.447312,0.39,0.96496,0.949744,0.446328,0.540171,2.12593,1.08011,1.04582
-0.405465,0.4,0.96496,0.949744,0.446328,0.540171,2.12593,1.08011,1.04582
-0.363965,0.41,0.965553,0.948718,0.445215,0.548718,2.11267,1.05011,1.06257
-0.322773,0.42,0.965553,0.948718,0.445215,0.548718,2.11267,1.05011,1.06257
-0.281851,0.43,0.965553,0.948718,0.445215,0.548718,2.11267,1.05011,1.06257
-0.241162,0.44,0.964566,0.945769,0.426052,0.536752,2.1686,1.05031,1.1183
-0.200671,0.45,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
-0.160343,0.46,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
-0.120144,0.47,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
-0.0800427,0.48,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
-0.0400053,0.49,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
-0,0.5,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202
0.0400053,0.51,0.965517,0.947692,0.440329,0.548718,2.14751,1.05011,1.09741
0.0800426,0.52,0.965517,0.947692,0.440329,0.548718,2.14751,1.05011,1.09741
0.120144,0.53,0.965842,0.946154,0.435484,0.553846,2.1391,1.02515,1.11396
0.160343,0.54,0.96664,0.94359,0.429313,0.565812,2.12871,1.00363,1.12508
0.200671,0.55,0.96664,0.94359,0.429313,0.565812,2.12871,1.00363,1.12508
0.241162,0.56,0.9675,0.942692,0.430573,0.577778,2.08772,0.965966,1.12176
0.281851,0.57,0.9675,0.942692,0.430573,0.577778,2.08772,0.965966,1.12176
0.322773,0.58,0.967623,0.938718,0.415648,0.581197,2.12201,0.944775,1.17723
0.363965,0.59,0.968642,0.93859,0.420798,0.594872,2.07413,0.909934,1.16419
0.405465,0.6,0.968642,0.93859,0.420798,0.594872,2.07413,0.909934,1.16419
0.447312,0.61,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.489548,0.62,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.532217,0.63,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.575364,0.64,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.619039,0.65,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.663294,0.66,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.708185,0.67,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933
0.753772,0.68,0.970409,0.937564,0.426384,0.618803,2.0301,0.857028,1.17307
0.800119,0.69,0.969384,0.937692,0.421429,0.605128,2.07798,0.891868,1.18611
0.847298,0.7,0.969384,0.937692,0.421429,0.605128,2.07798,0.891868,1.18611
0.895384,0.71,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
0.944462,0.72,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
0.994623,0.73,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
1.04597,0.74,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
1.09861,0.75,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
1.15268,0.76,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
1.20831,0.77,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513
1.26567,0.78,0.974541,0.932436,0.428416,0.675214,1.90121,0.72563,1.17558
1.32493,0.79,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365
1.38629,0.8,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365
1.45001,0.81,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365
1.51635,0.82,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365
1.58563,0.83,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365
1.65823,0.84,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834
1.7346,0.85,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834
1.81529,0.86,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834
1.90096,0.87,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834
1.99243,0.88,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834
2.09074,0.89,0.975883,0.92859,0.421599,0.694017,1.91325,0.686926,1.22633
2.19722,0.9,0.975995,0.927821,0.419588,0.695727,1.91593,0.671542,1.24439
2.31364,0.91,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259
2.44235,0.92,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259
2.58669,0.93,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259
2.75154,0.94,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259
2.94444,0.95,0.97524,0.924103,0.404427,0.68718,2.0253,0.701543,1.32376
3.17805,0.96,0.976273,0.902051,0.351443,0.707692,2.13345,0.652086,1.48137
3.4761,0.97,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971
3.89182,0.98,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971
4.59512,0.99,0.977156,0.899359,0.349088,0.719658,2.11122,0.632629,1.47859
13.8023,0.999999,1,0,0.0697674,1,3.70044,0,3.70044


==> data/pr_curves/seen_unseen_clustered/data-siamese-roc-no-augment-clustered-unseen+seen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15
-4.59512,0.01,0.963194,0.989744,0.783784,0.495726,1.60145,1.31847,0.282978
-3.89182,0.02,0.970403,0.987821,0.786517,0.598291,1.34625,1.04252,0.303733
-3.4761,0.03,0.973484,0.983718,0.747515,0.642735,1.26497,0.874109,0.390858
-3.17805,0.04,0.975188,0.982564,0.741445,0.666667,1.21566,0.821203,0.394461
-2.94444,0.05,0.975433,0.982436,0.741021,0.670085,1.19824,0.800011,0.398232
-2.75154,0.06,0.977023,0.981282,0.735027,0.692308,1.15687,0.748696,0.408178
-2.58669,0.07,0.978898,0.981282,0.742049,0.717949,1.05447,0.660282,0.394184
-2.44235,0.08,0.979874,0.98,0.732877,0.731624,1.02826,0.625441,0.40282
-2.31363,0.09,0.981006,0.98,0.736931,0.747009,0.992185,0.589365,0.40282
-2.19722,0.1,0.980354,0.978846,0.723618,0.738462,1.05826,0.619366,0.438897
-2.09074,0.11,0.981746,0.979103,0.731023,0.757265,1.01345,0.584702,0.428749
-1.99243,0.12,0.982992,0.978077,0.725962,0.774359,0.98849,0.538227,0.450264
-1.90096,0.13,0.98237,0.978718,0.729642,0.765812,0.992706,0.554701,0.438005
-1.81529,0.14,0.982286,0.973974,0.688172,0.765812,1.07558,0.554701,0.520877
-1.7346,0.15,0.983957,0.975,0.702744,0.788034,0.975895,0.489859,0.486036
-1.65823,0.16,0.983957,0.975,0.702744,0.788034,0.975895,0.489859,0.486036
-1.58563,0.17,0.983957,0.975,0.702744,0.788034,0.975895,0.489859,0.486036
-1.51635,0.18,0.983957,0.975,0.702744,0.788034,0.975895,0.489859,0.486036
-1.45001,0.19,0.984211,0.975,0.703647,0.791453,0.954704,0.468668,0.486036
-1.38629,0.2,0.984211,0.975,0.703647,0.791453,0.954704,0.468668,0.486036
-1.32493,0.21,0.983679,0.97359,0.690226,0.784615,0.99306,0.483284,0.509776
-1.26567,0.22,0.985306,0.97141,0.679137,0.806838,0.880268,0.416438,0.463829
-1.20831,0.23,0.984645,0.970128,0.667143,0.798291,0.947457,0.446439,0.501017
-1.15268,0.24,0.984645,0.970128,0.667143,0.798291,0.947457,0.446439,0.501017
-1.09861,0.25,0.984645,0.970128,0.667143,0.798291,0.947457,0.446439,0.501017
-1.04597,0.26,0.986959,0.970256,0.67643,0.82906,0.859919,0.374286,0.485633
-0.994623,0.27,0.986959,0.970256,0.67643,0.82906,0.859919,0.374286,0.485633
-0.944462,0.28,0.986959,0.970256,0.67643,0.82906,0.859919,0.374286,0.485633
-0.895384,0.29,0.987153,0.965385,0.643329,0.832479,0.88984,0.369248,0.520592
-0.847298,0.3,0.986711,0.96141,0.616561,0.82735,0.971603,0.381629,0.589973
-0.800119,0.31,0.986711,0.96141,0.616561,0.82735,0.971603,0.381629,0.589973
-0.753772,0.32,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906
-0.708185,0.33,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906
-0.663294,0.34,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906
-0.619039,0.35,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906
-0.575364,0.36,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906
-0.532217,0.37,0.987201,0.959231,0.605459,0.834188,0.972201,0.353863,0.618338
-0.489548,0.38,0.987201,0.959231,0.605459,0.834188,0.972201,0.353863,0.618338
-0.447312,0.39,0.987201,0.959231,0.605459,0.834188,0.972201,0.353863,0.618338
-0.405465,0.4,0.987201,0.959231,0.605459,0.834188,0.972201,0.353863,0.618338
-0.363965,0.41,0.987201,0.959231,0.605459,0.834188,0.972201,0.353863,0.618338
-0.322773,0.42,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.281851,0.43,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.241162,0.44,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.200671,0.45,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.160343,0.46,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.120144,0.47,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.0800427,0.48,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0.0400053,0.49,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
-0,0.5,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
0.0400053,0.51,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
0.0800426,0.52,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
0.120144,0.53,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
0.160343,0.54,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528
0.200671,0.55,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717
0.241162,0.56,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717
0.281851,0.57,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717
0.322773,0.58,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717
0.363965,0.59,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717
0.405465,0.6,0.986697,0.950897,0.558756,0.82906,1.19019,0.390439,0.799755
0.447312,0.61,0.986697,0.950897,0.558756,0.82906,1.19019,0.390439,0.799755
0.489548,0.62,0.986697,0.950897,0.558756,0.82906,1.19019,0.390439,0.799755
0.532217,0.63,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.575364,0.64,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.619039,0.65,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.663294,0.66,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.708185,0.67,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.753772,0.68,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.800119,0.69,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.847298,0.7,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.895384,0.71,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.944462,0.72,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
0.994623,0.73,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.04597,0.74,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.09861,0.75,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.15268,0.76,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.20831,0.77,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.26567,0.78,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.32493,0.79,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.38629,0.8,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.45001,0.81,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.51635,0.82,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.58563,0.83,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.65823,0.84,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.7346,0.85,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.81529,0.86,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.90096,0.87,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772
1.99243,0.88,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.09074,0.89,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.19722,0.9,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.31364,0.91,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.44235,0.92,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.58669,0.93,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.75154,0.94,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
2.94444,0.95,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319
3.17805,0.96,0.988624,0.947051,0.547645,0.854701,1.10035,0.315552,0.784803
3.4761,0.97,0.988624,0.947051,0.547645,0.854701,1.10035,0.315552,0.784803
3.89182,0.98,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188
4.59512,0.99,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188
13.8023,0.999999,1,0,0.0697674,1,3.70044,0,3.70044


==> data/pr_curves/unseen/data-geometry-cuts-roc-unseen.csv <==
threshold,precision,recall
0,0,0
0.01,0,0
0.02,0,0
0.03,0,0
0.04,0,0
0.05,0,0
0.06,0,0
0.07,0,0
0.08,0,0
0.09,0,0
0.1,0,0
0.11,0,0
0.12,0,0
0.13,0,0
0.14,0,0
0.15,0,0
0.16,0,0
0.17,0,0
0.18,0,0
0.19,0,0
0.2,0,0
0.21,0,0
0.22,0,0
0.23,0,0
0.24,0,0
0.25,0,0
0.26,0,0
0.27,0,0
0.28,0,0
0.29,0,0
0.3,0,0
0.31,0,0
0.32,0,0
0.33,0,0
0.34,0,0
0.35,0,0
0.36,0,0
0.37,0,0
0.38,0,0
0.39,1,0.00333333
0.4,1,0.00333333
0.41,1,0.00333333
0.42,1,0.00333333
0.43,1,0.00333333
0.44,1,0.00666667
0.45,1,0.0166667
0.46,1,0.02
0.47,1,0.0266667
0.48,1,0.0366667
0.49,1,0.0566667
0.5,1,0.0766667
0.51,1,0.09
0.52,1,0.1
0.53,1,0.123333
0.54,1,0.163333
0.55,1,0.206667
0.56,1,0.23
0.57,0.987952,0.273333
0.58,0.96875,0.31
0.59,0.971429,0.34
0.6,0.968504,0.41
0.61,0.958621,0.463333
0.62,0.946429,0.53
0.63,0.920213,0.576667
0.64,0.910798,0.646667
0.65,0.892241,0.69
0.66,0.883534,0.733333
0.67,0.855072,0.786667
0.68,0.846416,0.826667
0.69,0.817308,0.85
0.7,0.78979,0.876667
0.71,0.78,0.91
0.72,0.761394,0.946667
0.73,0.744898,0.973333
0.74,0.72439,0.99
0.75,0.715311,0.996667
0.76,0.705189,0.996667
0.77,0.699301,1
0.78,0.689655,1
0.79,0.689655,1
0.8,0.689655,1
0.81,0.689655,1
0.82,0.689655,1
0.83,0.689655,1
0.84,0.689655,1
0.85,0.689655,1
0.86,0.689655,1
0.87,0.689655,1
0.88,0.689655,1
0.89,0.689655,1
0.9,0.689655,1
0.91,0.689655,1
0.92,0.689655,1
0.93,0.689655,1
0.94,0.689655,1
0.95,0.689655,1
0.96,0.689655,1
0.97,0.689655,1
0.98,0.689655,1
0.99,0.689655,1
1,0.689655,1


==> data/pr_curves/unseen/data-geometry-joins-roc-unseen.csv <==
threshold,precision,recall
0,0.310345,1
0.01,0.310345,1
0.02,0.310345,1
0.03,0.310345,1
0.04,0.310345,1
0.05,0.310345,1
0.06,0.310345,1
0.07,0.310345,1
0.08,0.310345,1
0.09,0.310345,1
0.1,0.310345,1
0.11,0.310345,1
0.12,0.310345,1
0.13,0.310345,1
0.14,0.310345,1
0.15,0.310345,1
0.16,0.310345,1
0.17,0.310345,1
0.18,0.310345,1
0.19,0.310345,1
0.2,0.310345,1
0.21,0.310345,1
0.22,0.310345,1
0.23,0.310345,1
0.24,0.310345,1
0.25,0.310345,1
0.26,0.310345,1
0.27,0.310345,1
0.28,0.310345,1
0.29,0.310345,1
0.3,0.310345,1
0.31,0.310345,1
0.32,0.310345,1
0.33,0.310345,1
0.34,0.310345,1
0.35,0.310345,1
0.36,0.310345,1
0.37,0.310345,1
0.38,0.310345,1
0.39,0.31106,1
0.4,0.31106,1
0.41,0.31106,1
0.42,0.31106,1
0.43,0.31106,1
0.44,0.311778,1
0.45,0.313953,1
0.46,0.314685,1
0.47,0.316159,1
0.48,0.318396,1
0.49,0.322967,1
0.5,0.32767,1
0.51,0.330882,1
0.52,0.333333,1
0.53,0.339196,1
0.54,0.349741,1
0.55,0.36193,1
0.56,0.368852,1
0.57,0.380682,0.992593
0.58,0.389381,0.977778
0.59,0.4,0.977778
0.6,0.425325,0.97037
0.61,0.444828,0.955556
0.62,0.47191,0.933333
0.63,0.48583,0.888889
0.64,0.522523,0.859259
0.65,0.541872,0.814815
0.66,0.569892,0.785185
0.67,0.597484,0.703704
0.68,0.633803,0.666667
0.69,0.634146,0.577778
0.7,0.637255,0.481481
0.71,0.682353,0.42963
0.72,0.741935,0.340741
0.73,0.813953,0.259259
0.74,0.88,0.162963
0.75,0.941176,0.118519
0.76,0.909091,0.0740741
0.77,1,0.0444444
0.78,0,0
0.79,0,0
0.8,0,0
0.81,0,0
0.82,0,0
0.83,0,0
0.84,0,0
0.85,0,0
0.86,0,0
0.87,0,0
0.88,0,0
0.89,0,0
0.9,0,0
0.91,0,0
0.92,0,0
0.93,0,0
0.94,0,0
0.95,0,0
0.96,0,0
0.97,0,0
0.98,0,0
0.99,0,0
1,0,0


==> data/pr_curves/unseen/data-histogram-joins-cuts-roc-unseen.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,F1,F1_joins,F1_cuts
0,0,0,0.310345,1,0.473684,0,0.473684
0.01,0,0,0.310345,1,0.473684,0,0.473684
0.02,0,0,0.310345,1,0.473684,0,0.473684
0.03,0,0,0.310345,1,0.473684,0,0.473684
0.04,0,0,0.310345,1,0.473684,0,0.473684
0.05,0,0,0.310345,1,0.473684,0,0.473684
0.06,0,0,0.310345,1,0.473684,0,0.473684
0.07,0,0,0.310345,1,0.473684,0,0.473684
0.08,0,0,0.310345,1,0.473684,0,0.473684
0.09,0,0,0.310345,1,0.473684,0,0.473684
0.1,0,0,0.310345,1,0.473684,0,0.473684
0.11,0,0,0.310345,1,0.473684,0,0.473684
0.12,0,0,0.310345,1,0.473684,0,0.473684
0.13,0,0,0.310345,1,0.473684,0,0.473684
0.14,0,0,0.310345,1,0.473684,0,0.473684
0.15,0,0,0.310345,1,0.473684,0,0.473684
0.16,0,0,0.310345,1,0.473684,0,0.473684
0.17,0,0,0.310345,1,0.473684,0,0.473684
0.18,0,0,0.310345,1,0.473684,0,0.473684
0.19,0,0,0.310345,1,0.473684,0,0.473684
0.2,0,0,0.310345,1,0.473684,0,0.473684
0.21,0,0,0.310345,1,0.473684,0,0.473684
0.22,0,0,0.310345,1,0.473684,0,0.473684
0.23,0,0,0.310345,1,0.473684,0,0.473684
0.24,0,0,0.310345,1,0.473684,0,0.473684
0.25,0,0,0.310345,1,0.473684,0,0.473684
0.26,0,0,0.310345,1,0.473684,0,0.473684
0.27,0,0,0.310345,1,0.473684,0,0.473684
0.28,0,0,0.310345,1,0.473684,0,0.473684
0.29,0,0,0.310345,1,0.473684,0,0.473684
0.3,0,0,0.310345,1,0.473684,0,0.473684
0.31,0,0,0.310345,1,0.473684,0,0.473684
0.32,0,0,0.310345,1,0.473684,0,0.473684
0.33,0,0,0.310345,1,0.473684,0,0.473684
0.34,0,0,0.310345,1,0.473684,0,0.473684
0.35,0,0,0.310345,1,0.473684,0,0.473684
0.36,0,0,0.310345,1,0.473684,0,0.473684
0.37,0,0,0.310345,1,0.473684,0,0.473684
0.38,0,0,0.310345,1,0.473684,0,0.473684
0.39,0,0,0.310345,1,0.473684,0,0.473684
0.4,0,0,0.310345,1,0.473684,0,0.473684
0.41,0,0,0.310345,1,0.473684,0,0.473684
0.42,0,0,0.310345,1,0.473684,0,0.473684
0.43,0,0,0.310345,1,0.473684,0,0.473684
0.44,0,0,0.310345,1,0.473684,0,0.473684
0.45,0,0,0.310345,1,0.473684,0,0.473684
0.46,0,0,0.310345,1,0.473684,0,0.473684
0.47,0,0,0.310345,1,0.473684,0,0.473684
0.48,0,0,0.310345,1,0.473684,0,0.473684
0.49,0,0,0.310345,1,0.473684,0,0.473684
0.5,0,0,0.310345,1,0.473684,0,0.473684
0.51,0,0,0.310345,1,0.473684,0,0.473684
0.52,0,0,0.310345,1,0.473684,0,0.473684
0.53,0,0,0.310345,1,0.473684,0,0.473684
0.54,0,0,0.310345,1,0.473684,0,0.473684
0.55,0,0,0.310345,1,0.473684,0,0.473684
0.56,0,0,0.310345,1,0.473684,0,0.473684
0.57,0,0,0.310345,1,0.473684,0,0.473684
0.58,0,0,0.310345,1,0.473684,0,0.473684
0.59,0,0,0.310345,1,0.473684,0,0.473684
0.6,0,0,0.310345,1,0.473684,0,0.473684
0.61,0,0,0.310345,1,0.473684,0,0.473684
0.62,0,0,0.310345,1,0.473684,0,0.473684
0.63,1,0.00333333,0.31106,1,0.474517,0.00664452,0.474517
0.64,1,0.00333333,0.31106,1,0.474517,0.00664452,0.474517
0.65,0.75,0.01,0.310905,0.992593,0.473498,0.0197368,0.473498
0.66,0.875,0.0233333,0.313817,0.992593,0.476868,0.0454545,0.476868
0.67,0.833333,0.0333333,0.314421,0.985185,0.476703,0.0641026,0.476703
0.68,0.85,0.0566667,0.318072,0.977778,0.48,0.10625,0.48
0.69,0.785714,0.0733333,0.316953,0.955556,0.476015,0.134146,0.476015
0.7,0.769231,0.1,0.318182,0.933333,0.474576,0.176991,0.474576
0.71,0.816327,0.133333,0.326425,0.933333,0.483685,0.229226,0.483685
0.72,0.835821,0.186667,0.336957,0.918519,0.493042,0.305177,0.493042
0.73,0.860215,0.266667,0.356725,0.903704,0.51153,0.407125,0.51153
0.74,0.880342,0.343333,0.380503,0.896296,0.534216,0.494005,0.534216
0.75,0.880282,0.416667,0.40273,0.874074,0.551402,0.565611,0.551402
0.76,0.884146,0.483333,0.428044,0.859259,0.571429,0.625,0.571429
0.77,0.883249,0.58,0.470588,0.82963,0.600536,0.700201,0.600536
0.78,0.877828,0.646667,0.504673,0.8,0.618911,0.744722,0.618911
0.79,0.869388,0.71,0.542105,0.762963,0.633846,0.781651,0.633846
0.8,0.850909,0.78,0.5875,0.696296,0.637288,0.813913,0.637288
0.81,0.824503,0.83,0.616541,0.607407,0.61194,0.827242,0.61194
0.82,0.798762,0.86,0.625,0.518519,0.566802,0.82825,0.566802
0.83,0.794721,0.903333,0.691489,0.481481,0.567686,0.845554,0.567686
0.84,0.776243,0.936667,0.739726,0.4,0.519231,0.848943,0.519231
0.85,0.76178,0.97,0.830189,0.325926,0.468085,0.853372,0.468085
0.86,0.739899,0.976667,0.820513,0.237037,0.367816,0.841954,0.367816
0.87,0.727273,0.986667,0.857143,0.177778,0.294479,0.837341,0.294479
0.88,0.717026,0.996667,0.944444,0.125926,0.222222,0.834031,0.222222
0.89,0.707547,1,1,0.0814815,0.150685,0.828729,0.150685
0.9,0.697674,1,1,0.037037,0.0714286,0.821918,0.0714286
0.91,0.694444,1,1,0.0222222,0.0434783,0.819672,0.0434783
0.92,0.689655,1,0,0,0,0.816327,0
0.93,0.689655,1,0,0,0,0.816327,0
0.94,0.689655,1,0,0,0,0.816327,0
0.95,0.689655,1,0,0,0,0.816327,0
0.96,0.689655,1,0,0,0,0.816327,0
0.97,0.689655,1,0,0,0,0.816327,0
0.98,0.689655,1,0,0,0,0.816327,0
0.99,0.689655,1,0,0,0,0.816327,0
1,0.689655,1,0,0,0,0.816327,0


==> data/pr_curves/unseen/data-siamese-cuts-roc-augment-unseen.csv <==
threshold,precision,recall
0,0.689655,1
0.001,0.75188,1
0.002,0.767263,1
0.003,0.771208,1
0.004,0.775194,1
0.005,0.777202,1
0.006,0.78534,1
0.007,0.787402,1
0.008,0.789474,1
0.009,0.795756,1
0.01,0.797872,1
0.011,0.797872,1
0.012,0.797872,1
0.013,0.8,1
0.014,0.8,1
0.015,0.802139,1
0.016,0.80429,1
0.017,0.806452,1
0.018,0.806452,1
0.019,0.806452,1
0.02,0.80593,0.996667
0.021,0.80593,0.996667
0.022,0.80593,0.996667
0.023,0.808108,0.996667
0.024,0.808108,0.996667
0.025,0.808108,0.996667
0.026,0.810298,0.996667
0.027,0.8125,0.996667
0.028,0.8125,0.996667
0.029,0.8125,0.996667
0.03,0.8125,0.996667
0.031,0.8125,0.996667
0.032,0.814714,0.996667
0.033,0.814714,0.996667
0.034,0.814208,0.993333
0.035,0.814208,0.993333
0.036,0.814208,0.993333
0.037,0.813699,0.99
0.038,0.813699,0.99
0.039,0.813699,0.99
0.04,0.813699,0.99
0.041,0.813699,0.99
0.042,0.815427,0.986667
0.043,0.81768,0.986667
0.044,0.81768,0.986667
0.045,0.819444,0.983333
0.046,0.819444,0.983333
0.047,0.819444,0.983333
0.048,0.819444,0.983333
0.049,0.819444,0.983333
0.05,0.819444,0.983333
0.051,0.819444,0.983333
0.052,0.818942,0.98
0.053,0.818942,0.98
0.054,0.817927,0.973333
0.055,0.817927,0.973333
0.056,0.817927,0.973333
0.057,0.817927,0.973333
0.058,0.820225,0.973333
0.059,0.820225,0.973333
0.06,0.822535,0.973333
0.061,0.822535,0.973333
0.062,0.82153,0.966667
0.063,0.823864,0.966667
0.064,0.826211,0.966667
0.065,0.826211,0.966667
0.066,0.825714,0.963333
0.067,0.825714,0.963333
0.068,0.825714,0.963333
0.069,0.825714,0.963333
0.07,0.82808,0.963333
0.071,0.82808,0.963333
0.072,0.83046,0.963333
0.073,0.83046,0.963333
0.074,0.83046,0.963333
0.075,0.83046,0.963333
0.076,0.83046,0.963333
0.077,0.83046,0.963333
0.078,0.83046,0.963333
0.079,0.83046,0.963333
0.08,0.83046,0.963333
0.081,0.829971,0.96
0.082,0.829971,0.96
0.083,0.829971,0.96
0.084,0.83237,0.96
0.085,0.83237,0.96
0.086,0.83237,0.96
0.087,0.83237,0.96
0.088,0.831884,0.956667
0.089,0.834302,0.956667
0.09,0.834302,0.956667
0.091,0.834302,0.956667
0.092,0.833819,0.953333
0.093,0.833819,0.953333
0.094,0.833819,0.953333
0.095,0.833819,0.953333
0.096,0.833333,0.95
0.097,0.833333,0.95
0.098,0.832845,0.946667
0.099,0.835294,0.946667
0.1,0.835294,0.946667
0.101,0.835294,0.946667
0.102,0.835294,0.946667
0.103,0.834808,0.943333
0.104,0.834808,0.943333
0.105,0.837278,0.943333
0.106,0.836795,0.94
0.107,0.836795,0.94
0.108,0.836795,0.94
0.109,0.83631,0.936667
0.11,0.83631,0.936667
0.111,0.83631,0.936667
0.112,0.83631,0.936667
0.113,0.83631,0.936667
0.114,0.83631,0.936667
0.115,0.83631,0.936667
0.116,0.835821,0.933333
0.117,0.835821,0.933333
0.118,0.835821,0.933333
0.119,0.835821,0.933333
0.12,0.835821,0.933333
0.121,0.835821,0.933333
0.122,0.835821,0.933333
0.123,0.835821,0.933333
0.124,0.835821,0.933333
0.125,0.835821,0.933333
0.126,0.835821,0.933333
0.127,0.835821,0.933333
0.128,0.835821,0.933333
0.129,0.835821,0.933333
0.13,0.835821,0.933333
0.131,0.835329,0.93
0.132,0.835329,0.93
0.133,0.835329,0.93
0.134,0.835329,0.93
0.135,0.835329,0.93
0.136,0.835329,0.93
0.137,0.834835,0.926667
0.138,0.834835,0.926667
0.139,0.834835,0.926667
0.14,0.834835,0.926667
0.141,0.834835,0.926667
0.142,0.834835,0.926667
0.143,0.834835,0.926667
0.144,0.834835,0.926667
0.145,0.834835,0.926667
0.146,0.834835,0.926667
0.147,0.834835,0.926667
0.148,0.834835,0.926667
0.149,0.834835,0.926667
0.15,0.834835,0.926667
0.151,0.834835,0.926667
0.152,0.834835,0.926667
0.153,0.834835,0.926667
0.154,0.834835,0.926667
0.155,0.834835,0.926667
0.156,0.834337,0.923333
0.157,0.833837,0.92
0.158,0.833333,0.916667
0.159,0.835866,0.916667
0.16,0.835866,0.916667
0.161,0.835866,0.916667
0.162,0.835866,0.916667
0.163,0.838415,0.916667
0.164,0.838415,0.916667
0.165,0.838415,0.916667
0.166,0.838415,0.916667
0.167,0.838415,0.916667
0.168,0.838415,0.916667
0.169,0.838415,0.916667
0.17,0.838415,0.916667
0.171,0.838415,0.916667
0.172,0.83792,0.913333
0.173,0.83792,0.913333
0.174,0.83792,0.913333
0.175,0.83792,0.913333
0.176,0.83792,0.913333
0.177,0.83792,0.913333
0.178,0.83792,0.913333
0.179,0.83792,0.913333
0.18,0.83792,0.913333
0.181,0.840491,0.913333
0.182,0.840491,0.913333
0.183,0.840491,0.913333
0.184,0.840491,0.913333
0.185,0.840491,0.913333
0.186,0.84,0.91
0.187,0.84,0.91
0.188,0.84,0.91
0.189,0.84,0.91
0.19,0.84,0.91
0.191,0.84,0.91
0.192,0.84,0.91
0.193,0.839506,0.906667
0.194,0.839506,0.906667
0.195,0.839506,0.906667
0.196,0.839506,0.906667
0.197,0.839009,0.903333
0.198,0.839009,0.903333
0.199,0.839009,0.903333
0.2,0.839009,0.903333
0.201,0.839009,0.903333
0.202,0.839009,0.903333
0.203,0.839009,0.903333
0.204,0.839009,0.903333
0.205,0.839009,0.903333
0.206,0.838509,0.9
0.207,0.838509,0.9
0.208,0.838509,0.9
0.209,0.838509,0.9
0.21,0.838509,0.9
0.211,0.838509,0.9
0.212,0.838509,0.9
0.213,0.838509,0.9
0.214,0.841121,0.9
0.215,0.84375,0.9
0.216,0.84375,0.9
0.217,0.84375,0.9
0.218,0.846395,0.9
0.219,0.846395,0.9
0.22,0.846395,0.9
0.221,0.846395,0.9
0.222,0.846395,0.9
0.223,0.846395,0.9
0.224,0.845912,0.896667
0.225,0.845912,0.896667
0.226,0.845426,0.893333
0.227,0.844937,0.89
0.228,0.844937,0.89
0.229,0.844937,0.89
0.23,0.844937,0.89
0.231,0.847619,0.89
0.232,0.847619,0.89
0.233,0.847619,0.89
0.234,0.847619,0.89
0.235,0.847619,0.89
0.236,0.847619,0.89
0.237,0.847619,0.89
0.238,0.847619,0.89
0.239,0.847619,0.89
0.24,0.847619,0.89
0.241,0.847619,0.89
0.242,0.847619,0.89
0.243,0.847619,0.89
0.244,0.847619,0.89
0.245,0.847619,0.89
0.246,0.847619,0.89
0.247,0.850318,0.89
0.248,0.850318,0.89
0.249,0.850318,0.89
0.25,0.850318,0.89
0.251,0.850318,0.89
0.252,0.850318,0.89
0.253,0.850318,0.89
0.254,0.850318,0.89
0.255,0.850318,0.89
0.256,0.850318,0.89
0.257,0.853035,0.89
0.258,0.853035,0.89
0.259,0.853035,0.89
0.26,0.853035,0.89
0.261,0.855769,0.89
0.262,0.855769,0.89
0.263,0.855769,0.89
0.264,0.855769,0.89
0.265,0.855769,0.89
0.266,0.855769,0.89
0.267,0.855769,0.89
0.268,0.855769,0.89
0.269,0.855769,0.89
0.27,0.855769,0.89
0.271,0.855769,0.89
0.272,0.855769,0.89
0.273,0.855769,0.89
0.274,0.855769,0.89
0.275,0.855305,0.886667
0.276,0.855305,0.886667
0.277,0.854369,0.88
0.278,0.854369,0.88
0.279,0.854369,0.88
0.28,0.854369,0.88
0.281,0.854369,0.88
0.282,0.854369,0.88
0.283,0.854369,0.88
0.284,0.854369,0.88
0.285,0.857143,0.88
0.286,0.857143,0.88
0.287,0.857143,0.88
0.288,0.857143,0.88
0.289,0.857143,0.88
0.29,0.857143,0.88
0.291,0.856678,0.876667
0.292,0.856678,0.876667
0.293,0.856678,0.876667
0.294,0.856678,0.876667
0.295,0.856678,0.876667
0.296,0.856678,0.876667
0.297,0.856678,0.876667
0.298,0.856678,0.876667
0.299,0.856678,0.876667
0.3,0.856678,0.876667
0.301,0.856678,0.876667
0.302,0.856678,0.876667
0.303,0.856678,0.876667
0.304,0.856678,0.876667
0.305,0.856678,0.876667
0.306,0.856678,0.876667
0.307,0.856678,0.876667
0.308,0.856678,0.876667
0.309,0.856678,0.876667
0.31,0.856678,0.876667
0.311,0.856678,0.876667
0.312,0.856678,0.876667
0.313,0.856678,0.876667
0.314,0.856678,0.876667
0.315,0.856678,0.876667
0.316,0.856678,0.876667
0.317,0.856678,0.876667
0.318,0.856678,0.876667
0.319,0.856678,0.876667
0.32,0.856678,0.876667
0.321,0.856678,0.876667
0.322,0.856678,0.876667
0.323,0.856678,0.876667
0.324,0.856678,0.876667
0.325,0.856678,0.876667
0.326,0.856678,0.876667
0.327,0.856678,0.876667
0.328,0.856678,0.876667
0.329,0.856209,0.873333
0.33,0.856209,0.873333
0.331,0.856209,0.873333
0.332,0.856209,0.873333
0.333,0.856209,0.873333
0.334,0.856209,0.873333
0.335,0.856209,0.873333
0.336,0.856209,0.873333
0.337,0.859016,0.873333
0.338,0.859016,0.873333
0.339,0.859016,0.873333
0.34,0.859016,0.873333
0.341,0.859016,0.873333
0.342,0.858553,0.87
0.343,0.858553,0.87
0.344,0.858553,0.87
0.345,0.858553,0.87
0.346,0.858553,0.87
0.347,0.858553,0.87
0.348,0.858553,0.87
0.349,0.858553,0.87
0.35,0.858553,0.87
0.351,0.858553,0.87
0.352,0.858553,0.87
0.353,0.858553,0.87
0.354,0.861386,0.87
0.355,0.861386,0.87
0.356,0.860927,0.866667
0.357,0.860927,0.866667
0.358,0.863787,0.866667
0.359,0.863787,0.866667
0.36,0.863787,0.866667
0.361,0.863787,0.866667
0.362,0.863787,0.866667
0.363,0.863787,0.866667
0.364,0.863787,0.866667
0.365,0.863787,0.866667
0.366,0.863787,0.866667
0.367,0.863787,0.866667
0.368,0.863787,0.866667
0.369,0.863787,0.866667
0.37,0.863787,0.866667
0.371,0.863787,0.866667
0.372,0.863787,0.866667
0.373,0.863787,0.866667
0.374,0.863787,0.866667
0.375,0.863787,0.866667
0.376,0.863787,0.866667
0.377,0.863787,0.866667
0.378,0.863787,0.866667
0.379,0.863787,0.866667
0.38,0.863787,0.866667
0.381,0.863787,0.866667
0.382,0.863787,0.866667
0.383,0.863787,0.866667
0.384,0.863787,0.866667
0.385,0.866667,0.866667
0.386,0.866667,0.866667
0.387,0.866667,0.866667
0.388,0.866667,0.866667
0.389,0.866667,0.866667
0.39,0.866667,0.866667
0.391,0.866667,0.866667
0.392,0.866667,0.866667
0.393,0.866667,0.866667
0.394,0.866667,0.866667
0.395,0.866667,0.866667
0.396,0.866667,0.866667
0.397,0.866667,0.866667
0.398,0.866667,0.866667
0.399,0.866667,0.866667
0.4,0.866667,0.866667
0.401,0.866667,0.866667
0.402,0.869565,0.866667
0.403,0.872483,0.866667
0.404,0.872483,0.866667
0.405,0.872483,0.866667
0.406,0.872483,0.866667
0.407,0.872483,0.866667
0.408,0.872483,0.866667
0.409,0.875421,0.866667
0.41,0.875421,0.866667
0.411,0.875421,0.866667
0.412,0.875421,0.866667
0.413,0.875421,0.866667
0.414,0.875421,0.866667
0.415,0.875421,0.866667
0.416,0.875421,0.866667
0.417,0.875421,0.866667
0.418,0.875421,0.866667
0.419,0.875421,0.866667
0.42,0.875421,0.866667
0.421,0.875421,0.866667
0.422,0.875421,0.866667
0.423,0.875421,0.866667
0.424,0.875421,0.866667
0.425,0.875421,0.866667
0.426,0.875421,0.866667
0.427,0.875421,0.866667
0.428,0.875421,0.866667
0.429,0.875421,0.866667
0.43,0.878378,0.866667
0.431,0.878378,0.866667
0.432,0.878378,0.866667
0.433,0.878378,0.866667
0.434,0.878378,0.866667
0.435,0.878378,0.866667
0.436,0.878378,0.866667
0.437,0.878378,0.866667
0.438,0.878378,0.866667
0.439,0.878378,0.866667
0.44,0.878378,0.866667
0.441,0.878378,0.866667
0.442,0.878378,0.866667
0.443,0.878378,0.866667
0.444,0.878378,0.866667
0.445,0.877966,0.863333
0.446,0.877966,0.863333
0.447,0.877966,0.863333
0.448,0.880952,0.863333
0.449,0.880952,0.863333
0.45,0.880952,0.863333
0.451,0.880952,0.863333
0.452,0.880952,0.863333
0.453,0.880952,0.863333
0.454,0.880952,0.863333
0.455,0.880952,0.863333
0.456,0.880952,0.863333
0.457,0.880952,0.863333
0.458,0.880952,0.863333
0.459,0.880952,0.863333
0.46,0.880952,0.863333
0.461,0.880546,0.86
0.462,0.880546,0.86
0.463,0.880546,0.86
0.464,0.880137,0.856667
0.465,0.880137,0.856667
0.466,0.879725,0.853333
0.467,0.879725,0.853333
0.468,0.879725,0.853333
0.469,0.882759,0.853333
0.47,0.882759,0.853333
0.471,0.882759,0.853333
0.472,0.882759,0.853333
0.473,0.882759,0.853333
0.474,0.882759,0.853333
0.475,0.882759,0.853333
0.476,0.882759,0.853333
0.477,0.882759,0.853333
0.478,0.882759,0.853333
0.479,0.882759,0.853333
0.48,0.882759,0.853333
0.481,0.882759,0.853333
0.482,0.882759,0.853333
0.483,0.882353,0.85
0.484,0.882353,0.85
0.485,0.882353,0.85
0.486,0.882353,0.85
0.487,0.882353,0.85
0.488,0.882353,0.85
0.489,0.882353,0.85
0.49,0.882353,0.85
0.491,0.881944,0.846667
0.492,0.881944,0.846667
0.493,0.881944,0.846667
0.494,0.881944,0.846667
0.495,0.881944,0.846667
0.496,0.881944,0.846667
0.497,0.881944,0.846667
0.498,0.885017,0.846667
0.499,0.888112,0.846667
0.5,0.888112,0.846667
0.501,0.888112,0.846667
0.502,0.888112,0.846667
0.503,0.888112,0.846667
0.504,0.888112,0.846667
0.505,0.888112,0.846667
0.506,0.888112,0.846667
0.507,0.888112,0.846667
0.508,0.888112,0.846667
0.509,0.888112,0.846667
0.51,0.887719,0.843333
0.511,0.887719,0.843333
0.512,0.887719,0.843333
0.513,0.890845,0.843333
0.514,0.890845,0.843333
0.515,0.890845,0.843333
0.516,0.890845,0.843333
0.517,0.890845,0.843333
0.518,0.890845,0.843333
0.519,0.890845,0.843333
0.52,0.890845,0.843333
0.521,0.890845,0.843333
0.522,0.890845,0.843333
0.523,0.890845,0.843333
0.524,0.890845,0.843333
0.525,0.890845,0.843333
0.526,0.890845,0.843333
0.527,0.890845,0.843333
0.528,0.890845,0.843333
0.529,0.890845,0.843333
0.53,0.890845,0.843333
0.531,0.890845,0.843333
0.532,0.890845,0.843333
0.533,0.890845,0.843333
0.534,0.890845,0.843333
0.535,0.890845,0.843333
0.536,0.890845,0.843333
0.537,0.890845,0.843333
0.538,0.890845,0.843333
0.539,0.890845,0.843333
0.54,0.890845,0.843333
0.541,0.890845,0.843333
0.542,0.890845,0.843333
0.543,0.890845,0.843333
0.544,0.890845,0.843333
0.545,0.890845,0.843333
0.546,0.890845,0.843333
0.547,0.890845,0.843333
0.548,0.890845,0.843333
0.549,0.890845,0.843333
0.55,0.890845,0.843333
0.551,0.890459,0.84
0.552,0.890459,0.84
0.553,0.890459,0.84
0.554,0.890459,0.84
0.555,0.890459,0.84
0.556,0.890459,0.84
0.557,0.890459,0.84
0.558,0.890459,0.84
0.559,0.890459,0.84
0.56,0.890459,0.84
0.561,0.890459,0.84
0.562,0.890459,0.84
0.563,0.890459,0.84
0.564,0.890459,0.84
0.565,0.890459,0.84
0.566,0.890459,0.84
0.567,0.890459,0.84
0.568,0.890459,0.84
0.569,0.890459,0.84
0.57,0.890459,0.84
0.571,0.890459,0.84
0.572,0.890459,0.84
0.573,0.890459,0.84
0.574,0.890459,0.84
0.575,0.890459,0.84
0.576,0.890459,0.84
0.577,0.890459,0.84
0.578,0.890459,0.84
0.579,0.890459,0.84
0.58,0.890459,0.84
0.581,0.890459,0.84
0.582,0.890459,0.84
0.583,0.890459,0.84
0.584,0.890459,0.84
0.585,0.890459,0.84
0.586,0.890459,0.84
0.587,0.890459,0.84
0.588,0.890459,0.84
0.589,0.890459,0.84
0.59,0.890459,0.84
0.591,0.890459,0.84
0.592,0.890459,0.84
0.593,0.890459,0.84
0.594,0.890459,0.84
0.595,0.893617,0.84
0.596,0.893617,0.84
0.597,0.893617,0.84
0.598,0.893617,0.84
0.599,0.893617,0.84
0.6,0.893617,0.84
0.601,0.893617,0.84
0.602,0.893617,0.84
0.603,0.893617,0.84
0.604,0.893617,0.84
0.605,0.893617,0.84
0.606,0.893617,0.84
0.607,0.893617,0.84
0.608,0.893617,0.84
0.609,0.893617,0.84
0.61,0.893617,0.84
0.611,0.893617,0.84
0.612,0.893617,0.84
0.613,0.893238,0.836667
0.614,0.893238,0.836667
0.615,0.893238,0.836667
0.616,0.892857,0.833333
0.617,0.892857,0.833333
0.618,0.892857,0.833333
0.619,0.892857,0.833333
0.62,0.892857,0.833333
0.621,0.892857,0.833333
0.622,0.892857,0.833333
0.623,0.892473,0.83
0.624,0.892473,0.83
0.625,0.892473,0.83
0.626,0.892473,0.83
0.627,0.892473,0.83
0.628,0.892473,0.83
0.629,0.892473,0.83
0.63,0.892473,0.83
0.631,0.892473,0.83
0.632,0.892473,0.83
0.633,0.892473,0.83
0.634,0.892473,0.83
0.635,0.892473,0.83
0.636,0.892473,0.83
0.637,0.892473,0.83
0.638,0.892473,0.83
0.639,0.892473,0.83
0.64,0.892473,0.83
0.641,0.892473,0.83
0.642,0.892473,0.83
0.643,0.892473,0.83
0.644,0.892086,0.826667
0.645,0.892086,0.826667
0.646,0.892086,0.826667
0.647,0.892086,0.826667
0.648,0.892086,0.826667
0.649,0.892086,0.826667
0.65,0.892086,0.826667
0.651,0.892086,0.826667
0.652,0.892086,0.826667
0.653,0.892086,0.826667
0.654,0.892086,0.826667
0.655,0.892086,0.826667
0.656,0.892086,0.826667
0.657,0.892086,0.826667
0.658,0.892086,0.826667
0.659,0.895307,0.826667
0.66,0.894928,0.823333
0.661,0.894928,0.823333
0.662,0.894928,0.823333
0.663,0.894928,0.823333
0.664,0.894928,0.823333
0.665,0.894928,0.823333
0.666,0.894928,0.823333
0.667,0.894928,0.823333
0.668,0.894928,0.823333
0.669,0.894928,0.823333
0.67,0.894928,0.823333
0.671,0.894928,0.823333
0.672,0.894928,0.823333
0.673,0.894928,0.823333
0.674,0.894928,0.823333
0.675,0.894928,0.823333
0.676,0.894928,0.823333
0.677,0.894928,0.823333
0.678,0.894928,0.823333
0.679,0.894928,0.823333
0.68,0.894928,0.823333
0.681,0.894928,0.823333
0.682,0.894928,0.823333
0.683,0.894545,0.82
0.684,0.894545,0.82
0.685,0.894545,0.82
0.686,0.894545,0.82
0.687,0.894545,0.82
0.688,0.894545,0.82
0.689,0.894545,0.82
0.69,0.894545,0.82
0.691,0.894545,0.82
0.692,0.894545,0.82
0.693,0.894545,0.82
0.694,0.894545,0.82
0.695,0.894545,0.82
0.696,0.894545,0.82
0.697,0.894545,0.82
0.698,0.894545,0.82
0.699,0.894545,0.82
0.7,0.894545,0.82
0.701,0.894545,0.82
0.702,0.894545,0.82
0.703,0.894545,0.82
0.704,0.89781,0.82
0.705,0.89781,0.82
0.706,0.89781,0.82
0.707,0.89781,0.82
0.708,0.89781,0.82
0.709,0.89781,0.82
0.71,0.89781,0.82
0.711,0.89781,0.82
0.712,0.89781,0.82
0.713,0.897436,0.816667
0.714,0.897436,0.816667
0.715,0.900735,0.816667
0.716,0.900735,0.816667
0.717,0.900735,0.816667
0.718,0.900369,0.813333
0.719,0.900369,0.813333
0.72,0.900369,0.813333
0.721,0.900369,0.813333
0.722,0.900369,0.813333
0.723,0.900369,0.813333
0.724,0.900369,0.813333
0.725,0.900369,0.813333
0.726,0.900369,0.813333
0.727,0.900369,0.813333
0.728,0.900369,0.813333
0.729,0.900369,0.813333
0.73,0.900369,0.813333
0.731,0.900369,0.813333
0.732,0.9,0.81
0.733,0.9,0.81
0.734,0.9,0.81
0.735,0.9,0.81
0.736,0.9,0.81
0.737,0.9,0.81
0.738,0.9,0.81
0.739,0.9,0.81
0.74,0.9,0.81
0.741,0.9,0.81
0.742,0.9,0.81
0.743,0.9,0.81
0.744,0.9,0.81
0.745,0.9,0.81
0.746,0.9,0.81
0.747,0.9,0.81
0.748,0.899628,0.806667
0.749,0.902985,0.806667
0.75,0.902985,0.806667
0.751,0.902985,0.806667
0.752,0.902985,0.806667
0.753,0.902985,0.806667
0.754,0.902985,0.806667
0.755,0.902985,0.806667
0.756,0.902985,0.806667
0.757,0.902985,0.806667
0.758,0.902985,0.806667
0.759,0.902985,0.806667
0.76,0.902985,0.806667
0.761,0.902985,0.806667
0.762,0.902985,0.806667
0.763,0.902985,0.806667
0.764,0.902985,0.806667
0.765,0.902985,0.806667
0.766,0.902985,0.806667
0.767,0.902985,0.806667
0.768,0.902985,0.806667
0.769,0.902985,0.806667
0.77,0.902985,0.806667
0.771,0.902985,0.806667
0.772,0.902985,0.806667
0.773,0.902985,0.806667
0.774,0.902985,0.806667
0.775,0.902985,0.806667
0.776,0.902985,0.806667
0.777,0.902985,0.806667
0.778,0.906367,0.806667
0.779,0.906367,0.806667
0.78,0.909774,0.806667
0.781,0.909774,0.806667
0.782,0.913208,0.806667
0.783,0.913208,0.806667
0.784,0.912879,0.803333
0.785,0.912548,0.8
0.786,0.916031,0.8
0.787,0.916031,0.8
0.788,0.916031,0.8
0.789,0.916031,0.8
0.79,0.916031,0.8
0.791,0.916031,0.8
0.792,0.91954,0.8
0.793,0.91954,0.8
0.794,0.919231,0.796667
0.795,0.92278,0.796667
0.796,0.92278,0.796667
0.797,0.92278,0.796667
0.798,0.92278,0.796667
0.799,0.92278,0.796667
0.8,0.922179,0.79
0.801,0.925781,0.79
0.802,0.925781,0.79
0.803,0.925781,0.79
0.804,0.925781,0.79
0.805,0.925781,0.79
0.806,0.925781,0.79
0.807,0.925781,0.79
0.808,0.925781,0.79
0.809,0.925781,0.79
0.81,0.929412,0.79
0.811,0.929412,0.79
0.812,0.933071,0.79
0.813,0.933071,0.79
0.814,0.933071,0.79
0.815,0.933071,0.79
0.816,0.933071,0.79
0.817,0.933071,0.79
0.818,0.933071,0.79
0.819,0.933071,0.79
0.82,0.933071,0.79
0.821,0.933071,0.79
0.822,0.933071,0.79
0.823,0.933071,0.79
0.824,0.933071,0.79
0.825,0.933071,0.79
0.826,0.933071,0.79
0.827,0.932806,0.786667
0.828,0.932806,0.786667
0.829,0.932806,0.786667
0.83,0.932806,0.786667
0.831,0.932806,0.786667
0.832,0.932806,0.786667
0.833,0.932806,0.786667
0.834,0.932806,0.786667
0.835,0.932806,0.786667
0.836,0.932806,0.786667
0.837,0.932806,0.786667
0.838,0.93254,0.783333
0.839,0.93254,0.783333
0.84,0.93254,0.783333
0.841,0.93254,0.783333
0.842,0.936255,0.783333
0.843,0.936255,0.783333
0.844,0.936255,0.783333
0.845,0.936255,0.783333
0.846,0.936255,0.783333
0.847,0.936255,0.783333
0.848,0.936255,0.783333
0.849,0.936255,0.783333
0.85,0.936,0.78
0.851,0.936,0.78
0.852,0.935743,0.776667
0.853,0.935743,0.776667
0.854,0.935743,0.776667
0.855,0.935743,0.776667
0.856,0.935743,0.776667
0.857,0.935743,0.776667
0.858,0.935743,0.776667
0.859,0.935743,0.776667
0.86,0.935743,0.776667
0.861,0.935743,0.776667
0.862,0.935743,0.776667
0.863,0.935743,0.776667
0.864,0.939516,0.776667
0.865,0.939516,0.776667
0.866,0.939516,0.776667
0.867,0.939516,0.776667
0.868,0.939516,0.776667
0.869,0.939271,0.773333
0.87,0.939024,0.77
0.871,0.938776,0.766667
0.872,0.938776,0.766667
0.873,0.938776,0.766667
0.874,0.938776,0.766667
0.875,0.938776,0.766667
0.876,0.942149,0.76
0.877,0.942149,0.76
0.878,0.942149,0.76
0.879,0.946058,0.76
0.88,0.946058,0.76
0.881,0.946058,0.76
0.882,0.946058,0.76
0.883,0.946058,0.76
0.884,0.946058,0.76
0.885,0.945833,0.756667
0.886,0.945833,0.756667
0.887,0.949791,0.756667
0.888,0.949791,0.756667
0.889,0.949791,0.756667
0.89,0.949791,0.756667
0.891,0.949791,0.756667
0.892,0.94958,0.753333
0.893,0.94958,0.753333
0.894,0.94958,0.753333
0.895,0.949367,0.75
0.896,0.949153,0.746667
0.897,0.949153,0.746667
0.898,0.949153,0.746667
0.899,0.949153,0.746667
0.9,0.949153,0.746667
0.901,0.949153,0.746667
0.902,0.949153,0.746667
0.903,0.948936,0.743333
0.904,0.948936,0.743333
0.905,0.948936,0.743333
0.906,0.948718,0.74
0.907,0.948718,0.74
0.908,0.948718,0.74
0.909,0.948718,0.74
0.91,0.948718,0.74
0.911,0.948718,0.74
0.912,0.948718,0.74
0.913,0.948718,0.74
0.914,0.948718,0.74
0.915,0.948718,0.74
0.916,0.948718,0.74
0.917,0.948718,0.74
0.918,0.948718,0.74
0.919,0.948718,0.74
0.92,0.948718,0.74
0.921,0.948718,0.74
0.922,0.948718,0.74
0.923,0.952586,0.736667
0.924,0.952586,0.736667
0.925,0.952381,0.733333
0.926,0.952381,0.733333
0.927,0.952381,0.733333
0.928,0.952381,0.733333
0.929,0.952381,0.733333
0.93,0.952381,0.733333
0.931,0.952174,0.73
0.932,0.952174,0.73
0.933,0.952174,0.73
0.934,0.952174,0.73
0.935,0.952174,0.73
0.936,0.952174,0.73
0.937,0.951965,0.726667
0.938,0.951965,0.726667
0.939,0.951965,0.726667
0.94,0.951754,0.723333
0.941,0.951542,0.72
0.942,0.951542,0.72
0.943,0.951542,0.72
0.944,0.955752,0.72
0.945,0.955556,0.716667
0.946,0.955556,0.716667
0.947,0.955556,0.716667
0.948,0.955556,0.716667
0.949,0.955357,0.713333
0.95,0.955357,0.713333
0.951,0.955357,0.713333
0.952,0.955357,0.713333
0.953,0.954955,0.706667
0.954,0.954955,0.706667
0.955,0.959276,0.706667
0.956,0.959276,0.706667
0.957,0.959276,0.706667
0.958,0.959276,0.706667
0.959,0.959276,0.706667
0.96,0.959276,0.706667
0.961,0.959091,0.703333
0.962,0.959091,0.703333
0.963,0.959091,0.703333
0.964,0.958904,0.7
0.965,0.963303,0.7
0.966,0.963303,0.7
0.967,0.963303,0.7
0.968,0.963303,0.7
0.969,0.963303,0.7
0.97,0.963134,0.696667
0.971,0.963134,0.696667
0.972,0.962963,0.693333
0.973,0.962963,0.693333
0.974,0.967136,0.686667
0.975,0.966981,0.683333
0.976,0.966825,0.68
0.977,0.966667,0.676667
0.978,0.966346,0.67
0.979,0.966184,0.666667
0.98,0.966019,0.663333
0.981,0.966019,0.663333
0.982,0.965854,0.66
0.983,0.965686,0.656667
0.984,0.965517,0.653333
0.985,0.965347,0.65
0.986,0.965347,0.65
0.987,0.975,0.65
0.988,0.974619,0.64
0.989,0.974093,0.626667
0.99,0.973958,0.623333
0.991,0.973822,0.62
0.992,0.973404,0.61
0.993,0.973262,0.606667
0.994,0.972678,0.593333
0.995,0.971751,0.573333
0.996,0.971098,0.56
0.997,0.969325,0.526667
0.998,0.965753,0.47
0.999,0.973684,0.37
1,1,0.00333333


==> data/pr_curves/unseen/data-siamese-cuts-roc-cumulative-hist-unseen.csv <==
threshold,precision,recall
0,0.689655,1
0.001,0.706161,0.993333
0.002,0.711217,0.993333
0.003,0.718072,0.993333
0.004,0.720874,0.99
0.005,0.726161,0.99
0.006,0.726161,0.99
0.007,0.731527,0.99
0.008,0.735148,0.99
0.009,0.736318,0.986667
0.01,0.74,0.986667
0.011,0.743719,0.986667
0.012,0.747475,0.986667
0.013,0.746835,0.983333
0.014,0.75,0.98
0.015,0.751282,0.976667
0.016,0.751282,0.976667
0.017,0.751282,0.976667
0.018,0.751282,0.976667
0.019,0.753213,0.976667
0.02,0.752577,0.973333
0.021,0.753886,0.97
0.022,0.755844,0.97
0.023,0.76178,0.97
0.024,0.76178,0.97
0.025,0.761155,0.966667
0.026,0.761155,0.966667
0.027,0.761155,0.966667
0.028,0.760526,0.963333
0.029,0.760526,0.963333
0.03,0.759894,0.96
0.031,0.759894,0.96
0.032,0.759894,0.96
0.033,0.761905,0.96
0.034,0.761905,0.96
0.035,0.761273,0.956667
0.036,0.760638,0.953333
0.037,0.762032,0.95
0.038,0.763441,0.946667
0.039,0.765499,0.946667
0.04,0.765499,0.946667
0.041,0.765499,0.946667
0.042,0.764865,0.943333
0.043,0.766938,0.943333
0.044,0.766938,0.943333
0.045,0.766938,0.943333
0.046,0.769022,0.943333
0.047,0.771117,0.943333
0.048,0.771117,0.943333
0.049,0.771117,0.943333
0.05,0.771117,0.943333
0.051,0.771117,0.943333
0.052,0.771117,0.943333
0.053,0.771117,0.943333
0.054,0.773224,0.943333
0.055,0.773224,0.943333
0.056,0.773224,0.943333
0.057,0.773224,0.943333
0.058,0.773224,0.943333
0.059,0.773224,0.943333
0.06,0.773224,0.943333
0.061,0.773224,0.943333
0.062,0.772603,0.94
0.063,0.772603,0.94
0.064,0.772603,0.94
0.065,0.772603,0.94
0.066,0.772603,0.94
0.067,0.77686,0.94
0.068,0.77686,0.94
0.069,0.77686,0.94
0.07,0.77686,0.94
0.071,0.776243,0.936667
0.072,0.776243,0.936667
0.073,0.776243,0.936667
0.074,0.776243,0.936667
0.075,0.776243,0.936667
0.076,0.776243,0.936667
0.077,0.778393,0.936667
0.078,0.778393,0.936667
0.079,0.778393,0.936667
0.08,0.780556,0.936667
0.081,0.780556,0.936667
0.082,0.78273,0.936667
0.083,0.78273,0.936667
0.084,0.784916,0.936667
0.085,0.784916,0.936667
0.086,0.784916,0.936667
0.087,0.787115,0.936667
0.088,0.787115,0.936667
0.089,0.787115,0.936667
0.09,0.789326,0.936667
0.091,0.789326,0.936667
0.092,0.789326,0.936667
0.093,0.791549,0.936667
0.094,0.79096,0.933333
0.095,0.79096,0.933333
0.096,0.79096,0.933333
0.097,0.790368,0.93
0.098,0.790368,0.93
0.099,0.790368,0.93
0.1,0.790368,0.93
0.101,0.790368,0.93
0.102,0.790368,0.93
0.103,0.790368,0.93
0.104,0.790368,0.93
0.105,0.790368,0.93
0.106,0.790368,0.93
0.107,0.790368,0.93
0.108,0.789773,0.926667
0.109,0.789773,0.926667
0.11,0.794286,0.926667
0.111,0.794286,0.926667
0.112,0.794286,0.926667
0.113,0.794286,0.926667
0.114,0.794286,0.926667
0.115,0.794286,0.926667
0.116,0.794286,0.926667
0.117,0.794286,0.926667
0.118,0.794286,0.926667
0.119,0.794286,0.926667
0.12,0.794286,0.926667
0.121,0.794286,0.926667
0.122,0.794286,0.926667
0.123,0.796562,0.926667
0.124,0.796562,0.926667
0.125,0.796562,0.926667
0.126,0.796562,0.926667
0.127,0.798851,0.926667
0.128,0.798851,0.926667
0.129,0.798271,0.923333
0.13,0.798271,0.923333
0.131,0.798271,0.923333
0.132,0.798271,0.923333
0.133,0.798271,0.923333
0.134,0.798271,0.923333
0.135,0.798271,0.923333
0.136,0.798271,0.923333
0.137,0.798271,0.923333
0.138,0.798271,0.923333
0.139,0.798271,0.923333
0.14,0.797688,0.92
0.141,0.797101,0.916667
0.142,0.797101,0.916667
0.143,0.797101,0.916667
0.144,0.797101,0.916667
0.145,0.797101,0.916667
0.146,0.797101,0.916667
0.147,0.797101,0.916667
0.148,0.797101,0.916667
0.149,0.797101,0.916667
0.15,0.797101,0.916667
0.151,0.797101,0.916667
0.152,0.797101,0.916667
0.153,0.797101,0.916667
0.154,0.797101,0.916667
0.155,0.797101,0.916667
0.156,0.797101,0.916667
0.157,0.797101,0.916667
0.158,0.797101,0.916667
0.159,0.799419,0.916667
0.16,0.799419,0.916667
0.161,0.799419,0.916667
0.162,0.799419,0.916667
0.163,0.799419,0.916667
0.164,0.799419,0.916667
0.165,0.799419,0.916667
0.166,0.799419,0.916667
0.167,0.799419,0.916667
0.168,0.799419,0.916667
0.169,0.799419,0.916667
0.17,0.798834,0.913333
0.171,0.798834,0.913333
0.172,0.798834,0.913333
0.173,0.798834,0.913333
0.174,0.798834,0.913333
0.175,0.798834,0.913333
0.176,0.798834,0.913333
0.177,0.798834,0.913333
0.178,0.798834,0.913333
0.179,0.800587,0.91
0.18,0.800587,0.91
0.181,0.800587,0.91
0.182,0.8,0.906667
0.183,0.8,0.906667
0.184,0.8,0.906667
0.185,0.8,0.906667
0.186,0.8,0.906667
0.187,0.8,0.906667
0.188,0.8,0.906667
0.189,0.8,0.906667
0.19,0.8,0.906667
0.191,0.79941,0.903333
0.192,0.79941,0.903333
0.193,0.79941,0.903333
0.194,0.79941,0.903333
0.195,0.79941,0.903333
0.196,0.79941,0.903333
0.197,0.79941,0.903333
0.198,0.79941,0.903333
0.199,0.801775,0.903333
0.2,0.801775,0.903333
0.201,0.804154,0.903333
0.202,0.804154,0.903333
0.203,0.804154,0.903333
0.204,0.806548,0.903333
0.205,0.806548,0.903333
0.206,0.808955,0.903333
0.207,0.808955,0.903333
0.208,0.808955,0.903333
0.209,0.808955,0.903333
0.21,0.808955,0.903333
0.211,0.808955,0.903333
0.212,0.808955,0.903333
0.213,0.808955,0.903333
0.214,0.811377,0.903333
0.215,0.811377,0.903333
0.216,0.811377,0.903333
0.217,0.811377,0.903333
0.218,0.811377,0.903333
0.219,0.811377,0.903333
0.22,0.811377,0.903333
0.221,0.811377,0.903333
0.222,0.810811,0.9
0.223,0.810811,0.9
0.224,0.810811,0.9
0.225,0.810811,0.9
0.226,0.810811,0.9
0.227,0.810811,0.9
0.228,0.810811,0.9
0.229,0.810811,0.9
0.23,0.810811,0.9
0.231,0.810811,0.9
0.232,0.813253,0.9
0.233,0.813253,0.9
0.234,0.813253,0.9
0.235,0.813253,0.9
0.236,0.812689,0.896667
0.237,0.812689,0.896667
0.238,0.815152,0.896667
0.239,0.815152,0.896667
0.24,0.815152,0.896667
0.241,0.815152,0.896667
0.242,0.81459,0.893333
0.243,0.81459,0.893333
0.244,0.81459,0.893333
0.245,0.81459,0.893333
0.246,0.81459,0.893333
0.247,0.81459,0.893333
0.248,0.81459,0.893333
0.249,0.81459,0.893333
0.25,0.814024,0.89
0.251,0.814024,0.89
0.252,0.814024,0.89
0.253,0.816514,0.89
0.254,0.816514,0.89
0.255,0.815951,0.886667
0.256,0.815951,0.886667
0.257,0.815385,0.883333
0.258,0.815385,0.883333
0.259,0.814815,0.88
0.26,0.814815,0.88
0.261,0.814815,0.88
0.262,0.814815,0.88
0.263,0.814815,0.88
0.264,0.814241,0.876667
0.265,0.814241,0.876667
0.266,0.813665,0.873333
0.267,0.813665,0.873333
0.268,0.813665,0.873333
0.269,0.813665,0.873333
0.27,0.813665,0.873333
0.271,0.813665,0.873333
0.272,0.813665,0.873333
0.273,0.813665,0.873333
0.274,0.813665,0.873333
0.275,0.813665,0.873333
0.276,0.813665,0.873333
0.277,0.813665,0.873333
0.278,0.816199,0.873333
0.279,0.816199,0.873333
0.28,0.816199,0.873333
0.281,0.816199,0.873333
0.282,0.816199,0.873333
0.283,0.816199,0.873333
0.284,0.816199,0.873333
0.285,0.816199,0.873333
0.286,0.816199,0.873333
0.287,0.816199,0.873333
0.288,0.815625,0.87
0.289,0.815625,0.87
0.29,0.815625,0.87
0.291,0.815625,0.87
0.292,0.815625,0.87
0.293,0.815625,0.87
0.294,0.815625,0.87
0.295,0.815625,0.87
0.296,0.815625,0.87
0.297,0.815625,0.87
0.298,0.815625,0.87
0.299,0.818182,0.87
0.3,0.818182,0.87
0.301,0.818182,0.87
0.302,0.820755,0.87
0.303,0.820755,0.87
0.304,0.820755,0.87
0.305,0.820755,0.87
0.306,0.820755,0.87
0.307,0.820755,0.87
0.308,0.820755,0.87
0.309,0.820755,0.87
0.31,0.820755,0.87
0.311,0.820755,0.87
0.312,0.820755,0.87
0.313,0.820755,0.87
0.314,0.820755,0.87
0.315,0.820755,0.87
0.316,0.820755,0.87
0.317,0.820755,0.87
0.318,0.820755,0.87
0.319,0.820755,0.87
0.32,0.820189,0.866667
0.321,0.820189,0.866667
0.322,0.820189,0.866667
0.323,0.820189,0.866667
0.324,0.820189,0.866667
0.325,0.820189,0.866667
0.326,0.820189,0.866667
0.327,0.820189,0.866667
0.328,0.820189,0.866667
0.329,0.820189,0.866667
0.33,0.820189,0.866667
0.331,0.820189,0.866667
0.332,0.820189,0.866667
0.333,0.820189,0.866667
0.334,0.820189,0.866667
0.335,0.820189,0.866667
0.336,0.820189,0.866667
0.337,0.820189,0.866667
0.338,0.822785,0.866667
0.339,0.822785,0.866667
0.34,0.822785,0.866667
0.341,0.822785,0.866667
0.342,0.822785,0.866667
0.343,0.822785,0.866667
0.344,0.822785,0.866667
0.345,0.822785,0.866667
0.346,0.822785,0.866667
0.347,0.822785,0.866667
0.348,0.822785,0.866667
0.349,0.822785,0.866667
0.35,0.822785,0.866667
0.351,0.822785,0.866667
0.352,0.822785,0.866667
0.353,0.822785,0.866667
0.354,0.822785,0.866667
0.355,0.822785,0.866667
0.356,0.822785,0.866667
0.357,0.822785,0.866667
0.358,0.822785,0.866667
0.359,0.822785,0.866667
0.36,0.822785,0.866667
0.361,0.822222,0.863333
0.362,0.822222,0.863333
0.363,0.822222,0.863333
0.364,0.822222,0.863333
0.365,0.822222,0.863333
0.366,0.822222,0.863333
0.367,0.822222,0.863333
0.368,0.822222,0.863333
0.369,0.822222,0.863333
0.37,0.822222,0.863333
0.371,0.822222,0.863333
0.372,0.822222,0.863333
0.373,0.822222,0.863333
0.374,0.822222,0.863333
0.375,0.822222,0.863333
0.376,0.822222,0.863333
0.377,0.822222,0.863333
0.378,0.822222,0.863333
0.379,0.822222,0.863333
0.38,0.822222,0.863333
0.381,0.822222,0.863333
0.382,0.821656,0.86
0.383,0.821656,0.86
0.384,0.821656,0.86
0.385,0.821656,0.86
0.386,0.821656,0.86
0.387,0.821656,0.86
0.388,0.821656,0.86
0.389,0.821656,0.86
0.39,0.821656,0.86
0.391,0.821656,0.86
0.392,0.821656,0.86
0.393,0.821656,0.86
0.394,0.821656,0.86
0.395,0.821656,0.86
0.396,0.821656,0.86
0.397,0.821656,0.86
0.398,0.821656,0.86
0.399,0.821656,0.86
0.4,0.821656,0.86
0.401,0.821656,0.86
0.402,0.821656,0.86
0.403,0.821656,0.86
0.404,0.821656,0.86
0.405,0.821656,0.86
0.406,0.821656,0.86
0.407,0.821656,0.86
0.408,0.821656,0.86
0.409,0.821656,0.86
0.41,0.821656,0.86
0.411,0.821656,0.86
0.412,0.821656,0.86
0.413,0.821656,0.86
0.414,0.821656,0.86
0.415,0.821656,0.86
0.416,0.821656,0.86
0.417,0.821656,0.86
0.418,0.821656,0.86
0.419,0.821656,0.86
0.42,0.821656,0.86
0.421,0.821656,0.86
0.422,0.821656,0.86
0.423,0.821656,0.86
0.424,0.821656,0.86
0.425,0.824281,0.86
0.426,0.824281,0.86
0.427,0.824281,0.86
0.428,0.824281,0.86
0.429,0.824281,0.86
0.43,0.824281,0.86
0.431,0.824281,0.86
0.432,0.824281,0.86
0.433,0.824281,0.86
0.434,0.824281,0.86
0.435,0.824281,0.86
0.436,0.824281,0.86
0.437,0.824281,0.86
0.438,0.824281,0.86
0.439,0.824281,0.86
0.44,0.826923,0.86
0.441,0.826923,0.86
0.442,0.826923,0.86
0.443,0.826923,0.86
0.444,0.826923,0.86
0.445,0.826923,0.86
0.446,0.826923,0.86
0.447,0.826923,0.86
0.448,0.826923,0.86
0.449,0.826923,0.86
0.45,0.826923,0.86
0.451,0.826923,0.86
0.452,0.826923,0.86
0.453,0.826923,0.86
0.454,0.826923,0.86
0.455,0.826923,0.86
0.456,0.826923,0.86
0.457,0.826923,0.86
0.458,0.826923,0.86
0.459,0.826923,0.86
0.46,0.826923,0.86
0.461,0.826923,0.86
0.462,0.826923,0.86
0.463,0.826923,0.86
0.464,0.826923,0.86
0.465,0.826923,0.86
0.466,0.826923,0.86
0.467,0.826923,0.86
0.468,0.826923,0.86
0.469,0.826923,0.86
0.47,0.826923,0.86
0.471,0.826923,0.86
0.472,0.826923,0.86
0.473,0.826923,0.86
0.474,0.829582,0.86
0.475,0.829582,0.86
0.476,0.832258,0.86
0.477,0.832258,0.86
0.478,0.832258,0.86
0.479,0.832258,0.86
0.48,0.832258,0.86
0.481,0.832258,0.86
0.482,0.832258,0.86
0.483,0.832258,0.86
0.484,0.832258,0.86
0.485,0.832258,0.86
0.486,0.832258,0.86
0.487,0.834951,0.86
0.488,0.834951,0.86
0.489,0.834951,0.86
0.49,0.834951,0.86
0.491,0.834951,0.86
0.492,0.834951,0.86
0.493,0.834951,0.86
0.494,0.834951,0.86
0.495,0.834951,0.86
0.496,0.834951,0.86
0.497,0.834951,0.86
0.498,0.834951,0.86
0.499,0.837662,0.86
0.5,0.837662,0.86
0.501,0.837662,0.86
0.502,0.837662,0.86
0.503,0.837662,0.86
0.504,0.837134,0.856667
0.505,0.837134,0.856667
0.506,0.837134,0.856667
0.507,0.837134,0.856667
0.508,0.837134,0.856667
0.509,0.837134,0.856667
0.51,0.837134,0.856667
0.511,0.837134,0.856667
0.512,0.839869,0.856667
0.513,0.839869,0.856667
0.514,0.839869,0.856667
0.515,0.839869,0.856667
0.516,0.839869,0.856667
0.517,0.839344,0.853333
0.518,0.839344,0.853333
0.519,0.839344,0.853333
0.52,0.839344,0.853333
0.521,0.839344,0.853333
0.522,0.838816,0.85
0.523,0.838816,0.85
0.524,0.838816,0.85
0.525,0.838816,0.85
0.526,0.838816,0.85
0.527,0.838816,0.85
0.528,0.838284,0.846667
0.529,0.838284,0.846667
0.53,0.838284,0.846667
0.531,0.838284,0.846667
0.532,0.838284,0.846667
0.533,0.838284,0.846667
0.534,0.838284,0.846667
0.535,0.838284,0.846667
0.536,0.838284,0.846667
0.537,0.838284,0.846667
0.538,0.838284,0.846667
0.539,0.838284,0.846667
0.54,0.84106,0.846667
0.541,0.843854,0.846667
0.542,0.843854,0.846667
0.543,0.843854,0.846667
0.544,0.843854,0.846667
0.545,0.843854,0.846667
0.546,0.843854,0.846667
0.547,0.843854,0.846667
0.548,0.843854,0.846667
0.549,0.843854,0.846667
0.55,0.843854,0.846667
0.551,0.843854,0.846667
0.552,0.843854,0.846667
0.553,0.843854,0.846667
0.554,0.843854,0.846667
0.555,0.843854,0.846667
0.556,0.843854,0.846667
0.557,0.843854,0.846667
0.558,0.843854,0.846667
0.559,0.843854,0.846667
0.56,0.843854,0.846667
0.561,0.843854,0.846667
0.562,0.843854,0.846667
0.563,0.843854,0.846667
0.564,0.843854,0.846667
0.565,0.843854,0.846667
0.566,0.843854,0.846667
0.567,0.843854,0.846667
0.568,0.843854,0.846667
0.569,0.843854,0.846667
0.57,0.843854,0.846667
0.571,0.843854,0.846667
0.572,0.846667,0.846667
0.573,0.846667,0.846667
0.574,0.846667,0.846667
0.575,0.846667,0.846667
0.576,0.846667,0.846667
0.577,0.846667,0.846667
0.578,0.846667,0.846667
0.579,0.846667,0.846667
0.58,0.846667,0.846667
0.581,0.846667,0.846667
0.582,0.849498,0.846667
0.583,0.849498,0.846667
0.584,0.849498,0.846667
0.585,0.849498,0.846667
0.586,0.849498,0.846667
0.587,0.849498,0.846667
0.588,0.849498,0.846667
0.589,0.849498,0.846667
0.59,0.849498,0.846667
0.591,0.849498,0.846667
0.592,0.848993,0.843333
0.593,0.848993,0.843333
0.594,0.848993,0.843333
0.595,0.848993,0.843333
0.596,0.848993,0.843333
0.597,0.848993,0.843333
0.598,0.848993,0.843333
0.599,0.848993,0.843333
0.6,0.848993,0.843333
0.601,0.848993,0.843333
0.602,0.848993,0.843333
0.603,0.848993,0.843333
0.604,0.848993,0.843333
0.605,0.848993,0.843333
0.606,0.848993,0.843333
0.607,0.848993,0.843333
0.608,0.848993,0.843333
0.609,0.848993,0.843333
0.61,0.848993,0.843333
0.611,0.848993,0.843333
0.612,0.848485,0.84
0.613,0.848485,0.84
0.614,0.848485,0.84
0.615,0.848485,0.84
0.616,0.848485,0.84
0.617,0.848485,0.84
0.618,0.848485,0.84
0.619,0.848485,0.84
0.62,0.848485,0.84
0.621,0.848485,0.84
0.622,0.848485,0.84
0.623,0.848485,0.84
0.624,0.848485,0.84
0.625,0.848485,0.84
0.626,0.848485,0.84
0.627,0.848485,0.84
0.628,0.848485,0.84
0.629,0.848485,0.84
0.63,0.848485,0.84
0.631,0.848485,0.84
0.632,0.848485,0.84
0.633,0.848485,0.84
0.634,0.848485,0.84
0.635,0.848485,0.84
0.636,0.848485,0.84
0.637,0.851351,0.84
0.638,0.851351,0.84
0.639,0.851351,0.84
0.64,0.851351,0.84
0.641,0.851351,0.84
0.642,0.851351,0.84
0.643,0.851351,0.84
0.644,0.851351,0.84
0.645,0.851351,0.84
0.646,0.851351,0.84
0.647,0.851351,0.84
0.648,0.851351,0.84
0.649,0.851351,0.84
0.65,0.851351,0.84
0.651,0.851351,0.84
0.652,0.851351,0.84
0.653,0.851351,0.84
0.654,0.851351,0.84
0.655,0.851351,0.84
0.656,0.851351,0.84
0.657,0.851351,0.84
0.658,0.851351,0.84
0.659,0.851351,0.84
0.66,0.851351,0.84
0.661,0.851351,0.84
0.662,0.851351,0.84
0.663,0.851351,0.84
0.664,0.851351,0.84
0.665,0.851351,0.84
0.666,0.851351,0.84
0.667,0.851351,0.84
0.668,0.851351,0.84
0.669,0.851351,0.84
0.67,0.854237,0.84
0.671,0.854237,0.84
0.672,0.854237,0.84
0.673,0.854237,0.84
0.674,0.854237,0.84
0.675,0.853741,0.836667
0.676,0.853741,0.836667
0.677,0.853741,0.836667
0.678,0.853741,0.836667
0.679,0.853741,0.836667
0.68,0.853242,0.833333
0.681,0.853242,0.833333
0.682,0.853242,0.833333
0.683,0.85274,0.83
0.684,0.85274,0.83
0.685,0.85274,0.83
0.686,0.85274,0.83
0.687,0.85274,0.83
0.688,0.85274,0.83
0.689,0.85274,0.83
0.69,0.85274,0.83
0.691,0.85274,0.83
0.692,0.85567,0.83
0.693,0.85567,0.83
0.694,0.85567,0.83
0.695,0.85567,0.83
0.696,0.85567,0.83
0.697,0.85567,0.83
0.698,0.85567,0.83
0.699,0.85567,0.83
0.7,0.85567,0.83
0.701,0.85567,0.83
0.702,0.85567,0.83
0.703,0.85567,0.83
0.704,0.85567,0.83
0.705,0.85567,0.83
0.706,0.85567,0.83
0.707,0.85567,0.83
0.708,0.85567,0.83
0.709,0.858621,0.83
0.71,0.858621,0.83
0.711,0.858621,0.83
0.712,0.858621,0.83
0.713,0.858621,0.83
0.714,0.858621,0.83
0.715,0.858621,0.83
0.716,0.858621,0.83
0.717,0.858621,0.83
0.718,0.858621,0.83
0.719,0.858621,0.83
0.72,0.858621,0.83
0.721,0.858621,0.83
0.722,0.858131,0.826667
0.723,0.858131,0.826667
0.724,0.858131,0.826667
0.725,0.858131,0.826667
0.726,0.861111,0.826667
0.727,0.861111,0.826667
0.728,0.861111,0.826667
0.729,0.861111,0.826667
0.73,0.861111,0.826667
0.731,0.861111,0.826667
0.732,0.861111,0.826667
0.733,0.861111,0.826667
0.734,0.861111,0.826667
0.735,0.861111,0.826667
0.736,0.861111,0.826667
0.737,0.861111,0.826667
0.738,0.861111,0.826667
0.739,0.861111,0.826667
0.74,0.861111,0.826667
0.741,0.861111,0.826667
0.742,0.861111,0.826667
0.743,0.861111,0.826667
0.744,0.861111,0.826667
0.745,0.861111,0.826667
0.746,0.861111,0.826667
0.747,0.861111,0.826667
0.748,0.861111,0.826667
0.749,0.861111,0.826667
0.75,0.861111,0.826667
0.751,0.861111,0.826667
0.752,0.861111,0.826667
0.753,0.861111,0.826667
0.754,0.861111,0.826667
0.755,0.861111,0.826667
0.756,0.861111,0.826667
0.757,0.861111,0.826667
0.758,0.861111,0.826667
0.759,0.860627,0.823333
0.76,0.860627,0.823333
0.761,0.860627,0.823333
0.762,0.860627,0.823333
0.763,0.86014,0.82
0.764,0.859649,0.816667
0.765,0.859649,0.816667
0.766,0.859649,0.816667
0.767,0.859649,0.816667
0.768,0.859649,0.816667
0.769,0.859649,0.816667
0.77,0.859155,0.813333
0.771,0.859155,0.813333
0.772,0.859155,0.813333
0.773,0.859155,0.813333
0.774,0.859155,0.813333
0.775,0.859155,0.813333
0.776,0.859155,0.813333
0.777,0.862191,0.813333
0.778,0.862191,0.813333
0.779,0.862191,0.813333
0.78,0.862191,0.813333
0.781,0.862191,0.813333
0.782,0.862191,0.813333
0.783,0.862191,0.813333
0.784,0.862191,0.813333
0.785,0.862191,0.813333
0.786,0.862191,0.813333
0.787,0.862191,0.813333
0.788,0.865248,0.813333
0.789,0.865248,0.813333
0.79,0.865248,0.813333
0.791,0.868327,0.813333
0.792,0.868327,0.813333
0.793,0.868327,0.813333
0.794,0.868327,0.813333
0.795,0.868327,0.813333
0.796,0.867857,0.81
0.797,0.867857,0.81
0.798,0.867857,0.81
0.799,0.867384,0.806667
0.8,0.867384,0.806667
0.801,0.867384,0.806667
0.802,0.867384,0.806667
0.803,0.867384,0.806667
0.804,0.867384,0.806667
0.805,0.867384,0.806667
0.806,0.867384,0.806667
0.807,0.867384,0.806667
0.808,0.867384,0.806667
0.809,0.867384,0.806667
0.81,0.870504,0.806667
0.811,0.870504,0.806667
0.812,0.870504,0.806667
0.813,0.870504,0.806667
0.814,0.873646,0.806667
0.815,0.873646,0.806667
0.816,0.873646,0.806667
0.817,0.873646,0.806667
0.818,0.873646,0.806667
0.819,0.873646,0.806667
0.82,0.873646,0.806667
0.821,0.876812,0.806667
0.822,0.876812,0.806667
0.823,0.876812,0.806667
0.824,0.876812,0.806667
0.825,0.876812,0.806667
0.826,0.876812,0.806667
0.827,0.876812,0.806667
0.828,0.876812,0.806667
0.829,0.876812,0.806667
0.83,0.876812,0.806667
0.831,0.876812,0.806667
0.832,0.876812,0.806667
0.833,0.876812,0.806667
0.834,0.876812,0.806667
0.835,0.876812,0.806667
0.836,0.876812,0.806667
0.837,0.876812,0.806667
0.838,0.876812,0.806667
0.839,0.876812,0.806667
0.84,0.876812,0.806667
0.841,0.876812,0.806667
0.842,0.876812,0.806667
0.843,0.876812,0.806667
0.844,0.876812,0.806667
0.845,0.876812,0.806667
0.846,0.88,0.806667
0.847,0.883212,0.806667
0.848,0.883212,0.806667
0.849,0.883212,0.806667
0.85,0.883212,0.806667
0.851,0.883212,0.806667
0.852,0.883212,0.806667
0.853,0.883212,0.806667
0.854,0.883212,0.806667
0.855,0.883212,0.806667
0.856,0.883212,0.806667
0.857,0.883212,0.806667
0.858,0.883212,0.806667
0.859,0.883212,0.806667
0.86,0.883212,0.806667
0.861,0.882784,0.803333
0.862,0.882784,0.803333
0.863,0.882784,0.803333
0.864,0.882784,0.803333
0.865,0.882784,0.803333
0.866,0.882784,0.803333
0.867,0.882784,0.803333
0.868,0.889299,0.803333
0.869,0.889299,0.803333
0.87,0.889299,0.803333
0.871,0.889299,0.803333
0.872,0.889299,0.803333
0.873,0.889299,0.803333
0.874,0.889299,0.803333
0.875,0.889299,0.803333
0.876,0.889299,0.803333
0.877,0.889299,0.803333
0.878,0.889299,0.803333
0.879,0.889299,0.803333
0.88,0.889299,0.803333
0.881,0.889299,0.803333
0.882,0.889299,0.803333
0.883,0.889299,0.803333
0.884,0.889299,0.803333
0.885,0.889299,0.803333
0.886,0.889299,0.803333
0.887,0.889299,0.803333
0.888,0.889299,0.803333
0.889,0.889299,0.803333
0.89,0.889299,0.803333
0.891,0.889299,0.803333
0.892,0.889299,0.803333
0.893,0.889299,0.803333
0.894,0.889299,0.803333
0.895,0.892593,0.803333
0.896,0.892593,0.803333
0.897,0.892593,0.803333
0.898,0.892193,0.8
0.899,0.892193,0.8
0.9,0.892193,0.8
0.901,0.892193,0.8
0.902,0.892193,0.8
0.903,0.892193,0.8
0.904,0.892193,0.8
0.905,0.891791,0.796667
0.906,0.891791,0.796667
0.907,0.891791,0.796667
0.908,0.891386,0.793333
0.909,0.894737,0.793333
0.91,0.894737,0.793333
0.911,0.894737,0.793333
0.912,0.894737,0.793333
0.913,0.894737,0.793333
0.914,0.894737,0.793333
0.915,0.894737,0.793333
0.916,0.894737,0.793333
0.917,0.894737,0.793333
0.918,0.898113,0.793333
0.919,0.898113,0.793333
0.92,0.898113,0.793333
0.921,0.898113,0.793333
0.922,0.897727,0.79
0.923,0.897727,0.79
0.924,0.897727,0.79
0.925,0.897727,0.79
0.926,0.897727,0.79
0.927,0.897727,0.79
0.928,0.897727,0.79
0.929,0.897727,0.79
0.93,0.897727,0.79
0.931,0.897727,0.79
0.932,0.897338,0.786667
0.933,0.897338,0.786667
0.934,0.897338,0.786667
0.935,0.897338,0.786667
0.936,0.897338,0.786667
0.937,0.897338,0.786667
0.938,0.897338,0.786667
0.939,0.897338,0.786667
0.94,0.900763,0.786667
0.941,0.900763,0.786667
0.942,0.900763,0.786667
0.943,0.900763,0.786667
0.944,0.900763,0.786667
0.945,0.900763,0.786667
0.946,0.900763,0.786667
0.947,0.900763,0.786667
0.948,0.900383,0.783333
0.949,0.900383,0.783333
0.95,0.900383,0.783333
0.951,0.900383,0.783333
0.952,0.903846,0.783333
0.953,0.903846,0.783333
0.954,0.906977,0.78
0.955,0.906977,0.78
0.956,0.906977,0.78
0.957,0.906977,0.78
0.958,0.906977,0.78
0.959,0.906977,0.78
0.96,0.906977,0.78
0.961,0.906615,0.776667
0.962,0.90625,0.773333
0.963,0.90625,0.773333
0.964,0.905882,0.77
0.965,0.905882,0.77
0.966,0.905882,0.77
0.967,0.905512,0.766667
0.968,0.905512,0.766667
0.969,0.908367,0.76
0.97,0.908,0.756667
0.971,0.907258,0.75
0.972,0.910931,0.75
0.973,0.910931,0.75
0.974,0.914634,0.75
0.975,0.918367,0.75
0.976,0.922131,0.75
0.977,0.921811,0.746667
0.978,0.921811,0.746667
0.979,0.92562,0.746667
0.98,0.92562,0.746667
0.981,0.92562,0.746667
0.982,0.929461,0.746667
0.983,0.929461,0.746667
0.984,0.929461,0.746667
0.985,0.929461,0.746667
0.986,0.929461,0.746667
0.987,0.929167,0.743333
0.988,0.929167,0.743333
0.989,0.929167,0.743333
0.99,0.928571,0.736667
0.991,0.928571,0.736667
0.992,0.932489,0.736667
0.993,0.932203,0.733333
0.994,0.931915,0.73
0.995,0.931624,0.726667
0.996,0.934783,0.716667
0.997,0.942982,0.716667
0.998,0.95045,0.703333
0.999,0.963134,0.696667
1,1,0.616667


==> data/pr_curves/unseen/data-siamese-cuts-roc-no-augment-unseen.csv <==
threshold,precision,recall
0,0.689655,1
0.001,0.717703,1
0.002,0.729927,1
0.003,0.736181,0.976667
0.004,0.745547,0.976667
0.005,0.745547,0.976667
0.006,0.751282,0.976667
0.007,0.753886,0.97
0.008,0.757812,0.97
0.009,0.761155,0.966667
0.01,0.76455,0.963333
0.011,0.76738,0.956667
0.012,0.769437,0.956667
0.013,0.775676,0.956667
0.014,0.777778,0.956667
0.015,0.779891,0.956667
0.016,0.781421,0.953333
0.017,0.786111,0.943333
0.018,0.784916,0.936667
0.019,0.784314,0.933333
0.02,0.785311,0.926667
0.021,0.785311,0.926667
0.022,0.789773,0.926667
0.023,0.792023,0.926667
0.024,0.793696,0.923333
0.025,0.798271,0.923333
0.026,0.8,0.92
0.027,0.798834,0.913333
0.028,0.798246,0.91
0.029,0.798246,0.91
0.03,0.797654,0.906667
0.031,0.797059,0.903333
0.032,0.79941,0.903333
0.033,0.79941,0.903333
0.034,0.79822,0.896667
0.035,0.800595,0.896667
0.036,0.800595,0.896667
0.037,0.805389,0.896667
0.038,0.805389,0.896667
0.039,0.805389,0.896667
0.04,0.804805,0.893333
0.041,0.806647,0.89
0.042,0.809091,0.89
0.043,0.81155,0.89
0.044,0.814024,0.89
0.045,0.816514,0.89
0.046,0.815951,0.886667
0.047,0.818462,0.886667
0.048,0.818462,0.886667
0.049,0.820988,0.886667
0.05,0.823529,0.886667
0.051,0.823529,0.886667
0.052,0.822981,0.883333
0.053,0.82243,0.88
0.054,0.823899,0.873333
0.055,0.823344,0.87
0.056,0.822785,0.866667
0.057,0.822785,0.866667
0.058,0.822785,0.866667
0.059,0.822785,0.866667
0.06,0.828025,0.866667
0.061,0.828025,0.866667
0.062,0.828025,0.866667
0.063,0.827476,0.863333
0.064,0.830128,0.863333
0.065,0.830128,0.863333
0.066,0.832797,0.863333
0.067,0.835484,0.863333
0.068,0.835484,0.863333
0.069,0.834951,0.86
0.07,0.834416,0.856667
0.071,0.834416,0.856667
0.072,0.833876,0.853333
0.073,0.833876,0.853333
0.074,0.833876,0.853333
0.075,0.833876,0.853333
0.076,0.836601,0.853333
0.077,0.836601,0.853333
0.078,0.839344,0.853333
0.079,0.839344,0.853333
0.08,0.839344,0.853333
0.081,0.839344,0.853333
0.082,0.839344,0.853333
0.083,0.839344,0.853333
0.084,0.839344,0.853333
0.085,0.839344,0.853333
0.086,0.842105,0.853333
0.087,0.842105,0.853333
0.088,0.842105,0.853333
0.089,0.842105,0.853333
0.09,0.842105,0.853333
0.091,0.842105,0.853333
0.092,0.844371,0.85
0.093,0.844371,0.85
0.094,0.844371,0.85
0.095,0.844371,0.85
0.096,0.844371,0.85
0.097,0.846667,0.846667
0.098,0.846667,0.846667
0.099,0.846154,0.843333
0.1,0.846154,0.843333
0.101,0.846154,0.843333
0.102,0.848993,0.843333
0.103,0.848993,0.843333
0.104,0.848993,0.843333
0.105,0.848993,0.843333
0.106,0.848993,0.843333
0.107,0.848993,0.843333
0.108,0.848993,0.843333
0.109,0.848993,0.843333
0.11,0.851852,0.843333
0.111,0.851852,0.843333
0.112,0.851852,0.843333
0.113,0.851852,0.843333
0.114,0.851852,0.843333
0.115,0.851852,0.843333
0.116,0.850847,0.836667
0.117,0.850847,0.836667
0.118,0.850847,0.836667
0.119,0.850847,0.836667
0.12,0.850847,0.836667
0.121,0.850847,0.836667
0.122,0.850847,0.836667
0.123,0.850847,0.836667
0.124,0.850847,0.836667
0.125,0.850847,0.836667
0.126,0.850847,0.836667
0.127,0.850847,0.836667
0.128,0.850847,0.836667
0.129,0.850847,0.836667
0.13,0.850847,0.836667
0.131,0.850847,0.836667
0.132,0.850847,0.836667
0.133,0.85034,0.833333
0.134,0.85034,0.833333
0.135,0.85034,0.833333
0.136,0.85034,0.833333
0.137,0.85034,0.833333
0.138,0.85034,0.833333
0.139,0.85034,0.833333
0.14,0.853242,0.833333
0.141,0.853242,0.833333
0.142,0.853242,0.833333
0.143,0.853242,0.833333
0.144,0.853242,0.833333
0.145,0.853242,0.833333
0.146,0.853242,0.833333
0.147,0.853242,0.833333
0.148,0.853242,0.833333
0.149,0.853242,0.833333
0.15,0.853242,0.833333
0.151,0.853242,0.833333
0.152,0.853242,0.833333
0.153,0.853242,0.833333
0.154,0.853242,0.833333
0.155,0.856164,0.833333
0.156,0.859107,0.833333
0.157,0.859107,0.833333
0.158,0.859107,0.833333
0.159,0.859107,0.833333
0.16,0.859107,0.833333
0.161,0.859107,0.833333
0.162,0.859107,0.833333
0.163,0.859107,0.833333
0.164,0.859107,0.833333
0.165,0.858621,0.83
0.166,0.858621,0.83
0.167,0.858621,0.83
0.168,0.858621,0.83
0.169,0.858621,0.83
0.17,0.858621,0.83
0.171,0.858621,0.83
0.172,0.858621,0.83
0.173,0.858621,0.83
0.174,0.858621,0.83
0.175,0.858621,0.83
0.176,0.858621,0.83
0.177,0.858621,0.83
0.178,0.858621,0.83
0.179,0.858621,0.83
0.18,0.858621,0.83
0.181,0.858621,0.83
0.182,0.858621,0.83
0.183,0.858621,0.83
0.184,0.858621,0.83
0.185,0.858621,0.83
0.186,0.858621,0.83
0.187,0.858621,0.83
0.188,0.858621,0.83
0.189,0.858621,0.83
0.19,0.858621,0.83
0.191,0.858621,0.83
0.192,0.858621,0.83
0.193,0.858621,0.83
0.194,0.858621,0.83
0.195,0.858621,0.83
0.196,0.858621,0.83
0.197,0.858621,0.83
0.198,0.858621,0.83
0.199,0.858621,0.83
0.2,0.858621,0.83
0.201,0.861592,0.83
0.202,0.864583,0.83
0.203,0.864583,0.83
0.204,0.864583,0.83
0.205,0.864111,0.826667
0.206,0.864111,0.826667
0.207,0.864111,0.826667
0.208,0.864111,0.826667
0.209,0.864111,0.826667
0.21,0.864111,0.826667
0.211,0.864111,0.826667
0.212,0.864111,0.826667
0.213,0.864111,0.826667
0.214,0.864111,0.826667
0.215,0.864111,0.826667
0.216,0.863636,0.823333
0.217,0.863636,0.823333
0.218,0.866667,0.823333
0.219,0.866667,0.823333
0.22,0.866667,0.823333
0.221,0.866667,0.823333
0.222,0.866667,0.823333
0.223,0.866667,0.823333
0.224,0.866667,0.823333
0.225,0.866667,0.823333
0.226,0.866667,0.823333
0.227,0.866667,0.823333
0.228,0.866667,0.823333
0.229,0.866667,0.823333
0.23,0.866667,0.823333
0.231,0.869718,0.823333
0.232,0.869718,0.823333
0.233,0.869718,0.823333
0.234,0.869718,0.823333
0.235,0.869258,0.82
0.236,0.869258,0.82
0.237,0.869258,0.82
0.238,0.869258,0.82
0.239,0.869258,0.82
0.24,0.868794,0.816667
0.241,0.868794,0.816667
0.242,0.868794,0.816667
0.243,0.868794,0.816667
0.244,0.868794,0.816667
0.245,0.868794,0.816667
0.246,0.868794,0.816667
0.247,0.868794,0.816667
0.248,0.868794,0.816667
0.249,0.868794,0.816667
0.25,0.868794,0.816667
0.251,0.868794,0.816667
0.252,0.868794,0.816667
0.253,0.868327,0.813333
0.254,0.868327,0.813333
0.255,0.868327,0.813333
0.256,0.868327,0.813333
0.257,0.868327,0.813333
0.258,0.868327,0.813333
0.259,0.868327,0.813333
0.26,0.868327,0.813333
0.261,0.868327,0.813333
0.262,0.868327,0.813333
0.263,0.868327,0.813333
0.264,0.868327,0.813333
0.265,0.868327,0.813333
0.266,0.868327,0.813333
0.267,0.868327,0.813333
0.268,0.868327,0.813333
0.269,0.868327,0.813333
0.27,0.868327,0.813333
0.271,0.868327,0.813333
0.272,0.868327,0.813333
0.273,0.868327,0.813333
0.274,0.868327,0.813333
0.275,0.868327,0.813333
0.276,0.868327,0.813333
0.277,0.868327,0.813333
0.278,0.868327,0.813333
0.279,0.867857,0.81
0.28,0.867857,0.81
0.281,0.867857,0.81
0.282,0.867857,0.81
0.283,0.867857,0.81
0.284,0.867857,0.81
0.285,0.867857,0.81
0.286,0.870968,0.81
0.287,0.870968,0.81
0.288,0.870968,0.81
0.289,0.870968,0.81
0.29,0.870968,0.81
0.291,0.870504,0.806667
0.292,0.873646,0.806667
0.293,0.873646,0.806667
0.294,0.873646,0.806667
0.295,0.873646,0.806667
0.296,0.876812,0.806667
0.297,0.876812,0.806667
0.298,0.876812,0.806667
0.299,0.876812,0.806667
0.3,0.876812,0.806667
0.301,0.876812,0.806667
0.302,0.876812,0.806667
0.303,0.876812,0.806667
0.304,0.876812,0.806667
0.305,0.876812,0.806667
0.306,0.876812,0.806667
0.307,0.876812,0.806667
0.308,0.876812,0.806667
0.309,0.876812,0.806667
0.31,0.876812,0.806667
0.311,0.876812,0.806667
0.312,0.876812,0.806667
0.313,0.876812,0.806667
0.314,0.876812,0.806667
0.315,0.876812,0.806667
0.316,0.876812,0.806667
0.317,0.876812,0.806667
0.318,0.876812,0.806667
0.319,0.876812,0.806667
0.32,0.876812,0.806667
0.321,0.876812,0.806667
0.322,0.876812,0.806667
0.323,0.876812,0.806667
0.324,0.876812,0.806667
0.325,0.876812,0.806667
0.326,0.876812,0.806667
0.327,0.876812,0.806667
0.328,0.876812,0.806667
0.329,0.876812,0.806667
0.33,0.876812,0.806667
0.331,0.876812,0.806667
0.332,0.876812,0.806667
0.333,0.876812,0.806667
0.334,0.876364,0.803333
0.335,0.876364,0.803333
0.336,0.876364,0.803333
0.337,0.876364,0.803333
0.338,0.876364,0.803333
0.339,0.876364,0.803333
0.34,0.876364,0.803333
0.341,0.876364,0.803333
0.342,0.876364,0.803333
0.343,0.876364,0.803333
0.344,0.876364,0.803333
0.345,0.876364,0.803333
0.346,0.876364,0.803333
0.347,0.875912,0.8
0.348,0.875912,0.8
0.349,0.875912,0.8
0.35,0.875912,0.8
0.351,0.875912,0.8
0.352,0.875912,0.8
0.353,0.875912,0.8
0.354,0.875912,0.8
0.355,0.875912,0.8
0.356,0.875458,0.796667
0.357,0.875458,0.796667
0.358,0.875458,0.796667
0.359,0.875458,0.796667
0.36,0.875458,0.796667
0.361,0.875458,0.796667
0.362,0.875458,0.796667
0.363,0.875458,0.796667
0.364,0.875458,0.796667
0.365,0.875458,0.796667
0.366,0.875458,0.796667
0.367,0.875458,0.796667
0.368,0.875458,0.796667
0.369,0.875458,0.796667
0.37,0.875458,0.796667
0.371,0.875458,0.796667
0.372,0.875458,0.796667
0.373,0.875458,0.796667
0.374,0.875458,0.796667
0.375,0.875458,0.796667
0.376,0.875458,0.796667
0.377,0.875,0.793333
0.378,0.875,0.793333
0.379,0.875,0.793333
0.38,0.875,0.793333
0.381,0.875,0.793333
0.382,0.875,0.793333
0.383,0.875,0.793333
0.384,0.875,0.793333
0.385,0.875,0.793333
0.386,0.875,0.793333
0.387,0.875,0.793333
0.388,0.875,0.793333
0.389,0.875,0.793333
0.39,0.875,0.793333
0.391,0.875,0.793333
0.392,0.875,0.793333
0.393,0.875,0.793333
0.394,0.875,0.793333
0.395,0.875,0.793333
0.396,0.878229,0.793333
0.397,0.878229,0.793333
0.398,0.878229,0.793333
0.399,0.878229,0.793333
0.4,0.878229,0.793333
0.401,0.877778,0.79
0.402,0.877778,0.79
0.403,0.877778,0.79
0.404,0.877778,0.79
0.405,0.877778,0.79
0.406,0.877778,0.79
0.407,0.877778,0.79
0.408,0.877778,0.79
0.409,0.877778,0.79
0.41,0.877778,0.79
0.411,0.877778,0.79
0.412,0.877778,0.79
0.413,0.877778,0.79
0.414,0.877778,0.79
0.415,0.881041,0.79
0.416,0.881041,0.79
0.417,0.884328,0.79
0.418,0.884328,0.79
0.419,0.884328,0.79
0.42,0.884328,0.79
0.421,0.884328,0.79
0.422,0.884328,0.79
0.423,0.884328,0.79
0.424,0.884328,0.79
0.425,0.884328,0.79
0.426,0.884328,0.79
0.427,0.884328,0.79
0.428,0.884328,0.79
0.429,0.884328,0.79
0.43,0.884328,0.79
0.431,0.884328,0.79
0.432,0.884328,0.79
0.433,0.884328,0.79
0.434,0.883895,0.786667
0.435,0.883895,0.786667
0.436,0.883895,0.786667
0.437,0.883895,0.786667
0.438,0.883895,0.786667
0.439,0.883895,0.786667
0.44,0.887218,0.786667
0.441,0.890566,0.786667
0.442,0.890566,0.786667
0.443,0.890566,0.786667
0.444,0.890566,0.786667
0.445,0.890152,0.783333
0.446,0.890152,0.783333
0.447,0.890152,0.783333
0.448,0.890152,0.783333
0.449,0.890152,0.783333
0.45,0.890152,0.783333
0.451,0.890152,0.783333
0.452,0.890152,0.783333
0.453,0.890152,0.783333
0.454,0.890152,0.783333
0.455,0.890152,0.783333
0.456,0.890152,0.783333
0.457,0.890152,0.783333
0.458,0.890152,0.783333
0.459,0.890152,0.783333
0.46,0.890152,0.783333
0.461,0.890152,0.783333
0.462,0.890152,0.783333
0.463,0.890152,0.783333
0.464,0.893536,0.783333
0.465,0.893536,0.783333
0.466,0.893536,0.783333
0.467,0.893536,0.783333
0.468,0.893536,0.783333
0.469,0.893536,0.783333
0.47,0.893536,0.783333
0.471,0.893536,0.783333
0.472,0.893536,0.783333
0.473,0.893536,0.783333
0.474,0.893536,0.783333
0.475,0.893536,0.783333
0.476,0.893536,0.783333
0.477,0.893536,0.783333
0.478,0.893536,0.783333
0.479,0.893536,0.783333
0.48,0.893536,0.783333
0.481,0.893536,0.783333
0.482,0.893536,0.783333
0.483,0.893536,0.783333
0.484,0.893536,0.783333
0.485,0.893536,0.783333
0.486,0.893536,0.783333
0.487,0.893536,0.783333
0.488,0.893536,0.783333
0.489,0.893536,0.783333
0.49,0.893536,0.783333
0.491,0.893536,0.783333
0.492,0.893536,0.783333
0.493,0.893536,0.783333
0.494,0.893536,0.783333
0.495,0.89313,0.78
0.496,0.89313,0.78
0.497,0.89313,0.78
0.498,0.89313,0.78
0.499,0.89313,0.78
0.5,0.89313,0.78
0.501,0.89313,0.78
0.502,0.89313,0.78
0.503,0.89313,0.78
0.504,0.89313,0.78
0.505,0.89313,0.78
0.506,0.89313,0.78
0.507,0.89313,0.78
0.508,0.89272,0.776667
0.509,0.89272,0.776667
0.51,0.89272,0.776667
0.511,0.89272,0.776667
0.512,0.89272,0.776667
0.513,0.89272,0.776667
0.514,0.89272,0.776667
0.515,0.89272,0.776667
0.516,0.896154,0.776667
0.517,0.896154,0.776667
0.518,0.896154,0.776667
0.519,0.896154,0.776667
0.52,0.896154,0.776667
0.521,0.896154,0.776667
0.522,0.896154,0.776667
0.523,0.896154,0.776667
0.524,0.896154,0.776667
0.525,0.896154,0.776667
0.526,0.899614,0.776667
0.527,0.899614,0.776667
0.528,0.899614,0.776667
0.529,0.899614,0.776667
0.53,0.899614,0.776667
0.531,0.899614,0.776667
0.532,0.899614,0.776667
0.533,0.899614,0.776667
0.534,0.899614,0.776667
0.535,0.899614,0.776667
0.536,0.899614,0.776667
0.537,0.899614,0.776667
0.538,0.899614,0.776667
0.539,0.899614,0.776667
0.54,0.899614,0.776667
0.541,0.899614,0.776667
0.542,0.899614,0.776667
0.543,0.899614,0.776667
0.544,0.899614,0.776667
0.545,0.899614,0.776667
0.546,0.899614,0.776667
0.547,0.899614,0.776667
0.548,0.899614,0.776667
0.549,0.899614,0.776667
0.55,0.899614,0.776667
0.551,0.899614,0.776667
0.552,0.899614,0.776667
0.553,0.899614,0.776667
0.554,0.899614,0.776667
0.555,0.899614,0.776667
0.556,0.899614,0.776667
0.557,0.899614,0.776667
0.558,0.899614,0.776667
0.559,0.899614,0.776667
0.56,0.899614,0.776667
0.561,0.899614,0.776667
0.562,0.899614,0.776667
0.563,0.899614,0.776667
0.564,0.899614,0.776667
0.565,0.899614,0.776667
0.566,0.899614,0.776667
0.567,0.899614,0.776667
0.568,0.899614,0.776667
0.569,0.899614,0.776667
0.57,0.899614,0.776667
0.571,0.899614,0.776667
0.572,0.899614,0.776667
0.573,0.899614,0.776667
0.574,0.899614,0.776667
0.575,0.899614,0.776667
0.576,0.899614,0.776667
0.577,0.899614,0.776667
0.578,0.899614,0.776667
0.579,0.899614,0.776667
0.58,0.899614,0.776667
0.581,0.899614,0.776667
0.582,0.899614,0.776667
0.583,0.899614,0.776667
0.584,0.899614,0.776667
0.585,0.899614,0.776667
0.586,0.899614,0.776667
0.587,0.899614,0.776667
0.588,0.899614,0.776667
0.589,0.899614,0.776667
0.59,0.899614,0.776667
0.591,0.899614,0.776667
0.592,0.899225,0.773333
0.593,0.899225,0.773333
0.594,0.899225,0.773333
0.595,0.899225,0.773333
0.596,0.899225,0.773333
0.597,0.899225,0.773333
0.598,0.899225,0.773333
0.599,0.898833,0.77
0.6,0.898833,0.77
0.601,0.898833,0.77
0.602,0.898833,0.77
0.603,0.898833,0.77
0.604,0.898833,0.77
0.605,0.898833,0.77
0.606,0.898833,0.77
0.607,0.898833,0.77
0.608,0.898833,0.77
0.609,0.898833,0.77
0.61,0.898833,0.77
0.611,0.898833,0.77
0.612,0.898833,0.77
0.613,0.898833,0.77
0.614,0.898833,0.77
0.615,0.898833,0.77
0.616,0.898833,0.77
0.617,0.898833,0.77
0.618,0.898833,0.77
0.619,0.898833,0.77
0.62,0.898833,0.77
0.621,0.898833,0.77
0.622,0.898833,0.77
0.623,0.898833,0.77
0.624,0.898833,0.77
0.625,0.898833,0.77
0.626,0.898833,0.77
0.627,0.898833,0.77
0.628,0.898833,0.77
0.629,0.898833,0.77
0.63,0.898833,0.77
0.631,0.898833,0.77
0.632,0.898833,0.77
0.633,0.898833,0.77
0.634,0.898833,0.77
0.635,0.898833,0.77
0.636,0.898833,0.77
0.637,0.898833,0.77
0.638,0.898833,0.77
0.639,0.898833,0.77
0.64,0.898833,0.77
0.641,0.898833,0.77
0.642,0.898833,0.77
0.643,0.898833,0.77
0.644,0.898833,0.77
0.645,0.898438,0.766667
0.646,0.898438,0.766667
0.647,0.898438,0.766667
0.648,0.898438,0.766667
0.649,0.898438,0.766667
0.65,0.898438,0.766667
0.651,0.898438,0.766667
0.652,0.898438,0.766667
0.653,0.898438,0.766667
0.654,0.898438,0.766667
0.655,0.898438,0.766667
0.656,0.898438,0.766667
0.657,0.898438,0.766667
0.658,0.898438,0.766667
0.659,0.898438,0.766667
0.66,0.898438,0.766667
0.661,0.898438,0.766667
0.662,0.898438,0.766667
0.663,0.898438,0.766667
0.664,0.898438,0.766667
0.665,0.898438,0.766667
0.666,0.898438,0.766667
0.667,0.898438,0.766667
0.668,0.898438,0.766667
0.669,0.898438,0.766667
0.67,0.898438,0.766667
0.671,0.901961,0.766667
0.672,0.901961,0.766667
0.673,0.901575,0.763333
0.674,0.901575,0.763333
0.675,0.901575,0.763333
0.676,0.901575,0.763333
0.677,0.901575,0.763333
0.678,0.901575,0.763333
0.679,0.901575,0.763333
0.68,0.901575,0.763333
0.681,0.901575,0.763333
0.682,0.901575,0.763333
0.683,0.901575,0.763333
0.684,0.901575,0.763333
0.685,0.901186,0.76
0.686,0.901186,0.76
0.687,0.901186,0.76
0.688,0.901186,0.76
0.689,0.901186,0.76
0.69,0.901186,0.76
0.691,0.901186,0.76
0.692,0.901186,0.76
0.693,0.901186,0.76
0.694,0.901186,0.76
0.695,0.901186,0.76
0.696,0.901186,0.76
0.697,0.901186,0.76
0.698,0.901186,0.76
0.699,0.901186,0.76
0.7,0.901186,0.76
0.701,0.901186,0.76
0.702,0.901186,0.76
0.703,0.901186,0.76
0.704,0.901186,0.76
0.705,0.901186,0.76
0.706,0.900794,0.756667
0.707,0.900794,0.756667
0.708,0.900794,0.756667
0.709,0.900794,0.756667
0.71,0.900794,0.756667
0.711,0.900794,0.756667
0.712,0.900794,0.756667
0.713,0.900794,0.756667
0.714,0.900794,0.756667
0.715,0.900794,0.756667
0.716,0.900794,0.756667
0.717,0.900398,0.753333
0.718,0.900398,0.753333
0.719,0.900398,0.753333
0.72,0.900398,0.753333
0.721,0.900398,0.753333
0.722,0.900398,0.753333
0.723,0.900398,0.753333
0.724,0.900398,0.753333
0.725,0.900398,0.753333
0.726,0.900398,0.753333
0.727,0.900398,0.753333
0.728,0.904,0.753333
0.729,0.903614,0.75
0.73,0.903614,0.75
0.731,0.907258,0.75
0.732,0.907258,0.75
0.733,0.907258,0.75
0.734,0.907258,0.75
0.735,0.907258,0.75
0.736,0.907258,0.75
0.737,0.907258,0.75
0.738,0.910931,0.75
0.739,0.910931,0.75
0.74,0.910931,0.75
0.741,0.910931,0.75
0.742,0.910931,0.75
0.743,0.910931,0.75
0.744,0.910931,0.75
0.745,0.910931,0.75
0.746,0.910931,0.75
0.747,0.910931,0.75
0.748,0.910931,0.75
0.749,0.910931,0.75
0.75,0.910931,0.75
0.751,0.910931,0.75
0.752,0.910931,0.75
0.753,0.910931,0.75
0.754,0.910931,0.75
0.755,0.910931,0.75
0.756,0.910931,0.75
0.757,0.910931,0.75
0.758,0.910931,0.75
0.759,0.910931,0.75
0.76,0.910931,0.75
0.761,0.910931,0.75
0.762,0.910569,0.746667
0.763,0.910569,0.746667
0.764,0.910569,0.746667
0.765,0.910569,0.746667
0.766,0.910569,0.746667
0.767,0.910569,0.746667
0.768,0.910204,0.743333
0.769,0.910204,0.743333
0.77,0.910204,0.743333
0.771,0.910204,0.743333
0.772,0.910204,0.743333
0.773,0.910204,0.743333
0.774,0.910204,0.743333
0.775,0.910204,0.743333
0.776,0.910204,0.743333
0.777,0.910204,0.743333
0.778,0.910204,0.743333
0.779,0.910204,0.743333
0.78,0.910204,0.743333
0.781,0.910204,0.743333
0.782,0.910204,0.743333
0.783,0.910204,0.743333
0.784,0.910204,0.743333
0.785,0.910204,0.743333
0.786,0.910204,0.743333
0.787,0.910204,0.743333
0.788,0.910204,0.743333
0.789,0.910204,0.743333
0.79,0.910204,0.743333
0.791,0.910204,0.743333
0.792,0.910204,0.743333
0.793,0.910204,0.743333
0.794,0.910204,0.743333
0.795,0.910204,0.743333
0.796,0.910204,0.743333
0.797,0.910204,0.743333
0.798,0.910204,0.743333
0.799,0.910204,0.743333
0.8,0.910204,0.743333
0.801,0.910204,0.743333
0.802,0.910204,0.743333
0.803,0.910204,0.743333
0.804,0.910204,0.743333
0.805,0.910204,0.743333
0.806,0.910204,0.743333
0.807,0.910204,0.743333
0.808,0.910204,0.743333
0.809,0.910204,0.743333
0.81,0.910204,0.743333
0.811,0.910204,0.743333
0.812,0.910204,0.743333
0.813,0.910204,0.743333
0.814,0.910204,0.743333
0.815,0.910204,0.743333
0.816,0.913934,0.743333
0.817,0.913934,0.743333
0.818,0.913934,0.743333
0.819,0.913934,0.743333
0.82,0.913934,0.743333
0.821,0.913934,0.743333
0.822,0.913934,0.743333
0.823,0.91358,0.74
0.824,0.91358,0.74
0.825,0.91358,0.74
0.826,0.913223,0.736667
0.827,0.913223,0.736667
0.828,0.913223,0.736667
0.829,0.913223,0.736667
0.83,0.913223,0.736667
0.831,0.913223,0.736667
0.832,0.913223,0.736667
0.833,0.913223,0.736667
0.834,0.913223,0.736667
0.835,0.913223,0.736667
0.836,0.913223,0.736667
0.837,0.913223,0.736667
0.838,0.913223,0.736667
0.839,0.917012,0.736667
0.84,0.917012,0.736667
0.841,0.917012,0.736667
0.842,0.917012,0.736667
0.843,0.917012,0.736667
0.844,0.917012,0.736667
0.845,0.917012,0.736667
0.846,0.917012,0.736667
0.847,0.917012,0.736667
0.848,0.917012,0.736667
0.849,0.916667,0.733333
0.85,0.916667,0.733333
0.851,0.916667,0.733333
0.852,0.916667,0.733333
0.853,0.916667,0.733333
0.854,0.916667,0.733333
0.855,0.916667,0.733333
0.856,0.916667,0.733333
0.857,0.916667,0.733333
0.858,0.916667,0.733333
0.859,0.916667,0.733333
0.86,0.916667,0.733333
0.861,0.916667,0.733333
0.862,0.920502,0.733333
0.863,0.920502,0.733333
0.864,0.920502,0.733333
0.865,0.920502,0.733333
0.866,0.92437,0.733333
0.867,0.92437,0.733333
0.868,0.92437,0.733333
0.869,0.92437,0.733333
0.87,0.92437,0.733333
0.871,0.92437,0.733333
0.872,0.92437,0.733333
0.873,0.92437,0.733333
0.874,0.92437,0.733333
0.875,0.92437,0.733333
0.876,0.92437,0.733333
0.877,0.92437,0.733333
0.878,0.92437,0.733333
0.879,0.92437,0.733333
0.88,0.92437,0.733333
0.881,0.92437,0.733333
0.882,0.92437,0.733333
0.883,0.92437,0.733333
0.884,0.92437,0.733333
0.885,0.92437,0.733333
0.886,0.92437,0.733333
0.887,0.92437,0.733333
0.888,0.92437,0.733333
0.889,0.92437,0.733333
0.89,0.92437,0.733333
0.891,0.92437,0.733333
0.892,0.92437,0.733333
0.893,0.92437,0.733333
0.894,0.92437,0.733333
0.895,0.92437,0.733333
0.896,0.92437,0.733333
0.897,0.92437,0.733333
0.898,0.92437,0.733333
0.899,0.92437,0.733333
0.9,0.924051,0.73
0.901,0.924051,0.73
0.902,0.924051,0.73
0.903,0.927966,0.73
0.904,0.931915,0.73
0.905,0.931915,0.73
0.906,0.931915,0.73
0.907,0.931915,0.73
0.908,0.931915,0.73
0.909,0.931915,0.73
0.91,0.931915,0.73
0.911,0.931915,0.73
0.912,0.931915,0.73
0.913,0.931915,0.73
0.914,0.931915,0.73
0.915,0.931915,0.73
0.916,0.931915,0.73
0.917,0.935897,0.73
0.918,0.935897,0.73
0.919,0.935897,0.73
0.92,0.935897,0.73
0.921,0.935897,0.73
0.922,0.935897,0.73
0.923,0.935897,0.73
0.924,0.935897,0.73
0.925,0.935897,0.73
0.926,0.935897,0.73
0.927,0.935897,0.73
0.928,0.935897,0.73
0.929,0.935897,0.73
0.93,0.935897,0.73
0.931,0.935897,0.73
0.932,0.935897,0.73
0.933,0.935897,0.73
0.934,0.935897,0.73
0.935,0.935897,0.73
0.936,0.935897,0.73
0.937,0.935897,0.73
0.938,0.935897,0.73
0.939,0.935897,0.73
0.94,0.935897,0.73
0.941,0.935897,0.73
0.942,0.935897,0.73
0.943,0.935897,0.73
0.944,0.935897,0.73
0.945,0.935897,0.73
0.946,0.935897,0.73
0.947,0.935897,0.73
0.948,0.935897,0.73
0.949,0.935897,0.73
0.95,0.935897,0.73
0.951,0.939914,0.73
0.952,0.939914,0.73
0.953,0.939655,0.726667
0.954,0.939655,0.726667
0.955,0.939655,0.726667
0.956,0.939655,0.726667
0.957,0.939655,0.726667
0.958,0.93913,0.72
0.959,0.93913,0.72
0.96,0.93913,0.72
0.961,0.93913,0.72
0.962,0.93913,0.72
0.963,0.93913,0.72
0.964,0.93913,0.72
0.965,0.93913,0.72
0.966,0.93913,0.72
0.967,0.93913,0.72
0.968,0.93913,0.72
0.969,0.93913,0.72
0.97,0.938865,0.716667
0.971,0.938865,0.716667
0.972,0.938865,0.716667
0.973,0.938865,0.716667
0.974,0.938865,0.716667
0.975,0.938865,0.716667
0.976,0.938865,0.716667
0.977,0.938596,0.713333
0.978,0.938596,0.713333
0.979,0.942731,0.713333
0.98,0.942731,0.713333
0.981,0.942731,0.713333
0.982,0.942731,0.713333
0.983,0.942731,0.713333
0.984,0.946667,0.71
0.985,0.955157,0.71
0.986,0.955157,0.71
0.987,0.955157,0.71
0.988,0.959459,0.71
0.989,0.963303,0.7
0.99,0.967742,0.7
0.991,0.96729,0.69
0.992,0.971698,0.686667
0.993,0.980952,0.686667
0.994,0.980769,0.68
0.995,0.980769,0.68
0.996,0.980488,0.67
0.997,0.980198,0.66
0.998,0.985,0.656667
0.999,0.994845,0.643333
1,1,0.306667


==> data/pr_curves/unseen/data-siamese-joins-roc-augment-unseen.csv <==
threshold,precision,recall
0,1,0
0.001,1,0.266667
0.002,1,0.325926
0.003,1,0.340741
0.004,1,0.355556
0.005,1,0.362963
0.006,1,0.392593
0.007,1,0.4
0.008,1,0.407407
0.009,1,0.42963
0.01,1,0.437037
0.011,1,0.437037
0.012,1,0.437037
0.013,1,0.444444
0.014,1,0.444444
0.015,1,0.451852
0.016,1,0.459259
0.017,1,0.466667
0.018,1,0.466667
0.019,1,0.466667
0.02,0.984375,0.466667
0.021,0.984375,0.466667
0.022,0.984375,0.466667
0.023,0.984615,0.474074
0.024,0.984615,0.474074
0.025,0.984615,0.474074
0.026,0.984848,0.481481
0.027,0.985075,0.488889
0.028,0.985075,0.488889
0.029,0.985075,0.488889
0.03,0.985075,0.488889
0.031,0.985075,0.488889
0.032,0.985294,0.496296
0.033,0.985294,0.496296
0.034,0.971014,0.496296
0.035,0.971014,0.496296
0.036,0.971014,0.496296
0.037,0.957143,0.496296
0.038,0.957143,0.496296
0.039,0.957143,0.496296
0.04,0.957143,0.496296
0.041,0.957143,0.496296
0.042,0.944444,0.503704
0.043,0.945205,0.511111
0.044,0.945205,0.511111
0.045,0.933333,0.518519
0.046,0.933333,0.518519
0.047,0.933333,0.518519
0.048,0.933333,0.518519
0.049,0.933333,0.518519
0.05,0.933333,0.518519
0.051,0.933333,0.518519
0.052,0.921053,0.518519
0.053,0.921053,0.518519
0.054,0.897436,0.518519
0.055,0.897436,0.518519
0.056,0.897436,0.518519
0.057,0.897436,0.518519
0.058,0.898734,0.525926
0.059,0.898734,0.525926
0.06,0.9,0.533333
0.061,0.9,0.533333
0.062,0.878049,0.533333
0.063,0.879518,0.540741
0.064,0.880952,0.548148
0.065,0.880952,0.548148
0.066,0.870588,0.548148
0.067,0.870588,0.548148
0.068,0.870588,0.548148
0.069,0.870588,0.548148
0.07,0.872093,0.555556
0.071,0.872093,0.555556
0.072,0.873563,0.562963
0.073,0.873563,0.562963
0.074,0.873563,0.562963
0.075,0.873563,0.562963
0.076,0.873563,0.562963
0.077,0.873563,0.562963
0.078,0.873563,0.562963
0.079,0.873563,0.562963
0.08,0.873563,0.562963
0.081,0.863636,0.562963
0.082,0.863636,0.562963
0.083,0.863636,0.562963
0.084,0.865169,0.57037
0.085,0.865169,0.57037
0.086,0.865169,0.57037
0.087,0.865169,0.57037
0.088,0.855556,0.57037
0.089,0.857143,0.577778
0.09,0.857143,0.577778
0.091,0.857143,0.577778
0.092,0.847826,0.577778
0.093,0.847826,0.577778
0.094,0.847826,0.577778
0.095,0.847826,0.577778
0.096,0.83871,0.577778
0.097,0.83871,0.577778
0.098,0.829787,0.577778
0.099,0.831579,0.585185
0.1,0.831579,0.585185
0.101,0.831579,0.585185
0.102,0.831579,0.585185
0.103,0.822917,0.585185
0.104,0.822917,0.585185
0.105,0.824742,0.592593
0.106,0.816327,0.592593
0.107,0.816327,0.592593
0.108,0.816327,0.592593
0.109,0.808081,0.592593
0.11,0.808081,0.592593
0.111,0.808081,0.592593
0.112,0.808081,0.592593
0.113,0.808081,0.592593
0.114,0.808081,0.592593
0.115,0.808081,0.592593
0.116,0.8,0.592593
0.117,0.8,0.592593
0.118,0.8,0.592593
0.119,0.8,0.592593
0.12,0.8,0.592593
0.121,0.8,0.592593
0.122,0.8,0.592593
0.123,0.8,0.592593
0.124,0.8,0.592593
0.125,0.8,0.592593
0.126,0.8,0.592593
0.127,0.8,0.592593
0.128,0.8,0.592593
0.129,0.8,0.592593
0.13,0.8,0.592593
0.131,0.792079,0.592593
0.132,0.792079,0.592593
0.133,0.792079,0.592593
0.134,0.792079,0.592593
0.135,0.792079,0.592593
0.136,0.792079,0.592593
0.137,0.784314,0.592593
0.138,0.784314,0.592593
0.139,0.784314,0.592593
0.14,0.784314,0.592593
0.141,0.784314,0.592593
0.142,0.784314,0.592593
0.143,0.784314,0.592593
0.144,0.784314,0.592593
0.145,0.784314,0.592593
0.146,0.784314,0.592593
0.147,0.784314,0.592593
0.148,0.784314,0.592593
0.149,0.784314,0.592593
0.15,0.784314,0.592593
0.151,0.784314,0.592593
0.152,0.784314,0.592593
0.153,0.784314,0.592593
0.154,0.784314,0.592593
0.155,0.784314,0.592593
0.156,0.776699,0.592593
0.157,0.769231,0.592593
0.158,0.761905,0.592593
0.159,0.764151,0.6
0.16,0.764151,0.6
0.161,0.764151,0.6
0.162,0.764151,0.6
0.163,0.766355,0.607407
0.164,0.766355,0.607407
0.165,0.766355,0.607407
0.166,0.766355,0.607407
0.167,0.766355,0.607407
0.168,0.766355,0.607407
0.169,0.766355,0.607407
0.17,0.766355,0.607407
0.171,0.766355,0.607407
0.172,0.759259,0.607407
0.173,0.759259,0.607407
0.174,0.759259,0.607407
0.175,0.759259,0.607407
0.176,0.759259,0.607407
0.177,0.759259,0.607407
0.178,0.759259,0.607407
0.179,0.759259,0.607407
0.18,0.759259,0.607407
0.181,0.761468,0.614815
0.182,0.761468,0.614815
0.183,0.761468,0.614815
0.184,0.761468,0.614815
0.185,0.761468,0.614815
0.186,0.754545,0.614815
0.187,0.754545,0.614815
0.188,0.754545,0.614815
0.189,0.754545,0.614815
0.19,0.754545,0.614815
0.191,0.754545,0.614815
0.192,0.754545,0.614815
0.193,0.747748,0.614815
0.194,0.747748,0.614815
0.195,0.747748,0.614815
0.196,0.747748,0.614815
0.197,0.741071,0.614815
0.198,0.741071,0.614815
0.199,0.741071,0.614815
0.2,0.741071,0.614815
0.201,0.741071,0.614815
0.202,0.741071,0.614815
0.203,0.741071,0.614815
0.204,0.741071,0.614815
0.205,0.741071,0.614815
0.206,0.734513,0.614815
0.207,0.734513,0.614815
0.208,0.734513,0.614815
0.209,0.734513,0.614815
0.21,0.734513,0.614815
0.211,0.734513,0.614815
0.212,0.734513,0.614815
0.213,0.734513,0.614815
0.214,0.736842,0.622222
0.215,0.73913,0.62963
0.216,0.73913,0.62963
0.217,0.73913,0.62963
0.218,0.741379,0.637037
0.219,0.741379,0.637037
0.22,0.741379,0.637037
0.221,0.741379,0.637037
0.222,0.741379,0.637037
0.223,0.741379,0.637037
0.224,0.735043,0.637037
0.225,0.735043,0.637037
0.226,0.728814,0.637037
0.227,0.722689,0.637037
0.228,0.722689,0.637037
0.229,0.722689,0.637037
0.23,0.722689,0.637037
0.231,0.725,0.644444
0.232,0.725,0.644444
0.233,0.725,0.644444
0.234,0.725,0.644444
0.235,0.725,0.644444
0.236,0.725,0.644444
0.237,0.725,0.644444
0.238,0.725,0.644444
0.239,0.725,0.644444
0.24,0.725,0.644444
0.241,0.725,0.644444
0.242,0.725,0.644444
0.243,0.725,0.644444
0.244,0.725,0.644444
0.245,0.725,0.644444
0.246,0.725,0.644444
0.247,0.727273,0.651852
0.248,0.727273,0.651852
0.249,0.727273,0.651852
0.25,0.727273,0.651852
0.251,0.727273,0.651852
0.252,0.727273,0.651852
0.253,0.727273,0.651852
0.254,0.727273,0.651852
0.255,0.727273,0.651852
0.256,0.727273,0.651852
0.257,0.729508,0.659259
0.258,0.729508,0.659259
0.259,0.729508,0.659259
0.26,0.729508,0.659259
0.261,0.731707,0.666667
0.262,0.731707,0.666667
0.263,0.731707,0.666667
0.264,0.731707,0.666667
0.265,0.731707,0.666667
0.266,0.731707,0.666667
0.267,0.731707,0.666667
0.268,0.731707,0.666667
0.269,0.731707,0.666667
0.27,0.731707,0.666667
0.271,0.731707,0.666667
0.272,0.731707,0.666667
0.273,0.731707,0.666667
0.274,0.731707,0.666667
0.275,0.725806,0.666667
0.276,0.725806,0.666667
0.277,0.714286,0.666667
0.278,0.714286,0.666667
0.279,0.714286,0.666667
0.28,0.714286,0.666667
0.281,0.714286,0.666667
0.282,0.714286,0.666667
0.283,0.714286,0.666667
0.284,0.714286,0.666667
0.285,0.716535,0.674074
0.286,0.716535,0.674074
0.287,0.716535,0.674074
0.288,0.716535,0.674074
0.289,0.716535,0.674074
0.29,0.716535,0.674074
0.291,0.710938,0.674074
0.292,0.710938,0.674074
0.293,0.710938,0.674074
0.294,0.710938,0.674074
0.295,0.710938,0.674074
0.296,0.710938,0.674074
0.297,0.710938,0.674074
0.298,0.710938,0.674074
0.299,0.710938,0.674074
0.3,0.710938,0.674074
0.301,0.710938,0.674074
0.302,0.710938,0.674074
0.303,0.710938,0.674074
0.304,0.710938,0.674074
0.305,0.710938,0.674074
0.306,0.710938,0.674074
0.307,0.710938,0.674074
0.308,0.710938,0.674074
0.309,0.710938,0.674074
0.31,0.710938,0.674074
0.311,0.710938,0.674074
0.312,0.710938,0.674074
0.313,0.710938,0.674074
0.314,0.710938,0.674074
0.315,0.710938,0.674074
0.316,0.710938,0.674074
0.317,0.710938,0.674074
0.318,0.710938,0.674074
0.319,0.710938,0.674074
0.32,0.710938,0.674074
0.321,0.710938,0.674074
0.322,0.710938,0.674074
0.323,0.710938,0.674074
0.324,0.710938,0.674074
0.325,0.710938,0.674074
0.326,0.710938,0.674074
0.327,0.710938,0.674074
0.328,0.710938,0.674074
0.329,0.705426,0.674074
0.33,0.705426,0.674074
0.331,0.705426,0.674074
0.332,0.705426,0.674074
0.333,0.705426,0.674074
0.334,0.705426,0.674074
0.335,0.705426,0.674074
0.336,0.705426,0.674074
0.337,0.707692,0.681481
0.338,0.707692,0.681481
0.339,0.707692,0.681481
0.34,0.707692,0.681481
0.341,0.707692,0.681481
0.342,0.70229,0.681481
0.343,0.70229,0.681481
0.344,0.70229,0.681481
0.345,0.70229,0.681481
0.346,0.70229,0.681481
0.347,0.70229,0.681481
0.348,0.70229,0.681481
0.349,0.70229,0.681481
0.35,0.70229,0.681481
0.351,0.70229,0.681481
0.352,0.70229,0.681481
0.353,0.70229,0.681481
0.354,0.704545,0.688889
0.355,0.704545,0.688889
0.356,0.699248,0.688889
0.357,0.699248,0.688889
0.358,0.701493,0.696296
0.359,0.701493,0.696296
0.36,0.701493,0.696296
0.361,0.701493,0.696296
0.362,0.701493,0.696296
0.363,0.701493,0.696296
0.364,0.701493,0.696296
0.365,0.701493,0.696296
0.366,0.701493,0.696296
0.367,0.701493,0.696296
0.368,0.701493,0.696296
0.369,0.701493,0.696296
0.37,0.701493,0.696296
0.371,0.701493,0.696296
0.372,0.701493,0.696296
0.373,0.701493,0.696296
0.374,0.701493,0.696296
0.375,0.701493,0.696296
0.376,0.701493,0.696296
0.377,0.701493,0.696296
0.378,0.701493,0.696296
0.379,0.701493,0.696296
0.38,0.701493,0.696296
0.381,0.701493,0.696296
0.382,0.701493,0.696296
0.383,0.701493,0.696296
0.384,0.701493,0.696296
0.385,0.703704,0.703704
0.386,0.703704,0.703704
0.387,0.703704,0.703704
0.388,0.703704,0.703704
0.389,0.703704,0.703704
0.39,0.703704,0.703704
0.391,0.703704,0.703704
0.392,0.703704,0.703704
0.393,0.703704,0.703704
0.394,0.703704,0.703704
0.395,0.703704,0.703704
0.396,0.703704,0.703704
0.397,0.703704,0.703704
0.398,0.703704,0.703704
0.399,0.703704,0.703704
0.4,0.703704,0.703704
0.401,0.703704,0.703704
0.402,0.705882,0.711111
0.403,0.708029,0.718518
0.404,0.708029,0.718518
0.405,0.708029,0.718518
0.406,0.708029,0.718518
0.407,0.708029,0.718518
0.408,0.708029,0.718518
0.409,0.710145,0.725926
0.41,0.710145,0.725926
0.411,0.710145,0.725926
0.412,0.710145,0.725926
0.413,0.710145,0.725926
0.414,0.710145,0.725926
0.415,0.710145,0.725926
0.416,0.710145,0.725926
0.417,0.710145,0.725926
0.418,0.710145,0.725926
0.419,0.710145,0.725926
0.42,0.710145,0.725926
0.421,0.710145,0.725926
0.422,0.710145,0.725926
0.423,0.710145,0.725926
0.424,0.710145,0.725926
0.425,0.710145,0.725926
0.426,0.710145,0.725926
0.427,0.710145,0.725926
0.428,0.710145,0.725926
0.429,0.710145,0.725926
0.43,0.71223,0.733333
0.431,0.71223,0.733333
0.432,0.71223,0.733333
0.433,0.71223,0.733333
0.434,0.71223,0.733333
0.435,0.71223,0.733333
0.436,0.71223,0.733333
0.437,0.71223,0.733333
0.438,0.71223,0.733333
0.439,0.71223,0.733333
0.44,0.71223,0.733333
0.441,0.71223,0.733333
0.442,0.71223,0.733333
0.443,0.71223,0.733333
0.444,0.71223,0.733333
0.445,0.707143,0.733333
0.446,0.707143,0.733333
0.447,0.707143,0.733333
0.448,0.70922,0.740741
0.449,0.70922,0.740741
0.45,0.70922,0.740741
0.451,0.70922,0.740741
0.452,0.70922,0.740741
0.453,0.70922,0.740741
0.454,0.70922,0.740741
0.455,0.70922,0.740741
0.456,0.70922,0.740741
0.457,0.70922,0.740741
0.458,0.70922,0.740741
0.459,0.70922,0.740741
0.46,0.70922,0.740741
0.461,0.704225,0.740741
0.462,0.704225,0.740741
0.463,0.704225,0.740741
0.464,0.699301,0.740741
0.465,0.699301,0.740741
0.466,0.694444,0.740741
0.467,0.694444,0.740741
0.468,0.694444,0.740741
0.469,0.696552,0.748148
0.47,0.696552,0.748148
0.471,0.696552,0.748148
0.472,0.696552,0.748148
0.473,0.696552,0.748148
0.474,0.696552,0.748148
0.475,0.696552,0.748148
0.476,0.696552,0.748148
0.477,0.696552,0.748148
0.478,0.696552,0.748148
0.479,0.696552,0.748148
0.48,0.696552,0.748148
0.481,0.696552,0.748148
0.482,0.696552,0.748148
0.483,0.691781,0.748148
0.484,0.691781,0.748148
0.485,0.691781,0.748148
0.486,0.691781,0.748148
0.487,0.691781,0.748148
0.488,0.691781,0.748148
0.489,0.691781,0.748148
0.49,0.691781,0.748148
0.491,0.687075,0.748148
0.492,0.687075,0.748148
0.493,0.687075,0.748148
0.494,0.687075,0.748148
0.495,0.687075,0.748148
0.496,0.687075,0.748148
0.497,0.687075,0.748148
0.498,0.689189,0.755556
0.499,0.691275,0.762963
0.5,0.691275,0.762963
0.501,0.691275,0.762963
0.502,0.691275,0.762963
0.503,0.691275,0.762963
0.504,0.691275,0.762963
0.505,0.691275,0.762963
0.506,0.691275,0.762963
0.507,0.691275,0.762963
0.508,0.691275,0.762963
0.509,0.691275,0.762963
0.51,0.686667,0.762963
0.511,0.686667,0.762963
0.512,0.686667,0.762963
0.513,0.688742,0.77037
0.514,0.688742,0.77037
0.515,0.688742,0.77037
0.516,0.688742,0.77037
0.517,0.688742,0.77037
0.518,0.688742,0.77037
0.519,0.688742,0.77037
0.52,0.688742,0.77037
0.521,0.688742,0.77037
0.522,0.688742,0.77037
0.523,0.688742,0.77037
0.524,0.688742,0.77037
0.525,0.688742,0.77037
0.526,0.688742,0.77037
0.527,0.688742,0.77037
0.528,0.688742,0.77037
0.529,0.688742,0.77037
0.53,0.688742,0.77037
0.531,0.688742,0.77037
0.532,0.688742,0.77037
0.533,0.688742,0.77037
0.534,0.688742,0.77037
0.535,0.688742,0.77037
0.536,0.688742,0.77037
0.537,0.688742,0.77037
0.538,0.688742,0.77037
0.539,0.688742,0.77037
0.54,0.688742,0.77037
0.541,0.688742,0.77037
0.542,0.688742,0.77037
0.543,0.688742,0.77037
0.544,0.688742,0.77037
0.545,0.688742,0.77037
0.546,0.688742,0.77037
0.547,0.688742,0.77037
0.548,0.688742,0.77037
0.549,0.688742,0.77037
0.55,0.688742,0.77037
0.551,0.684211,0.77037
0.552,0.684211,0.77037
0.553,0.684211,0.77037
0.554,0.684211,0.77037
0.555,0.684211,0.77037
0.556,0.684211,0.77037
0.557,0.684211,0.77037
0.558,0.684211,0.77037
0.559,0.684211,0.77037
0.56,0.684211,0.77037
0.561,0.684211,0.77037
0.562,0.684211,0.77037
0.563,0.684211,0.77037
0.564,0.684211,0.77037
0.565,0.684211,0.77037
0.566,0.684211,0.77037
0.567,0.684211,0.77037
0.568,0.684211,0.77037
0.569,0.684211,0.77037
0.57,0.684211,0.77037
0.571,0.684211,0.77037
0.572,0.684211,0.77037
0.573,0.684211,0.77037
0.574,0.684211,0.77037
0.575,0.684211,0.77037
0.576,0.684211,0.77037
0.577,0.684211,0.77037
0.578,0.684211,0.77037
0.579,0.684211,0.77037
0.58,0.684211,0.77037
0.581,0.684211,0.77037
0.582,0.684211,0.77037
0.583,0.684211,0.77037
0.584,0.684211,0.77037
0.585,0.684211,0.77037
0.586,0.684211,0.77037
0.587,0.684211,0.77037
0.588,0.684211,0.77037
0.589,0.684211,0.77037
0.59,0.684211,0.77037
0.591,0.684211,0.77037
0.592,0.684211,0.77037
0.593,0.684211,0.77037
0.594,0.684211,0.77037
0.595,0.686275,0.777778
0.596,0.686275,0.777778
0.597,0.686275,0.777778
0.598,0.686275,0.777778
0.599,0.686275,0.777778
0.6,0.686275,0.777778
0.601,0.686275,0.777778
0.602,0.686275,0.777778
0.603,0.686275,0.777778
0.604,0.686275,0.777778
0.605,0.686275,0.777778
0.606,0.686275,0.777778
0.607,0.686275,0.777778
0.608,0.686275,0.777778
0.609,0.686275,0.777778
0.61,0.686275,0.777778
0.611,0.686275,0.777778
0.612,0.686275,0.777778
0.613,0.681818,0.777778
0.614,0.681818,0.777778
0.615,0.681818,0.777778
0.616,0.677419,0.777778
0.617,0.677419,0.777778
0.618,0.677419,0.777778
0.619,0.677419,0.777778
0.62,0.677419,0.777778
0.621,0.677419,0.777778
0.622,0.677419,0.777778
0.623,0.673077,0.777778
0.624,0.673077,0.777778
0.625,0.673077,0.777778
0.626,0.673077,0.777778
0.627,0.673077,0.777778
0.628,0.673077,0.777778
0.629,0.673077,0.777778
0.63,0.673077,0.777778
0.631,0.673077,0.777778
0.632,0.673077,0.777778
0.633,0.673077,0.777778
0.634,0.673077,0.777778
0.635,0.673077,0.777778
0.636,0.673077,0.777778
0.637,0.673077,0.777778
0.638,0.673077,0.777778
0.639,0.673077,0.777778
0.64,0.673077,0.777778
0.641,0.673077,0.777778
0.642,0.673077,0.777778
0.643,0.673077,0.777778
0.644,0.66879,0.777778
0.645,0.66879,0.777778
0.646,0.66879,0.777778
0.647,0.66879,0.777778
0.648,0.66879,0.777778
0.649,0.66879,0.777778
0.65,0.66879,0.777778
0.651,0.66879,0.777778
0.652,0.66879,0.777778
0.653,0.66879,0.777778
0.654,0.66879,0.777778
0.655,0.66879,0.777778
0.656,0.66879,0.777778
0.657,0.66879,0.777778
0.658,0.66879,0.777778
0.659,0.670886,0.785185
0.66,0.666667,0.785185
0.661,0.666667,0.785185
0.662,0.666667,0.785185
0.663,0.666667,0.785185
0.664,0.666667,0.785185
0.665,0.666667,0.785185
0.666,0.666667,0.785185
0.667,0.666667,0.785185
0.668,0.666667,0.785185
0.669,0.666667,0.785185
0.67,0.666667,0.785185
0.671,0.666667,0.785185
0.672,0.666667,0.785185
0.673,0.666667,0.785185
0.674,0.666667,0.785185
0.675,0.666667,0.785185
0.676,0.666667,0.785185
0.677,0.666667,0.785185
0.678,0.666667,0.785185
0.679,0.666667,0.785185
0.68,0.666667,0.785185
0.681,0.666667,0.785185
0.682,0.666667,0.785185
0.683,0.6625,0.785185
0.684,0.6625,0.785185
0.685,0.6625,0.785185
0.686,0.6625,0.785185
0.687,0.6625,0.785185
0.688,0.6625,0.785185
0.689,0.6625,0.785185
0.69,0.6625,0.785185
0.691,0.6625,0.785185
0.692,0.6625,0.785185
0.693,0.6625,0.785185
0.694,0.6625,0.785185
0.695,0.6625,0.785185
0.696,0.6625,0.785185
0.697,0.6625,0.785185
0.698,0.6625,0.785185
0.699,0.6625,0.785185
0.7,0.6625,0.785185
0.701,0.6625,0.785185
0.702,0.6625,0.785185
0.703,0.6625,0.785185
0.704,0.664596,0.792593
0.705,0.664596,0.792593
0.706,0.664596,0.792593
0.707,0.664596,0.792593
0.708,0.664596,0.792593
0.709,0.664596,0.792593
0.71,0.664596,0.792593
0.711,0.664596,0.792593
0.712,0.664596,0.792593
0.713,0.660494,0.792593
0.714,0.660494,0.792593
0.715,0.662577,0.8
0.716,0.662577,0.8
0.717,0.662577,0.8
0.718,0.658537,0.8
0.719,0.658537,0.8
0.72,0.658537,0.8
0.721,0.658537,0.8
0.722,0.658537,0.8
0.723,0.658537,0.8
0.724,0.658537,0.8
0.725,0.658537,0.8
0.726,0.658537,0.8
0.727,0.658537,0.8
0.728,0.658537,0.8
0.729,0.658537,0.8
0.73,0.658537,0.8
0.731,0.658537,0.8
0.732,0.654545,0.8
0.733,0.654545,0.8
0.734,0.654545,0.8
0.735,0.654545,0.8
0.736,0.654545,0.8
0.737,0.654545,0.8
0.738,0.654545,0.8
0.739,0.654545,0.8
0.74,0.654545,0.8
0.741,0.654545,0.8
0.742,0.654545,0.8
0.743,0.654545,0.8
0.744,0.654545,0.8
0.745,0.654545,0.8
0.746,0.654545,0.8
0.747,0.654545,0.8
0.748,0.650602,0.8
0.749,0.652695,0.807407
0.75,0.652695,0.807407
0.751,0.652695,0.807407
0.752,0.652695,0.807407
0.753,0.652695,0.807407
0.754,0.652695,0.807407
0.755,0.652695,0.807407
0.756,0.652695,0.807407
0.757,0.652695,0.807407
0.758,0.652695,0.807407
0.759,0.652695,0.807407
0.76,0.652695,0.807407
0.761,0.652695,0.807407
0.762,0.652695,0.807407
0.763,0.652695,0.807407
0.764,0.652695,0.807407
0.765,0.652695,0.807407
0.766,0.652695,0.807407
0.767,0.652695,0.807407
0.768,0.652695,0.807407
0.769,0.652695,0.807407
0.77,0.652695,0.807407
0.771,0.652695,0.807407
0.772,0.652695,0.807407
0.773,0.652695,0.807407
0.774,0.652695,0.807407
0.775,0.652695,0.807407
0.776,0.652695,0.807407
0.777,0.652695,0.807407
0.778,0.654762,0.814815
0.779,0.654762,0.814815
0.78,0.656805,0.822222
0.781,0.656805,0.822222
0.782,0.658824,0.82963
0.783,0.658824,0.82963
0.784,0.654971,0.82963
0.785,0.651163,0.82963
0.786,0.653179,0.837037
0.787,0.653179,0.837037
0.788,0.653179,0.837037
0.789,0.653179,0.837037
0.79,0.653179,0.837037
0.791,0.653179,0.837037
0.792,0.655172,0.844444
0.793,0.655172,0.844444
0.794,0.651429,0.844444
0.795,0.653409,0.851852
0.796,0.653409,0.851852
0.797,0.653409,0.851852
0.798,0.653409,0.851852
0.799,0.653409,0.851852
0.8,0.646067,0.851852
0.801,0.648045,0.859259
0.802,0.648045,0.859259
0.803,0.648045,0.859259
0.804,0.648045,0.859259
0.805,0.648045,0.859259
0.806,0.648045,0.859259
0.807,0.648045,0.859259
0.808,0.648045,0.859259
0.809,0.648045,0.859259
0.81,0.65,0.866667
0.811,0.65,0.866667
0.812,0.651934,0.874074
0.813,0.651934,0.874074
0.814,0.651934,0.874074
0.815,0.651934,0.874074
0.816,0.651934,0.874074
0.817,0.651934,0.874074
0.818,0.651934,0.874074
0.819,0.651934,0.874074
0.82,0.651934,0.874074
0.821,0.651934,0.874074
0.822,0.651934,0.874074
0.823,0.651934,0.874074
0.824,0.651934,0.874074
0.825,0.651934,0.874074
0.826,0.651934,0.874074
0.827,0.648352,0.874074
0.828,0.648352,0.874074
0.829,0.648352,0.874074
0.83,0.648352,0.874074
0.831,0.648352,0.874074
0.832,0.648352,0.874074
0.833,0.648352,0.874074
0.834,0.648352,0.874074
0.835,0.648352,0.874074
0.836,0.648352,0.874074
0.837,0.648352,0.874074
0.838,0.644809,0.874074
0.839,0.644809,0.874074
0.84,0.644809,0.874074
0.841,0.644809,0.874074
0.842,0.646739,0.881481
0.843,0.646739,0.881481
0.844,0.646739,0.881481
0.845,0.646739,0.881481
0.846,0.646739,0.881481
0.847,0.646739,0.881481
0.848,0.646739,0.881481
0.849,0.646739,0.881481
0.85,0.643243,0.881481
0.851,0.643243,0.881481
0.852,0.639785,0.881481
0.853,0.639785,0.881481
0.854,0.639785,0.881481
0.855,0.639785,0.881481
0.856,0.639785,0.881481
0.857,0.639785,0.881481
0.858,0.639785,0.881481
0.859,0.639785,0.881481
0.86,0.639785,0.881481
0.861,0.639785,0.881481
0.862,0.639785,0.881481
0.863,0.639785,0.881481
0.864,0.641711,0.888889
0.865,0.641711,0.888889
0.866,0.641711,0.888889
0.867,0.641711,0.888889
0.868,0.641711,0.888889
0.869,0.638298,0.888889
0.87,0.634921,0.888889
0.871,0.631579,0.888889
0.872,0.631579,0.888889
0.873,0.631579,0.888889
0.874,0.631579,0.888889
0.875,0.631579,0.888889
0.876,0.626943,0.896296
0.877,0.626943,0.896296
0.878,0.626943,0.896296
0.879,0.628866,0.903704
0.88,0.628866,0.903704
0.881,0.628866,0.903704
0.882,0.628866,0.903704
0.883,0.628866,0.903704
0.884,0.628866,0.903704
0.885,0.625641,0.903704
0.886,0.625641,0.903704
0.887,0.627551,0.911111
0.888,0.627551,0.911111
0.889,0.627551,0.911111
0.89,0.627551,0.911111
0.891,0.627551,0.911111
0.892,0.624366,0.911111
0.893,0.624366,0.911111
0.894,0.624366,0.911111
0.895,0.621212,0.911111
0.896,0.61809,0.911111
0.897,0.61809,0.911111
0.898,0.61809,0.911111
0.899,0.61809,0.911111
0.9,0.61809,0.911111
0.901,0.61809,0.911111
0.902,0.61809,0.911111
0.903,0.615,0.911111
0.904,0.615,0.911111
0.905,0.615,0.911111
0.906,0.61194,0.911111
0.907,0.61194,0.911111
0.908,0.61194,0.911111
0.909,0.61194,0.911111
0.91,0.61194,0.911111
0.911,0.61194,0.911111
0.912,0.61194,0.911111
0.913,0.61194,0.911111
0.914,0.61194,0.911111
0.915,0.61194,0.911111
0.916,0.61194,0.911111
0.917,0.61194,0.911111
0.918,0.61194,0.911111
0.919,0.61194,0.911111
0.92,0.61194,0.911111
0.921,0.61194,0.911111
0.922,0.61194,0.911111
0.923,0.610837,0.918519
0.924,0.610837,0.918519
0.925,0.607843,0.918519
0.926,0.607843,0.918519
0.927,0.607843,0.918519
0.928,0.607843,0.918519
0.929,0.607843,0.918519
0.93,0.607843,0.918519
0.931,0.604878,0.918519
0.932,0.604878,0.918519
0.933,0.604878,0.918519
0.934,0.604878,0.918519
0.935,0.604878,0.918519
0.936,0.604878,0.918519
0.937,0.601942,0.918519
0.938,0.601942,0.918519
0.939,0.601942,0.918519
0.94,0.599034,0.918519
0.941,0.596154,0.918519
0.942,0.596154,0.918519
0.943,0.596154,0.918519
0.944,0.598086,0.925926
0.945,0.595238,0.925926
0.946,0.595238,0.925926
0.947,0.595238,0.925926
0.948,0.595238,0.925926
0.949,0.592417,0.925926
0.95,0.592417,0.925926
0.951,0.592417,0.925926
0.952,0.592417,0.925926
0.953,0.586854,0.925926
0.954,0.586854,0.925926
0.955,0.588785,0.933333
0.956,0.588785,0.933333
0.957,0.588785,0.933333
0.958,0.588785,0.933333
0.959,0.588785,0.933333
0.96,0.588785,0.933333
0.961,0.586047,0.933333
0.962,0.586047,0.933333
0.963,0.586047,0.933333
0.964,0.583333,0.933333
0.965,0.585253,0.940741
0.966,0.585253,0.940741
0.967,0.585253,0.940741
0.968,0.585253,0.940741
0.969,0.585253,0.940741
0.97,0.582569,0.940741
0.971,0.582569,0.940741
0.972,0.579909,0.940741
0.973,0.579909,0.940741
0.974,0.576577,0.948148
0.975,0.573991,0.948148
0.976,0.571429,0.948148
0.977,0.568889,0.948148
0.978,0.563877,0.948148
0.979,0.561404,0.948148
0.98,0.558952,0.948148
0.981,0.558952,0.948148
0.982,0.556522,0.948148
0.983,0.554113,0.948148
0.984,0.551724,0.948148
0.985,0.549356,0.948148
0.986,0.549356,0.948148
0.987,0.553191,0.962963
0.988,0.546219,0.962963
0.989,0.53719,0.962963
0.99,0.534979,0.962963
0.991,0.532787,0.962963
0.992,0.526316,0.962963
0.993,0.524194,0.962963
0.994,0.515873,0.962963
0.995,0.503876,0.962963
0.996,0.496183,0.962963
0.997,0.477941,0.962963
0.998,0.449827,0.962963
0.999,0.411215,0.977778
1,0.310345,1


==> data/pr_curves/unseen/data-siamese-joins-roc-cumulative-hist-unseen.csv <==
threshold,precision,recall
0,1,0
0.001,0.846154,0.0814815
0.002,0.875,0.103704
0.003,0.9,0.133333
0.004,0.869565,0.148148
0.005,0.884615,0.17037
0.006,0.884615,0.17037
0.007,0.896552,0.192593
0.008,0.903226,0.207407
0.009,0.878788,0.214815
0.01,0.885714,0.22963
0.011,0.891892,0.244444
0.012,0.897436,0.259259
0.013,0.875,0.259259
0.014,0.860465,0.274074
0.015,0.844444,0.281481
0.016,0.844444,0.281481
0.017,0.844444,0.281481
0.018,0.844444,0.281481
0.019,0.847826,0.288889
0.02,0.829787,0.288889
0.021,0.816327,0.296296
0.022,0.82,0.303704
0.023,0.830189,0.325926
0.024,0.830189,0.325926
0.025,0.814815,0.325926
0.026,0.814815,0.325926
0.027,0.814815,0.325926
0.028,0.8,0.325926
0.029,0.8,0.325926
0.03,0.785714,0.325926
0.031,0.785714,0.325926
0.032,0.785714,0.325926
0.033,0.789474,0.333333
0.034,0.789474,0.333333
0.035,0.775862,0.333333
0.036,0.762712,0.333333
0.037,0.754098,0.340741
0.038,0.746032,0.348148
0.039,0.75,0.355556
0.04,0.75,0.355556
0.041,0.75,0.355556
0.042,0.738462,0.355556
0.043,0.742424,0.362963
0.044,0.742424,0.362963
0.045,0.742424,0.362963
0.046,0.746269,0.37037
0.047,0.75,0.377778
0.048,0.75,0.377778
0.049,0.75,0.377778
0.05,0.75,0.377778
0.051,0.75,0.377778
0.052,0.75,0.377778
0.053,0.75,0.377778
0.054,0.753623,0.385185
0.055,0.753623,0.385185
0.056,0.753623,0.385185
0.057,0.753623,0.385185
0.058,0.753623,0.385185
0.059,0.753623,0.385185
0.06,0.753623,0.385185
0.061,0.753623,0.385185
0.062,0.742857,0.385185
0.063,0.742857,0.385185
0.064,0.742857,0.385185
0.065,0.742857,0.385185
0.066,0.742857,0.385185
0.067,0.75,0.4
0.068,0.75,0.4
0.069,0.75,0.4
0.07,0.75,0.4
0.071,0.739726,0.4
0.072,0.739726,0.4
0.073,0.739726,0.4
0.074,0.739726,0.4
0.075,0.739726,0.4
0.076,0.739726,0.4
0.077,0.743243,0.407407
0.078,0.743243,0.407407
0.079,0.743243,0.407407
0.08,0.746667,0.414815
0.081,0.746667,0.414815
0.082,0.75,0.422222
0.083,0.75,0.422222
0.084,0.753247,0.42963
0.085,0.753247,0.42963
0.086,0.753247,0.42963
0.087,0.75641,0.437037
0.088,0.75641,0.437037
0.089,0.75641,0.437037
0.09,0.759494,0.444444
0.091,0.759494,0.444444
0.092,0.759494,0.444444
0.093,0.7625,0.451852
0.094,0.753086,0.451852
0.095,0.753086,0.451852
0.096,0.753086,0.451852
0.097,0.743902,0.451852
0.098,0.743902,0.451852
0.099,0.743902,0.451852
0.1,0.743902,0.451852
0.101,0.743902,0.451852
0.102,0.743902,0.451852
0.103,0.743902,0.451852
0.104,0.743902,0.451852
0.105,0.743902,0.451852
0.106,0.743902,0.451852
0.107,0.743902,0.451852
0.108,0.73494,0.451852
0.109,0.73494,0.451852
0.11,0.741176,0.466667
0.111,0.741176,0.466667
0.112,0.741176,0.466667
0.113,0.741176,0.466667
0.114,0.741176,0.466667
0.115,0.741176,0.466667
0.116,0.741176,0.466667
0.117,0.741176,0.466667
0.118,0.741176,0.466667
0.119,0.741176,0.466667
0.12,0.741176,0.466667
0.121,0.741176,0.466667
0.122,0.741176,0.466667
0.123,0.744186,0.474074
0.124,0.744186,0.474074
0.125,0.744186,0.474074
0.126,0.744186,0.474074
0.127,0.747126,0.481481
0.128,0.747126,0.481481
0.129,0.738636,0.481481
0.13,0.738636,0.481481
0.131,0.738636,0.481481
0.132,0.738636,0.481481
0.133,0.738636,0.481481
0.134,0.738636,0.481481
0.135,0.738636,0.481481
0.136,0.738636,0.481481
0.137,0.738636,0.481481
0.138,0.738636,0.481481
0.139,0.738636,0.481481
0.14,0.730337,0.481481
0.141,0.722222,0.481481
0.142,0.722222,0.481481
0.143,0.722222,0.481481
0.144,0.722222,0.481481
0.145,0.722222,0.481481
0.146,0.722222,0.481481
0.147,0.722222,0.481481
0.148,0.722222,0.481481
0.149,0.722222,0.481481
0.15,0.722222,0.481481
0.151,0.722222,0.481481
0.152,0.722222,0.481481
0.153,0.722222,0.481481
0.154,0.722222,0.481481
0.155,0.722222,0.481481
0.156,0.722222,0.481481
0.157,0.722222,0.481481
0.158,0.722222,0.481481
0.159,0.725275,0.488889
0.16,0.725275,0.488889
0.161,0.725275,0.488889
0.162,0.725275,0.488889
0.163,0.725275,0.488889
0.164,0.725275,0.488889
0.165,0.725275,0.488889
0.166,0.725275,0.488889
0.167,0.725275,0.488889
0.168,0.725275,0.488889
0.169,0.725275,0.488889
0.17,0.717391,0.488889
0.171,0.717391,0.488889
0.172,0.717391,0.488889
0.173,0.717391,0.488889
0.174,0.717391,0.488889
0.175,0.717391,0.488889
0.176,0.717391,0.488889
0.177,0.717391,0.488889
0.178,0.717391,0.488889
0.179,0.712766,0.496296
0.18,0.712766,0.496296
0.181,0.712766,0.496296
0.182,0.705263,0.496296
0.183,0.705263,0.496296
0.184,0.705263,0.496296
0.185,0.705263,0.496296
0.186,0.705263,0.496296
0.187,0.705263,0.496296
0.188,0.705263,0.496296
0.189,0.705263,0.496296
0.19,0.705263,0.496296
0.191,0.697917,0.496296
0.192,0.697917,0.496296
0.193,0.697917,0.496296
0.194,0.697917,0.496296
0.195,0.697917,0.496296
0.196,0.697917,0.496296
0.197,0.697917,0.496296
0.198,0.697917,0.496296
0.199,0.701031,0.503704
0.2,0.701031,0.503704
0.201,0.704082,0.511111
0.202,0.704082,0.511111
0.203,0.704082,0.511111
0.204,0.707071,0.518519
0.205,0.707071,0.518519
0.206,0.71,0.525926
0.207,0.71,0.525926
0.208,0.71,0.525926
0.209,0.71,0.525926
0.21,0.71,0.525926
0.211,0.71,0.525926
0.212,0.71,0.525926
0.213,0.71,0.525926
0.214,0.712871,0.533333
0.215,0.712871,0.533333
0.216,0.712871,0.533333
0.217,0.712871,0.533333
0.218,0.712871,0.533333
0.219,0.712871,0.533333
0.22,0.712871,0.533333
0.221,0.712871,0.533333
0.222,0.705882,0.533333
0.223,0.705882,0.533333
0.224,0.705882,0.533333
0.225,0.705882,0.533333
0.226,0.705882,0.533333
0.227,0.705882,0.533333
0.228,0.705882,0.533333
0.229,0.705882,0.533333
0.23,0.705882,0.533333
0.231,0.705882,0.533333
0.232,0.708738,0.540741
0.233,0.708738,0.540741
0.234,0.708738,0.540741
0.235,0.708738,0.540741
0.236,0.701923,0.540741
0.237,0.701923,0.540741
0.238,0.704762,0.548148
0.239,0.704762,0.548148
0.24,0.704762,0.548148
0.241,0.704762,0.548148
0.242,0.698113,0.548148
0.243,0.698113,0.548148
0.244,0.698113,0.548148
0.245,0.698113,0.548148
0.246,0.698113,0.548148
0.247,0.698113,0.548148
0.248,0.698113,0.548148
0.249,0.698113,0.548148
0.25,0.691589,0.548148
0.251,0.691589,0.548148
0.252,0.691589,0.548148
0.253,0.694444,0.555556
0.254,0.694444,0.555556
0.255,0.688073,0.555556
0.256,0.688073,0.555556
0.257,0.681818,0.555556
0.258,0.681818,0.555556
0.259,0.675676,0.555556
0.26,0.675676,0.555556
0.261,0.675676,0.555556
0.262,0.675676,0.555556
0.263,0.675676,0.555556
0.264,0.669643,0.555556
0.265,0.669643,0.555556
0.266,0.663717,0.555556
0.267,0.663717,0.555556
0.268,0.663717,0.555556
0.269,0.663717,0.555556
0.27,0.663717,0.555556
0.271,0.663717,0.555556
0.272,0.663717,0.555556
0.273,0.663717,0.555556
0.274,0.663717,0.555556
0.275,0.663717,0.555556
0.276,0.663717,0.555556
0.277,0.663717,0.555556
0.278,0.666667,0.562963
0.279,0.666667,0.562963
0.28,0.666667,0.562963
0.281,0.666667,0.562963
0.282,0.666667,0.562963
0.283,0.666667,0.562963
0.284,0.666667,0.562963
0.285,0.666667,0.562963
0.286,0.666667,0.562963
0.287,0.666667,0.562963
0.288,0.66087,0.562963
0.289,0.66087,0.562963
0.29,0.66087,0.562963
0.291,0.66087,0.562963
0.292,0.66087,0.562963
0.293,0.66087,0.562963
0.294,0.66087,0.562963
0.295,0.66087,0.562963
0.296,0.66087,0.562963
0.297,0.66087,0.562963
0.298,0.66087,0.562963
0.299,0.663793,0.57037
0.3,0.663793,0.57037
0.301,0.663793,0.57037
0.302,0.666667,0.577778
0.303,0.666667,0.577778
0.304,0.666667,0.577778
0.305,0.666667,0.577778
0.306,0.666667,0.577778
0.307,0.666667,0.577778
0.308,0.666667,0.577778
0.309,0.666667,0.577778
0.31,0.666667,0.577778
0.311,0.666667,0.577778
0.312,0.666667,0.577778
0.313,0.666667,0.577778
0.314,0.666667,0.577778
0.315,0.666667,0.577778
0.316,0.666667,0.577778
0.317,0.666667,0.577778
0.318,0.666667,0.577778
0.319,0.666667,0.577778
0.32,0.661017,0.577778
0.321,0.661017,0.577778
0.322,0.661017,0.577778
0.323,0.661017,0.577778
0.324,0.661017,0.577778
0.325,0.661017,0.577778
0.326,0.661017,0.577778
0.327,0.661017,0.577778
0.328,0.661017,0.577778
0.329,0.661017,0.577778
0.33,0.661017,0.577778
0.331,0.661017,0.577778
0.332,0.661017,0.577778
0.333,0.661017,0.577778
0.334,0.661017,0.577778
0.335,0.661017,0.577778
0.336,0.661017,0.577778
0.337,0.661017,0.577778
0.338,0.663866,0.585185
0.339,0.663866,0.585185
0.34,0.663866,0.585185
0.341,0.663866,0.585185
0.342,0.663866,0.585185
0.343,0.663866,0.585185
0.344,0.663866,0.585185
0.345,0.663866,0.585185
0.346,0.663866,0.585185
0.347,0.663866,0.585185
0.348,0.663866,0.585185
0.349,0.663866,0.585185
0.35,0.663866,0.585185
0.351,0.663866,0.585185
0.352,0.663866,0.585185
0.353,0.663866,0.585185
0.354,0.663866,0.585185
0.355,0.663866,0.585185
0.356,0.663866,0.585185
0.357,0.663866,0.585185
0.358,0.663866,0.585185
0.359,0.663866,0.585185
0.36,0.663866,0.585185
0.361,0.658333,0.585185
0.362,0.658333,0.585185
0.363,0.658333,0.585185
0.364,0.658333,0.585185
0.365,0.658333,0.585185
0.366,0.658333,0.585185
0.367,0.658333,0.585185
0.368,0.658333,0.585185
0.369,0.658333,0.585185
0.37,0.658333,0.585185
0.371,0.658333,0.585185
0.372,0.658333,0.585185
0.373,0.658333,0.585185
0.374,0.658333,0.585185
0.375,0.658333,0.585185
0.376,0.658333,0.585185
0.377,0.658333,0.585185
0.378,0.658333,0.585185
0.379,0.658333,0.585185
0.38,0.658333,0.585185
0.381,0.658333,0.585185
0.382,0.652893,0.585185
0.383,0.652893,0.585185
0.384,0.652893,0.585185
0.385,0.652893,0.585185
0.386,0.652893,0.585185
0.387,0.652893,0.585185
0.388,0.652893,0.585185
0.389,0.652893,0.585185
0.39,0.652893,0.585185
0.391,0.652893,0.585185
0.392,0.652893,0.585185
0.393,0.652893,0.585185
0.394,0.652893,0.585185
0.395,0.652893,0.585185
0.396,0.652893,0.585185
0.397,0.652893,0.585185
0.398,0.652893,0.585185
0.399,0.652893,0.585185
0.4,0.652893,0.585185
0.401,0.652893,0.585185
0.402,0.652893,0.585185
0.403,0.652893,0.585185
0.404,0.652893,0.585185
0.405,0.652893,0.585185
0.406,0.652893,0.585185
0.407,0.652893,0.585185
0.408,0.652893,0.585185
0.409,0.652893,0.585185
0.41,0.652893,0.585185
0.411,0.652893,0.585185
0.412,0.652893,0.585185
0.413,0.652893,0.585185
0.414,0.652893,0.585185
0.415,0.652893,0.585185
0.416,0.652893,0.585185
0.417,0.652893,0.585185
0.418,0.652893,0.585185
0.419,0.652893,0.585185
0.42,0.652893,0.585185
0.421,0.652893,0.585185
0.422,0.652893,0.585185
0.423,0.652893,0.585185
0.424,0.652893,0.585185
0.425,0.655738,0.592593
0.426,0.655738,0.592593
0.427,0.655738,0.592593
0.428,0.655738,0.592593
0.429,0.655738,0.592593
0.43,0.655738,0.592593
0.431,0.655738,0.592593
0.432,0.655738,0.592593
0.433,0.655738,0.592593
0.434,0.655738,0.592593
0.435,0.655738,0.592593
0.436,0.655738,0.592593
0.437,0.655738,0.592593
0.438,0.655738,0.592593
0.439,0.655738,0.592593
0.44,0.658537,0.6
0.441,0.658537,0.6
0.442,0.658537,0.6
0.443,0.658537,0.6
0.444,0.658537,0.6
0.445,0.658537,0.6
0.446,0.658537,0.6
0.447,0.658537,0.6
0.448,0.658537,0.6
0.449,0.658537,0.6
0.45,0.658537,0.6
0.451,0.658537,0.6
0.452,0.658537,0.6
0.453,0.658537,0.6
0.454,0.658537,0.6
0.455,0.658537,0.6
0.456,0.658537,0.6
0.457,0.658537,0.6
0.458,0.658537,0.6
0.459,0.658537,0.6
0.46,0.658537,0.6
0.461,0.658537,0.6
0.462,0.658537,0.6
0.463,0.658537,0.6
0.464,0.658537,0.6
0.465,0.658537,0.6
0.466,0.658537,0.6
0.467,0.658537,0.6
0.468,0.658537,0.6
0.469,0.658537,0.6
0.47,0.658537,0.6
0.471,0.658537,0.6
0.472,0.658537,0.6
0.473,0.658537,0.6
0.474,0.66129,0.607407
0.475,0.66129,0.607407
0.476,0.664,0.614815
0.477,0.664,0.614815
0.478,0.664,0.614815
0.479,0.664,0.614815
0.48,0.664,0.614815
0.481,0.664,0.614815
0.482,0.664,0.614815
0.483,0.664,0.614815
0.484,0.664,0.614815
0.485,0.664,0.614815
0.486,0.664,0.614815
0.487,0.666667,0.622222
0.488,0.666667,0.622222
0.489,0.666667,0.622222
0.49,0.666667,0.622222
0.491,0.666667,0.622222
0.492,0.666667,0.622222
0.493,0.666667,0.622222
0.494,0.666667,0.622222
0.495,0.666667,0.622222
0.496,0.666667,0.622222
0.497,0.666667,0.622222
0.498,0.666667,0.622222
0.499,0.669291,0.62963
0.5,0.669291,0.62963
0.501,0.669291,0.62963
0.502,0.669291,0.62963
0.503,0.669291,0.62963
0.504,0.664062,0.62963
0.505,0.664062,0.62963
0.506,0.664062,0.62963
0.507,0.664062,0.62963
0.508,0.664062,0.62963
0.509,0.664062,0.62963
0.51,0.664062,0.62963
0.511,0.664062,0.62963
0.512,0.666667,0.637037
0.513,0.666667,0.637037
0.514,0.666667,0.637037
0.515,0.666667,0.637037
0.516,0.666667,0.637037
0.517,0.661538,0.637037
0.518,0.661538,0.637037
0.519,0.661538,0.637037
0.52,0.661538,0.637037
0.521,0.661538,0.637037
0.522,0.656489,0.637037
0.523,0.656489,0.637037
0.524,0.656489,0.637037
0.525,0.656489,0.637037
0.526,0.656489,0.637037
0.527,0.656489,0.637037
0.528,0.651515,0.637037
0.529,0.651515,0.637037
0.53,0.651515,0.637037
0.531,0.651515,0.637037
0.532,0.651515,0.637037
0.533,0.651515,0.637037
0.534,0.651515,0.637037
0.535,0.651515,0.637037
0.536,0.651515,0.637037
0.537,0.651515,0.637037
0.538,0.651515,0.637037
0.539,0.651515,0.637037
0.54,0.654135,0.644444
0.541,0.656716,0.651852
0.542,0.656716,0.651852
0.543,0.656716,0.651852
0.544,0.656716,0.651852
0.545,0.656716,0.651852
0.546,0.656716,0.651852
0.547,0.656716,0.651852
0.548,0.656716,0.651852
0.549,0.656716,0.651852
0.55,0.656716,0.651852
0.551,0.656716,0.651852
0.552,0.656716,0.651852
0.553,0.656716,0.651852
0.554,0.656716,0.651852
0.555,0.656716,0.651852
0.556,0.656716,0.651852
0.557,0.656716,0.651852
0.558,0.656716,0.651852
0.559,0.656716,0.651852
0.56,0.656716,0.651852
0.561,0.656716,0.651852
0.562,0.656716,0.651852
0.563,0.656716,0.651852
0.564,0.656716,0.651852
0.565,0.656716,0.651852
0.566,0.656716,0.651852
0.567,0.656716,0.651852
0.568,0.656716,0.651852
0.569,0.656716,0.651852
0.57,0.656716,0.651852
0.571,0.656716,0.651852
0.572,0.659259,0.659259
0.573,0.659259,0.659259
0.574,0.659259,0.659259
0.575,0.659259,0.659259
0.576,0.659259,0.659259
0.577,0.659259,0.659259
0.578,0.659259,0.659259
0.579,0.659259,0.659259
0.58,0.659259,0.659259
0.581,0.659259,0.659259
0.582,0.661765,0.666667
0.583,0.661765,0.666667
0.584,0.661765,0.666667
0.585,0.661765,0.666667
0.586,0.661765,0.666667
0.587,0.661765,0.666667
0.588,0.661765,0.666667
0.589,0.661765,0.666667
0.59,0.661765,0.666667
0.591,0.661765,0.666667
0.592,0.656934,0.666667
0.593,0.656934,0.666667
0.594,0.656934,0.666667
0.595,0.656934,0.666667
0.596,0.656934,0.666667
0.597,0.656934,0.666667
0.598,0.656934,0.666667
0.599,0.656934,0.666667
0.6,0.656934,0.666667
0.601,0.656934,0.666667
0.602,0.656934,0.666667
0.603,0.656934,0.666667
0.604,0.656934,0.666667
0.605,0.656934,0.666667
0.606,0.656934,0.666667
0.607,0.656934,0.666667
0.608,0.656934,0.666667
0.609,0.656934,0.666667
0.61,0.656934,0.666667
0.611,0.656934,0.666667
0.612,0.652174,0.666667
0.613,0.652174,0.666667
0.614,0.652174,0.666667
0.615,0.652174,0.666667
0.616,0.652174,0.666667
0.617,0.652174,0.666667
0.618,0.652174,0.666667
0.619,0.652174,0.666667
0.62,0.652174,0.666667
0.621,0.652174,0.666667
0.622,0.652174,0.666667
0.623,0.652174,0.666667
0.624,0.652174,0.666667
0.625,0.652174,0.666667
0.626,0.652174,0.666667
0.627,0.652174,0.666667
0.628,0.652174,0.666667
0.629,0.652174,0.666667
0.63,0.652174,0.666667
0.631,0.652174,0.666667
0.632,0.652174,0.666667
0.633,0.652174,0.666667
0.634,0.652174,0.666667
0.635,0.652174,0.666667
0.636,0.652174,0.666667
0.637,0.654676,0.674074
0.638,0.654676,0.674074
0.639,0.654676,0.674074
0.64,0.654676,0.674074
0.641,0.654676,0.674074
0.642,0.654676,0.674074
0.643,0.654676,0.674074
0.644,0.654676,0.674074
0.645,0.654676,0.674074
0.646,0.654676,0.674074
0.647,0.654676,0.674074
0.648,0.654676,0.674074
0.649,0.654676,0.674074
0.65,0.654676,0.674074
0.651,0.654676,0.674074
0.652,0.654676,0.674074
0.653,0.654676,0.674074
0.654,0.654676,0.674074
0.655,0.654676,0.674074
0.656,0.654676,0.674074
0.657,0.654676,0.674074
0.658,0.654676,0.674074
0.659,0.654676,0.674074
0.66,0.654676,0.674074
0.661,0.654676,0.674074
0.662,0.654676,0.674074
0.663,0.654676,0.674074
0.664,0.654676,0.674074
0.665,0.654676,0.674074
0.666,0.654676,0.674074
0.667,0.654676,0.674074
0.668,0.654676,0.674074
0.669,0.654676,0.674074
0.67,0.657143,0.681481
0.671,0.657143,0.681481
0.672,0.657143,0.681481
0.673,0.657143,0.681481
0.674,0.657143,0.681481
0.675,0.652482,0.681481
0.676,0.652482,0.681481
0.677,0.652482,0.681481
0.678,0.652482,0.681481
0.679,0.652482,0.681481
0.68,0.647887,0.681481
0.681,0.647887,0.681481
0.682,0.647887,0.681481
0.683,0.643357,0.681481
0.684,0.643357,0.681481
0.685,0.643357,0.681481
0.686,0.643357,0.681481
0.687,0.643357,0.681481
0.688,0.643357,0.681481
0.689,0.643357,0.681481
0.69,0.643357,0.681481
0.691,0.643357,0.681481
0.692,0.645833,0.688889
0.693,0.645833,0.688889
0.694,0.645833,0.688889
0.695,0.645833,0.688889
0.696,0.645833,0.688889
0.697,0.645833,0.688889
0.698,0.645833,0.688889
0.699,0.645833,0.688889
0.7,0.645833,0.688889
0.701,0.645833,0.688889
0.702,0.645833,0.688889
0.703,0.645833,0.688889
0.704,0.645833,0.688889
0.705,0.645833,0.688889
0.706,0.645833,0.688889
0.707,0.645833,0.688889
0.708,0.645833,0.688889
0.709,0.648276,0.696296
0.71,0.648276,0.696296
0.711,0.648276,0.696296
0.712,0.648276,0.696296
0.713,0.648276,0.696296
0.714,0.648276,0.696296
0.715,0.648276,0.696296
0.716,0.648276,0.696296
0.717,0.648276,0.696296
0.718,0.648276,0.696296
0.719,0.648276,0.696296
0.72,0.648276,0.696296
0.721,0.648276,0.696296
0.722,0.643836,0.696296
0.723,0.643836,0.696296
0.724,0.643836,0.696296
0.725,0.643836,0.696296
0.726,0.646259,0.703704
0.727,0.646259,0.703704
0.728,0.646259,0.703704
0.729,0.646259,0.703704
0.73,0.646259,0.703704
0.731,0.646259,0.703704
0.732,0.646259,0.703704
0.733,0.646259,0.703704
0.734,0.646259,0.703704
0.735,0.646259,0.703704
0.736,0.646259,0.703704
0.737,0.646259,0.703704
0.738,0.646259,0.703704
0.739,0.646259,0.703704
0.74,0.646259,0.703704
0.741,0.646259,0.703704
0.742,0.646259,0.703704
0.743,0.646259,0.703704
0.744,0.646259,0.703704
0.745,0.646259,0.703704
0.746,0.646259,0.703704
0.747,0.646259,0.703704
0.748,0.646259,0.703704
0.749,0.646259,0.703704
0.75,0.646259,0.703704
0.751,0.646259,0.703704
0.752,0.646259,0.703704
0.753,0.646259,0.703704
0.754,0.646259,0.703704
0.755,0.646259,0.703704
0.756,0.646259,0.703704
0.757,0.646259,0.703704
0.758,0.646259,0.703704
0.759,0.641892,0.703704
0.76,0.641892,0.703704
0.761,0.641892,0.703704
0.762,0.641892,0.703704
0.763,0.637584,0.703704
0.764,0.633333,0.703704
0.765,0.633333,0.703704
0.766,0.633333,0.703704
0.767,0.633333,0.703704
0.768,0.633333,0.703704
0.769,0.633333,0.703704
0.77,0.629139,0.703704
0.771,0.629139,0.703704
0.772,0.629139,0.703704
0.773,0.629139,0.703704
0.774,0.629139,0.703704
0.775,0.629139,0.703704
0.776,0.629139,0.703704
0.777,0.631579,0.711111
0.778,0.631579,0.711111
0.779,0.631579,0.711111
0.78,0.631579,0.711111
0.781,0.631579,0.711111
0.782,0.631579,0.711111
0.783,0.631579,0.711111
0.784,0.631579,0.711111
0.785,0.631579,0.711111
0.786,0.631579,0.711111
0.787,0.631579,0.711111
0.788,0.633987,0.718518
0.789,0.633987,0.718518
0.79,0.633987,0.718518
0.791,0.636364,0.725926
0.792,0.636364,0.725926
0.793,0.636364,0.725926
0.794,0.636364,0.725926
0.795,0.636364,0.725926
0.796,0.632258,0.725926
0.797,0.632258,0.725926
0.798,0.632258,0.725926
0.799,0.628205,0.725926
0.8,0.628205,0.725926
0.801,0.628205,0.725926
0.802,0.628205,0.725926
0.803,0.628205,0.725926
0.804,0.628205,0.725926
0.805,0.628205,0.725926
0.806,0.628205,0.725926
0.807,0.628205,0.725926
0.808,0.628205,0.725926
0.809,0.628205,0.725926
0.81,0.630573,0.733333
0.811,0.630573,0.733333
0.812,0.630573,0.733333
0.813,0.630573,0.733333
0.814,0.632911,0.740741
0.815,0.632911,0.740741
0.816,0.632911,0.740741
0.817,0.632911,0.740741
0.818,0.632911,0.740741
0.819,0.632911,0.740741
0.82,0.632911,0.740741
0.821,0.63522,0.748148
0.822,0.63522,0.748148
0.823,0.63522,0.748148
0.824,0.63522,0.748148
0.825,0.63522,0.748148
0.826,0.63522,0.748148
0.827,0.63522,0.748148
0.828,0.63522,0.748148
0.829,0.63522,0.748148
0.83,0.63522,0.748148
0.831,0.63522,0.748148
0.832,0.63522,0.748148
0.833,0.63522,0.748148
0.834,0.63522,0.748148
0.835,0.63522,0.748148
0.836,0.63522,0.748148
0.837,0.63522,0.748148
0.838,0.63522,0.748148
0.839,0.63522,0.748148
0.84,0.63522,0.748148
0.841,0.63522,0.748148
0.842,0.63522,0.748148
0.843,0.63522,0.748148
0.844,0.63522,0.748148
0.845,0.63522,0.748148
0.846,0.6375,0.755556
0.847,0.639752,0.762963
0.848,0.639752,0.762963
0.849,0.639752,0.762963
0.85,0.639752,0.762963
0.851,0.639752,0.762963
0.852,0.639752,0.762963
0.853,0.639752,0.762963
0.854,0.639752,0.762963
0.855,0.639752,0.762963
0.856,0.639752,0.762963
0.857,0.639752,0.762963
0.858,0.639752,0.762963
0.859,0.639752,0.762963
0.86,0.639752,0.762963
0.861,0.635802,0.762963
0.862,0.635802,0.762963
0.863,0.635802,0.762963
0.864,0.635802,0.762963
0.865,0.635802,0.762963
0.866,0.635802,0.762963
0.867,0.635802,0.762963
0.868,0.640244,0.777778
0.869,0.640244,0.777778
0.87,0.640244,0.777778
0.871,0.640244,0.777778
0.872,0.640244,0.777778
0.873,0.640244,0.777778
0.874,0.640244,0.777778
0.875,0.640244,0.777778
0.876,0.640244,0.777778
0.877,0.640244,0.777778
0.878,0.640244,0.777778
0.879,0.640244,0.777778
0.88,0.640244,0.777778
0.881,0.640244,0.777778
0.882,0.640244,0.777778
0.883,0.640244,0.777778
0.884,0.640244,0.777778
0.885,0.640244,0.777778
0.886,0.640244,0.777778
0.887,0.640244,0.777778
0.888,0.640244,0.777778
0.889,0.640244,0.777778
0.89,0.640244,0.777778
0.891,0.640244,0.777778
0.892,0.640244,0.777778
0.893,0.640244,0.777778
0.894,0.640244,0.777778
0.895,0.642424,0.785185
0.896,0.642424,0.785185
0.897,0.642424,0.785185
0.898,0.638554,0.785185
0.899,0.638554,0.785185
0.9,0.638554,0.785185
0.901,0.638554,0.785185
0.902,0.638554,0.785185
0.903,0.638554,0.785185
0.904,0.638554,0.785185
0.905,0.634731,0.785185
0.906,0.634731,0.785185
0.907,0.634731,0.785185
0.908,0.630952,0.785185
0.909,0.633136,0.792593
0.91,0.633136,0.792593
0.911,0.633136,0.792593
0.912,0.633136,0.792593
0.913,0.633136,0.792593
0.914,0.633136,0.792593
0.915,0.633136,0.792593
0.916,0.633136,0.792593
0.917,0.633136,0.792593
0.918,0.635294,0.8
0.919,0.635294,0.8
0.92,0.635294,0.8
0.921,0.635294,0.8
0.922,0.631579,0.8
0.923,0.631579,0.8
0.924,0.631579,0.8
0.925,0.631579,0.8
0.926,0.631579,0.8
0.927,0.631579,0.8
0.928,0.631579,0.8
0.929,0.631579,0.8
0.93,0.631579,0.8
0.931,0.631579,0.8
0.932,0.627907,0.8
0.933,0.627907,0.8
0.934,0.627907,0.8
0.935,0.627907,0.8
0.936,0.627907,0.8
0.937,0.627907,0.8
0.938,0.627907,0.8
0.939,0.627907,0.8
0.94,0.630058,0.807407
0.941,0.630058,0.807407
0.942,0.630058,0.807407
0.943,0.630058,0.807407
0.944,0.630058,0.807407
0.945,0.630058,0.807407
0.946,0.630058,0.807407
0.947,0.630058,0.807407
0.948,0.626437,0.807407
0.949,0.626437,0.807407
0.95,0.626437,0.807407
0.951,0.626437,0.807407
0.952,0.628571,0.814815
0.953,0.628571,0.814815
0.954,0.627119,0.822222
0.955,0.627119,0.822222
0.956,0.627119,0.822222
0.957,0.627119,0.822222
0.958,0.627119,0.822222
0.959,0.627119,0.822222
0.96,0.627119,0.822222
0.961,0.623595,0.822222
0.962,0.620112,0.822222
0.963,0.620112,0.822222
0.964,0.616667,0.822222
0.965,0.616667,0.822222
0.966,0.616667,0.822222
0.967,0.61326,0.822222
0.968,0.61326,0.822222
0.969,0.608696,0.82963
0.97,0.605405,0.82963
0.971,0.59893,0.82963
0.972,0.601064,0.837037
0.973,0.601064,0.837037
0.974,0.603175,0.844444
0.975,0.605263,0.851852
0.976,0.60733,0.859259
0.977,0.604167,0.859259
0.978,0.604167,0.859259
0.979,0.606218,0.866667
0.98,0.606218,0.866667
0.981,0.606218,0.866667
0.982,0.608247,0.874074
0.983,0.608247,0.874074
0.984,0.608247,0.874074
0.985,0.608247,0.874074
0.986,0.608247,0.874074
0.987,0.605128,0.874074
0.988,0.605128,0.874074
0.989,0.605128,0.874074
0.99,0.598985,0.874074
0.991,0.598985,0.874074
0.992,0.60101,0.881481
0.993,0.59799,0.881481
0.994,0.595,0.881481
0.995,0.59204,0.881481
0.996,0.585366,0.888889
0.997,0.589372,0.903704
0.998,0.58216,0.918519
0.999,0.582569,0.940741
1,0.310345,1


==> data/pr_curves/unseen/data-siamese-joins-roc-no-augment-unseen.csv <==
threshold,precision,recall
0,1,0
0.001,1,0.125926
0.002,1,0.177778
0.003,0.810811,0.222222
0.004,0.833333,0.259259
0.005,0.833333,0.259259
0.006,0.844444,0.281481
0.007,0.816327,0.296296
0.008,0.823529,0.311111
0.009,0.814815,0.325926
0.01,0.807018,0.340741
0.011,0.786885,0.355556
0.012,0.790323,0.362963
0.013,0.8,0.385185
0.014,0.80303,0.392593
0.015,0.80597,0.4
0.016,0.797101,0.407407
0.017,0.773333,0.42963
0.018,0.753247,0.42963
0.019,0.74359,0.42963
0.02,0.728395,0.437037
0.021,0.728395,0.437037
0.022,0.73494,0.451852
0.023,0.738095,0.459259
0.024,0.732558,0.466667
0.025,0.738636,0.481481
0.026,0.733333,0.488889
0.027,0.717391,0.488889
0.028,0.709677,0.488889
0.029,0.709677,0.488889
0.03,0.702128,0.488889
0.031,0.694737,0.488889
0.032,0.697917,0.496296
0.033,0.697917,0.496296
0.034,0.683673,0.496296
0.035,0.686869,0.503704
0.036,0.686869,0.503704
0.037,0.693069,0.518519
0.038,0.693069,0.518519
0.039,0.693069,0.518519
0.04,0.686275,0.518519
0.041,0.682692,0.525926
0.042,0.685714,0.533333
0.043,0.688679,0.540741
0.044,0.691589,0.548148
0.045,0.694444,0.555556
0.046,0.688073,0.555556
0.047,0.690909,0.562963
0.048,0.690909,0.562963
0.049,0.693694,0.57037
0.05,0.696429,0.577778
0.051,0.696429,0.577778
0.052,0.690265,0.577778
0.053,0.684211,0.577778
0.054,0.675214,0.585185
0.055,0.669492,0.585185
0.056,0.663866,0.585185
0.057,0.663866,0.585185
0.058,0.663866,0.585185
0.059,0.663866,0.585185
0.06,0.669421,0.6
0.061,0.669421,0.6
0.062,0.669421,0.6
0.063,0.663934,0.6
0.064,0.666667,0.607407
0.065,0.666667,0.607407
0.066,0.669355,0.614815
0.067,0.672,0.622222
0.068,0.672,0.622222
0.069,0.666667,0.622222
0.07,0.661417,0.622222
0.071,0.661417,0.622222
0.072,0.65625,0.622222
0.073,0.65625,0.622222
0.074,0.65625,0.622222
0.075,0.65625,0.622222
0.076,0.658915,0.62963
0.077,0.658915,0.62963
0.078,0.661538,0.637037
0.079,0.661538,0.637037
0.08,0.661538,0.637037
0.081,0.661538,0.637037
0.082,0.661538,0.637037
0.083,0.661538,0.637037
0.084,0.661538,0.637037
0.085,0.661538,0.637037
0.086,0.664122,0.644444
0.087,0.664122,0.644444
0.088,0.664122,0.644444
0.089,0.664122,0.644444
0.09,0.664122,0.644444
0.091,0.664122,0.644444
0.092,0.661654,0.651852
0.093,0.661654,0.651852
0.094,0.661654,0.651852
0.095,0.661654,0.651852
0.096,0.661654,0.651852
0.097,0.659259,0.659259
0.098,0.659259,0.659259
0.099,0.654412,0.659259
0.1,0.654412,0.659259
0.101,0.654412,0.659259
0.102,0.656934,0.666667
0.103,0.656934,0.666667
0.104,0.656934,0.666667
0.105,0.656934,0.666667
0.106,0.656934,0.666667
0.107,0.656934,0.666667
0.108,0.656934,0.666667
0.109,0.656934,0.666667
0.11,0.65942,0.674074
0.111,0.65942,0.674074
0.112,0.65942,0.674074
0.113,0.65942,0.674074
0.114,0.65942,0.674074
0.115,0.65942,0.674074
0.116,0.65,0.674074
0.117,0.65,0.674074
0.118,0.65,0.674074
0.119,0.65,0.674074
0.12,0.65,0.674074
0.121,0.65,0.674074
0.122,0.65,0.674074
0.123,0.65,0.674074
0.124,0.65,0.674074
0.125,0.65,0.674074
0.126,0.65,0.674074
0.127,0.65,0.674074
0.128,0.65,0.674074
0.129,0.65,0.674074
0.13,0.65,0.674074
0.131,0.65,0.674074
0.132,0.65,0.674074
0.133,0.64539,0.674074
0.134,0.64539,0.674074
0.135,0.64539,0.674074
0.136,0.64539,0.674074
0.137,0.64539,0.674074
0.138,0.64539,0.674074
0.139,0.64539,0.674074
0.14,0.647887,0.681481
0.141,0.647887,0.681481
0.142,0.647887,0.681481
0.143,0.647887,0.681481
0.144,0.647887,0.681481
0.145,0.647887,0.681481
0.146,0.647887,0.681481
0.147,0.647887,0.681481
0.148,0.647887,0.681481
0.149,0.647887,0.681481
0.15,0.647887,0.681481
0.151,0.647887,0.681481
0.152,0.647887,0.681481
0.153,0.647887,0.681481
0.154,0.647887,0.681481
0.155,0.65035,0.688889
0.156,0.652778,0.696296
0.157,0.652778,0.696296
0.158,0.652778,0.696296
0.159,0.652778,0.696296
0.16,0.652778,0.696296
0.161,0.652778,0.696296
0.162,0.652778,0.696296
0.163,0.652778,0.696296
0.164,0.652778,0.696296
0.165,0.648276,0.696296
0.166,0.648276,0.696296
0.167,0.648276,0.696296
0.168,0.648276,0.696296
0.169,0.648276,0.696296
0.17,0.648276,0.696296
0.171,0.648276,0.696296
0.172,0.648276,0.696296
0.173,0.648276,0.696296
0.174,0.648276,0.696296
0.175,0.648276,0.696296
0.176,0.648276,0.696296
0.177,0.648276,0.696296
0.178,0.648276,0.696296
0.179,0.648276,0.696296
0.18,0.648276,0.696296
0.181,0.648276,0.696296
0.182,0.648276,0.696296
0.183,0.648276,0.696296
0.184,0.648276,0.696296
0.185,0.648276,0.696296
0.186,0.648276,0.696296
0.187,0.648276,0.696296
0.188,0.648276,0.696296
0.189,0.648276,0.696296
0.19,0.648276,0.696296
0.191,0.648276,0.696296
0.192,0.648276,0.696296
0.193,0.648276,0.696296
0.194,0.648276,0.696296
0.195,0.648276,0.696296
0.196,0.648276,0.696296
0.197,0.648276,0.696296
0.198,0.648276,0.696296
0.199,0.648276,0.696296
0.2,0.648276,0.696296
0.201,0.650685,0.703704
0.202,0.653061,0.711111
0.203,0.653061,0.711111
0.204,0.653061,0.711111
0.205,0.648649,0.711111
0.206,0.648649,0.711111
0.207,0.648649,0.711111
0.208,0.648649,0.711111
0.209,0.648649,0.711111
0.21,0.648649,0.711111
0.211,0.648649,0.711111
0.212,0.648649,0.711111
0.213,0.648649,0.711111
0.214,0.648649,0.711111
0.215,0.648649,0.711111
0.216,0.644295,0.711111
0.217,0.644295,0.711111
0.218,0.646667,0.718518
0.219,0.646667,0.718518
0.22,0.646667,0.718518
0.221,0.646667,0.718518
0.222,0.646667,0.718518
0.223,0.646667,0.718518
0.224,0.646667,0.718518
0.225,0.646667,0.718518
0.226,0.646667,0.718518
0.227,0.646667,0.718518
0.228,0.646667,0.718518
0.229,0.646667,0.718518
0.23,0.646667,0.718518
0.231,0.649007,0.725926
0.232,0.649007,0.725926
0.233,0.649007,0.725926
0.234,0.649007,0.725926
0.235,0.644737,0.725926
0.236,0.644737,0.725926
0.237,0.644737,0.725926
0.238,0.644737,0.725926
0.239,0.644737,0.725926
0.24,0.640523,0.725926
0.241,0.640523,0.725926
0.242,0.640523,0.725926
0.243,0.640523,0.725926
0.244,0.640523,0.725926
0.245,0.640523,0.725926
0.246,0.640523,0.725926
0.247,0.640523,0.725926
0.248,0.640523,0.725926
0.249,0.640523,0.725926
0.25,0.640523,0.725926
0.251,0.640523,0.725926
0.252,0.640523,0.725926
0.253,0.636364,0.725926
0.254,0.636364,0.725926
0.255,0.636364,0.725926
0.256,0.636364,0.725926
0.257,0.636364,0.725926
0.258,0.636364,0.725926
0.259,0.636364,0.725926
0.26,0.636364,0.725926
0.261,0.636364,0.725926
0.262,0.636364,0.725926
0.263,0.636364,0.725926
0.264,0.636364,0.725926
0.265,0.636364,0.725926
0.266,0.636364,0.725926
0.267,0.636364,0.725926
0.268,0.636364,0.725926
0.269,0.636364,0.725926
0.27,0.636364,0.725926
0.271,0.636364,0.725926
0.272,0.636364,0.725926
0.273,0.636364,0.725926
0.274,0.636364,0.725926
0.275,0.636364,0.725926
0.276,0.636364,0.725926
0.277,0.636364,0.725926
0.278,0.636364,0.725926
0.279,0.632258,0.725926
0.28,0.632258,0.725926
0.281,0.632258,0.725926
0.282,0.632258,0.725926
0.283,0.632258,0.725926
0.284,0.632258,0.725926
0.285,0.632258,0.725926
0.286,0.634615,0.733333
0.287,0.634615,0.733333
0.288,0.634615,0.733333
0.289,0.634615,0.733333
0.29,0.634615,0.733333
0.291,0.630573,0.733333
0.292,0.632911,0.740741
0.293,0.632911,0.740741
0.294,0.632911,0.740741
0.295,0.632911,0.740741
0.296,0.63522,0.748148
0.297,0.63522,0.748148
0.298,0.63522,0.748148
0.299,0.63522,0.748148
0.3,0.63522,0.748148
0.301,0.63522,0.748148
0.302,0.63522,0.748148
0.303,0.63522,0.748148
0.304,0.63522,0.748148
0.305,0.63522,0.748148
0.306,0.63522,0.748148
0.307,0.63522,0.748148
0.308,0.63522,0.748148
0.309,0.63522,0.748148
0.31,0.63522,0.748148
0.311,0.63522,0.748148
0.312,0.63522,0.748148
0.313,0.63522,0.748148
0.314,0.63522,0.748148
0.315,0.63522,0.748148
0.316,0.63522,0.748148
0.317,0.63522,0.748148
0.318,0.63522,0.748148
0.319,0.63522,0.748148
0.32,0.63522,0.748148
0.321,0.63522,0.748148
0.322,0.63522,0.748148
0.323,0.63522,0.748148
0.324,0.63522,0.748148
0.325,0.63522,0.748148
0.326,0.63522,0.748148
0.327,0.63522,0.748148
0.328,0.63522,0.748148
0.329,0.63522,0.748148
0.33,0.63522,0.748148
0.331,0.63522,0.748148
0.332,0.63522,0.748148
0.333,0.63522,0.748148
0.334,0.63125,0.748148
0.335,0.63125,0.748148
0.336,0.63125,0.748148
0.337,0.63125,0.748148
0.338,0.63125,0.748148
0.339,0.63125,0.748148
0.34,0.63125,0.748148
0.341,0.63125,0.748148
0.342,0.63125,0.748148
0.343,0.63125,0.748148
0.344,0.63125,0.748148
0.345,0.63125,0.748148
0.346,0.63125,0.748148
0.347,0.627329,0.748148
0.348,0.627329,0.748148
0.349,0.627329,0.748148
0.35,0.627329,0.748148
0.351,0.627329,0.748148
0.352,0.627329,0.748148
0.353,0.627329,0.748148
0.354,0.627329,0.748148
0.355,0.627329,0.748148
0.356,0.623457,0.748148
0.357,0.623457,0.748148
0.358,0.623457,0.748148
0.359,0.623457,0.748148
0.36,0.623457,0.748148
0.361,0.623457,0.748148
0.362,0.623457,0.748148
0.363,0.623457,0.748148
0.364,0.623457,0.748148
0.365,0.623457,0.748148
0.366,0.623457,0.748148
0.367,0.623457,0.748148
0.368,0.623457,0.748148
0.369,0.623457,0.748148
0.37,0.623457,0.748148
0.371,0.623457,0.748148
0.372,0.623457,0.748148
0.373,0.623457,0.748148
0.374,0.623457,0.748148
0.375,0.623457,0.748148
0.376,0.623457,0.748148
0.377,0.619632,0.748148
0.378,0.619632,0.748148
0.379,0.619632,0.748148
0.38,0.619632,0.748148
0.381,0.619632,0.748148
0.382,0.619632,0.748148
0.383,0.619632,0.748148
0.384,0.619632,0.748148
0.385,0.619632,0.748148
0.386,0.619632,0.748148
0.387,0.619632,0.748148
0.388,0.619632,0.748148
0.389,0.619632,0.748148
0.39,0.619632,0.748148
0.391,0.619632,0.748148
0.392,0.619632,0.748148
0.393,0.619632,0.748148
0.394,0.619632,0.748148
0.395,0.619632,0.748148
0.396,0.621951,0.755556
0.397,0.621951,0.755556
0.398,0.621951,0.755556
0.399,0.621951,0.755556
0.4,0.621951,0.755556
0.401,0.618182,0.755556
0.402,0.618182,0.755556
0.403,0.618182,0.755556
0.404,0.618182,0.755556
0.405,0.618182,0.755556
0.406,0.618182,0.755556
0.407,0.618182,0.755556
0.408,0.618182,0.755556
0.409,0.618182,0.755556
0.41,0.618182,0.755556
0.411,0.618182,0.755556
0.412,0.618182,0.755556
0.413,0.618182,0.755556
0.414,0.618182,0.755556
0.415,0.620482,0.762963
0.416,0.620482,0.762963
0.417,0.622755,0.77037
0.418,0.622755,0.77037
0.419,0.622755,0.77037
0.42,0.622755,0.77037
0.421,0.622755,0.77037
0.422,0.622755,0.77037
0.423,0.622755,0.77037
0.424,0.622755,0.77037
0.425,0.622755,0.77037
0.426,0.622755,0.77037
0.427,0.622755,0.77037
0.428,0.622755,0.77037
0.429,0.622755,0.77037
0.43,0.622755,0.77037
0.431,0.622755,0.77037
0.432,0.622755,0.77037
0.433,0.622755,0.77037
0.434,0.619048,0.77037
0.435,0.619048,0.77037
0.436,0.619048,0.77037
0.437,0.619048,0.77037
0.438,0.619048,0.77037
0.439,0.619048,0.77037
0.44,0.621302,0.777778
0.441,0.623529,0.785185
0.442,0.623529,0.785185
0.443,0.623529,0.785185
0.444,0.623529,0.785185
0.445,0.619883,0.785185
0.446,0.619883,0.785185
0.447,0.619883,0.785185
0.448,0.619883,0.785185
0.449,0.619883,0.785185
0.45,0.619883,0.785185
0.451,0.619883,0.785185
0.452,0.619883,0.785185
0.453,0.619883,0.785185
0.454,0.619883,0.785185
0.455,0.619883,0.785185
0.456,0.619883,0.785185
0.457,0.619883,0.785185
0.458,0.619883,0.785185
0.459,0.619883,0.785185
0.46,0.619883,0.785185
0.461,0.619883,0.785185
0.462,0.619883,0.785185
0.463,0.619883,0.785185
0.464,0.622093,0.792593
0.465,0.622093,0.792593
0.466,0.622093,0.792593
0.467,0.622093,0.792593
0.468,0.622093,0.792593
0.469,0.622093,0.792593
0.47,0.622093,0.792593
0.471,0.622093,0.792593
0.472,0.622093,0.792593
0.473,0.622093,0.792593
0.474,0.622093,0.792593
0.475,0.622093,0.792593
0.476,0.622093,0.792593
0.477,0.622093,0.792593
0.478,0.622093,0.792593
0.479,0.622093,0.792593
0.48,0.622093,0.792593
0.481,0.622093,0.792593
0.482,0.622093,0.792593
0.483,0.622093,0.792593
0.484,0.622093,0.792593
0.485,0.622093,0.792593
0.486,0.622093,0.792593
0.487,0.622093,0.792593
0.488,0.622093,0.792593
0.489,0.622093,0.792593
0.49,0.622093,0.792593
0.491,0.622093,0.792593
0.492,0.622093,0.792593
0.493,0.622093,0.792593
0.494,0.622093,0.792593
0.495,0.618497,0.792593
0.496,0.618497,0.792593
0.497,0.618497,0.792593
0.498,0.618497,0.792593
0.499,0.618497,0.792593
0.5,0.618497,0.792593
0.501,0.618497,0.792593
0.502,0.618497,0.792593
0.503,0.618497,0.792593
0.504,0.618497,0.792593
0.505,0.618497,0.792593
0.506,0.618497,0.792593
0.507,0.618497,0.792593
0.508,0.614943,0.792593
0.509,0.614943,0.792593
0.51,0.614943,0.792593
0.511,0.614943,0.792593
0.512,0.614943,0.792593
0.513,0.614943,0.792593
0.514,0.614943,0.792593
0.515,0.614943,0.792593
0.516,0.617143,0.8
0.517,0.617143,0.8
0.518,0.617143,0.8
0.519,0.617143,0.8
0.52,0.617143,0.8
0.521,0.617143,0.8
0.522,0.617143,0.8
0.523,0.617143,0.8
0.524,0.617143,0.8
0.525,0.617143,0.8
0.526,0.619318,0.807407
0.527,0.619318,0.807407
0.528,0.619318,0.807407
0.529,0.619318,0.807407
0.53,0.619318,0.807407
0.531,0.619318,0.807407
0.532,0.619318,0.807407
0.533,0.619318,0.807407
0.534,0.619318,0.807407
0.535,0.619318,0.807407
0.536,0.619318,0.807407
0.537,0.619318,0.807407
0.538,0.619318,0.807407
0.539,0.619318,0.807407
0.54,0.619318,0.807407
0.541,0.619318,0.807407
0.542,0.619318,0.807407
0.543,0.619318,0.807407
0.544,0.619318,0.807407
0.545,0.619318,0.807407
0.546,0.619318,0.807407
0.547,0.619318,0.807407
0.548,0.619318,0.807407
0.549,0.619318,0.807407
0.55,0.619318,0.807407
0.551,0.619318,0.807407
0.552,0.619318,0.807407
0.553,0.619318,0.807407
0.554,0.619318,0.807407
0.555,0.619318,0.807407
0.556,0.619318,0.807407
0.557,0.619318,0.807407
0.558,0.619318,0.807407
0.559,0.619318,0.807407
0.56,0.619318,0.807407
0.561,0.619318,0.807407
0.562,0.619318,0.807407
0.563,0.619318,0.807407
0.564,0.619318,0.807407
0.565,0.619318,0.807407
0.566,0.619318,0.807407
0.567,0.619318,0.807407
0.568,0.619318,0.807407
0.569,0.619318,0.807407
0.57,0.619318,0.807407
0.571,0.619318,0.807407
0.572,0.619318,0.807407
0.573,0.619318,0.807407
0.574,0.619318,0.807407
0.575,0.619318,0.807407
0.576,0.619318,0.807407
0.577,0.619318,0.807407
0.578,0.619318,0.807407
0.579,0.619318,0.807407
0.58,0.619318,0.807407
0.581,0.619318,0.807407
0.582,0.619318,0.807407
0.583,0.619318,0.807407
0.584,0.619318,0.807407
0.585,0.619318,0.807407
0.586,0.619318,0.807407
0.587,0.619318,0.807407
0.588,0.619318,0.807407
0.589,0.619318,0.807407
0.59,0.619318,0.807407
0.591,0.619318,0.807407
0.592,0.615819,0.807407
0.593,0.615819,0.807407
0.594,0.615819,0.807407
0.595,0.615819,0.807407
0.596,0.615819,0.807407
0.597,0.615819,0.807407
0.598,0.615819,0.807407
0.599,0.61236,0.807407
0.6,0.61236,0.807407
0.601,0.61236,0.807407
0.602,0.61236,0.807407
0.603,0.61236,0.807407
0.604,0.61236,0.807407
0.605,0.61236,0.807407
0.606,0.61236,0.807407
0.607,0.61236,0.807407
0.608,0.61236,0.807407
0.609,0.61236,0.807407
0.61,0.61236,0.807407
0.611,0.61236,0.807407
0.612,0.61236,0.807407
0.613,0.61236,0.807407
0.614,0.61236,0.807407
0.615,0.61236,0.807407
0.616,0.61236,0.807407
0.617,0.61236,0.807407
0.618,0.61236,0.807407
0.619,0.61236,0.807407
0.62,0.61236,0.807407
0.621,0.61236,0.807407
0.622,0.61236,0.807407
0.623,0.61236,0.807407
0.624,0.61236,0.807407
0.625,0.61236,0.807407
0.626,0.61236,0.807407
0.627,0.61236,0.807407
0.628,0.61236,0.807407
0.629,0.61236,0.807407
0.63,0.61236,0.807407
0.631,0.61236,0.807407
0.632,0.61236,0.807407
0.633,0.61236,0.807407
0.634,0.61236,0.807407
0.635,0.61236,0.807407
0.636,0.61236,0.807407
0.637,0.61236,0.807407
0.638,0.61236,0.807407
0.639,0.61236,0.807407
0.64,0.61236,0.807407
0.641,0.61236,0.807407
0.642,0.61236,0.807407
0.643,0.61236,0.807407
0.644,0.61236,0.807407
0.645,0.608939,0.807407
0.646,0.608939,0.807407
0.647,0.608939,0.807407
0.648,0.608939,0.807407
0.649,0.608939,0.807407
0.65,0.608939,0.807407
0.651,0.608939,0.807407
0.652,0.608939,0.807407
0.653,0.608939,0.807407
0.654,0.608939,0.807407
0.655,0.608939,0.807407
0.656,0.608939,0.807407
0.657,0.608939,0.807407
0.658,0.608939,0.807407
0.659,0.608939,0.807407
0.66,0.608939,0.807407
0.661,0.608939,0.807407
0.662,0.608939,0.807407
0.663,0.608939,0.807407
0.664,0.608939,0.807407
0.665,0.608939,0.807407
0.666,0.608939,0.807407
0.667,0.608939,0.807407
0.668,0.608939,0.807407
0.669,0.608939,0.807407
0.67,0.608939,0.807407
0.671,0.611111,0.814815
0.672,0.611111,0.814815
0.673,0.607735,0.814815
0.674,0.607735,0.814815
0.675,0.607735,0.814815
0.676,0.607735,0.814815
0.677,0.607735,0.814815
0.678,0.607735,0.814815
0.679,0.607735,0.814815
0.68,0.607735,0.814815
0.681,0.607735,0.814815
0.682,0.607735,0.814815
0.683,0.607735,0.814815
0.684,0.607735,0.814815
0.685,0.604396,0.814815
0.686,0.604396,0.814815
0.687,0.604396,0.814815
0.688,0.604396,0.814815
0.689,0.604396,0.814815
0.69,0.604396,0.814815
0.691,0.604396,0.814815
0.692,0.604396,0.814815
0.693,0.604396,0.814815
0.694,0.604396,0.814815
0.695,0.604396,0.814815
0.696,0.604396,0.814815
0.697,0.604396,0.814815
0.698,0.604396,0.814815
0.699,0.604396,0.814815
0.7,0.604396,0.814815
0.701,0.604396,0.814815
0.702,0.604396,0.814815
0.703,0.604396,0.814815
0.704,0.604396,0.814815
0.705,0.604396,0.814815
0.706,0.601093,0.814815
0.707,0.601093,0.814815
0.708,0.601093,0.814815
0.709,0.601093,0.814815
0.71,0.601093,0.814815
0.711,0.601093,0.814815
0.712,0.601093,0.814815
0.713,0.601093,0.814815
0.714,0.601093,0.814815
0.715,0.601093,0.814815
0.716,0.601093,0.814815
0.717,0.597826,0.814815
0.718,0.597826,0.814815
0.719,0.597826,0.814815
0.72,0.597826,0.814815
0.721,0.597826,0.814815
0.722,0.597826,0.814815
0.723,0.597826,0.814815
0.724,0.597826,0.814815
0.725,0.597826,0.814815
0.726,0.597826,0.814815
0.727,0.597826,0.814815
0.728,0.6,0.822222
0.729,0.596774,0.822222
0.73,0.596774,0.822222
0.731,0.59893,0.82963
0.732,0.59893,0.82963
0.733,0.59893,0.82963
0.734,0.59893,0.82963
0.735,0.59893,0.82963
0.736,0.59893,0.82963
0.737,0.59893,0.82963
0.738,0.601064,0.837037
0.739,0.601064,0.837037
0.74,0.601064,0.837037
0.741,0.601064,0.837037
0.742,0.601064,0.837037
0.743,0.601064,0.837037
0.744,0.601064,0.837037
0.745,0.601064,0.837037
0.746,0.601064,0.837037
0.747,0.601064,0.837037
0.748,0.601064,0.837037
0.749,0.601064,0.837037
0.75,0.601064,0.837037
0.751,0.601064,0.837037
0.752,0.601064,0.837037
0.753,0.601064,0.837037
0.754,0.601064,0.837037
0.755,0.601064,0.837037
0.756,0.601064,0.837037
0.757,0.601064,0.837037
0.758,0.601064,0.837037
0.759,0.601064,0.837037
0.76,0.601064,0.837037
0.761,0.601064,0.837037
0.762,0.597884,0.837037
0.763,0.597884,0.837037
0.764,0.597884,0.837037
0.765,0.597884,0.837037
0.766,0.597884,0.837037
0.767,0.597884,0.837037
0.768,0.594737,0.837037
0.769,0.594737,0.837037
0.77,0.594737,0.837037
0.771,0.594737,0.837037
0.772,0.594737,0.837037
0.773,0.594737,0.837037
0.774,0.594737,0.837037
0.775,0.594737,0.837037
0.776,0.594737,0.837037
0.777,0.594737,0.837037
0.778,0.594737,0.837037
0.779,0.594737,0.837037
0.78,0.594737,0.837037
0.781,0.594737,0.837037
0.782,0.594737,0.837037
0.783,0.594737,0.837037
0.784,0.594737,0.837037
0.785,0.594737,0.837037
0.786,0.594737,0.837037
0.787,0.594737,0.837037
0.788,0.594737,0.837037
0.789,0.594737,0.837037
0.79,0.594737,0.837037
0.791,0.594737,0.837037
0.792,0.594737,0.837037
0.793,0.594737,0.837037
0.794,0.594737,0.837037
0.795,0.594737,0.837037
0.796,0.594737,0.837037
0.797,0.594737,0.837037
0.798,0.594737,0.837037
0.799,0.594737,0.837037
0.8,0.594737,0.837037
0.801,0.594737,0.837037
0.802,0.594737,0.837037
0.803,0.594737,0.837037
0.804,0.594737,0.837037
0.805,0.594737,0.837037
0.806,0.594737,0.837037
0.807,0.594737,0.837037
0.808,0.594737,0.837037
0.809,0.594737,0.837037
0.81,0.594737,0.837037
0.811,0.594737,0.837037
0.812,0.594737,0.837037
0.813,0.594737,0.837037
0.814,0.594737,0.837037
0.815,0.594737,0.837037
0.816,0.596859,0.844444
0.817,0.596859,0.844444
0.818,0.596859,0.844444
0.819,0.596859,0.844444
0.82,0.596859,0.844444
0.821,0.596859,0.844444
0.822,0.596859,0.844444
0.823,0.59375,0.844444
0.824,0.59375,0.844444
0.825,0.59375,0.844444
0.826,0.590674,0.844444
0.827,0.590674,0.844444
0.828,0.590674,0.844444
0.829,0.590674,0.844444
0.83,0.590674,0.844444
0.831,0.590674,0.844444
0.832,0.590674,0.844444
0.833,0.590674,0.844444
0.834,0.590674,0.844444
0.835,0.590674,0.844444
0.836,0.590674,0.844444
0.837,0.590674,0.844444
0.838,0.590674,0.844444
0.839,0.592784,0.851852
0.84,0.592784,0.851852
0.841,0.592784,0.851852
0.842,0.592784,0.851852
0.843,0.592784,0.851852
0.844,0.592784,0.851852
0.845,0.592784,0.851852
0.846,0.592784,0.851852
0.847,0.592784,0.851852
0.848,0.592784,0.851852
0.849,0.589744,0.851852
0.85,0.589744,0.851852
0.851,0.589744,0.851852
0.852,0.589744,0.851852
0.853,0.589744,0.851852
0.854,0.589744,0.851852
0.855,0.589744,0.851852
0.856,0.589744,0.851852
0.857,0.589744,0.851852
0.858,0.589744,0.851852
0.859,0.589744,0.851852
0.86,0.589744,0.851852
0.861,0.589744,0.851852
0.862,0.591837,0.859259
0.863,0.591837,0.859259
0.864,0.591837,0.859259
0.865,0.591837,0.859259
0.866,0.593909,0.866667
0.867,0.593909,0.866667
0.868,0.593909,0.866667
0.869,0.593909,0.866667
0.87,0.593909,0.866667
0.871,0.593909,0.866667
0.872,0.593909,0.866667
0.873,0.593909,0.866667
0.874,0.593909,0.866667
0.875,0.593909,0.866667
0.876,0.593909,0.866667
0.877,0.593909,0.866667
0.878,0.593909,0.866667
0.879,0.593909,0.866667
0.88,0.593909,0.866667
0.881,0.593909,0.866667
0.882,0.593909,0.866667
0.883,0.593909,0.866667
0.884,0.593909,0.866667
0.885,0.593909,0.866667
0.886,0.593909,0.866667
0.887,0.593909,0.866667
0.888,0.593909,0.866667
0.889,0.593909,0.866667
0.89,0.593909,0.866667
0.891,0.593909,0.866667
0.892,0.593909,0.866667
0.893,0.593909,0.866667
0.894,0.593909,0.866667
0.895,0.593909,0.866667
0.896,0.593909,0.866667
0.897,0.593909,0.866667
0.898,0.593909,0.866667
0.899,0.593909,0.866667
0.9,0.590909,0.866667
0.901,0.590909,0.866667
0.902,0.590909,0.866667
0.903,0.592965,0.874074
0.904,0.595,0.881481
0.905,0.595,0.881481
0.906,0.595,0.881481
0.907,0.595,0.881481
0.908,0.595,0.881481
0.909,0.595,0.881481
0.91,0.595,0.881481
0.911,0.595,0.881481
0.912,0.595,0.881481
0.913,0.595,0.881481
0.914,0.595,0.881481
0.915,0.595,0.881481
0.916,0.595,0.881481
0.917,0.597015,0.888889
0.918,0.597015,0.888889
0.919,0.597015,0.888889
0.92,0.597015,0.888889
0.921,0.597015,0.888889
0.922,0.597015,0.888889
0.923,0.597015,0.888889
0.924,0.597015,0.888889
0.925,0.597015,0.888889
0.926,0.597015,0.888889
0.927,0.597015,0.888889
0.928,0.597015,0.888889
0.929,0.597015,0.888889
0.93,0.597015,0.888889
0.931,0.597015,0.888889
0.932,0.597015,0.888889
0.933,0.597015,0.888889
0.934,0.597015,0.888889
0.935,0.597015,0.888889
0.936,0.597015,0.888889
0.937,0.597015,0.888889
0.938,0.597015,0.888889
0.939,0.597015,0.888889
0.94,0.597015,0.888889
0.941,0.597015,0.888889
0.942,0.597015,0.888889
0.943,0.597015,0.888889
0.944,0.597015,0.888889
0.945,0.597015,0.888889
0.946,0.597015,0.888889
0.947,0.597015,0.888889
0.948,0.597015,0.888889
0.949,0.597015,0.888889
0.95,0.597015,0.888889
0.951,0.59901,0.896296
0.952,0.59901,0.896296
0.953,0.596059,0.896296
0.954,0.596059,0.896296
0.955,0.596059,0.896296
0.956,0.596059,0.896296
0.957,0.596059,0.896296
0.958,0.590244,0.896296
0.959,0.590244,0.896296
0.96,0.590244,0.896296
0.961,0.590244,0.896296
0.962,0.590244,0.896296
0.963,0.590244,0.896296
0.964,0.590244,0.896296
0.965,0.590244,0.896296
0.966,0.590244,0.896296
0.967,0.590244,0.896296
0.968,0.590244,0.896296
0.969,0.590244,0.896296
0.97,0.587379,0.896296
0.971,0.587379,0.896296
0.972,0.587379,0.896296
0.973,0.587379,0.896296
0.974,0.587379,0.896296
0.975,0.587379,0.896296
0.976,0.587379,0.896296
0.977,0.584541,0.896296
0.978,0.584541,0.896296
0.979,0.586538,0.903704
0.98,0.586538,0.903704
0.981,0.586538,0.903704
0.982,0.586538,0.903704
0.983,0.586538,0.903704
0.984,0.585714,0.911111
0.985,0.589623,0.925926
0.986,0.589623,0.925926
0.987,0.589623,0.925926
0.988,0.591549,0.933333
0.989,0.585253,0.940741
0.99,0.587156,0.948148
0.991,0.579186,0.948148
0.992,0.578475,0.955556
0.993,0.582222,0.97037
0.994,0.577093,0.97037
0.995,0.577093,0.97037
0.996,0.569565,0.97037
0.997,0.562232,0.97037
0.998,0.561702,0.977778
0.999,0.556017,0.992593
1,0.310345,1


==> data/pr_curves/unseen_clustered/data-geometry-roc-clustered-unseen.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins
-0.36,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.35,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.34,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.33,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.32,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.31,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.3,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.29,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.28,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.27,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.26,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.25,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.24,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.23,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.22,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.21,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.2,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.19,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.18,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.17,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.16,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.15,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.14,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.13,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.12,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.11,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.1,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.09,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.08,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.07,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.06,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.05,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.04,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.03,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.02,1,0,0.310345,1,0.310345,1.58496,0,1.58496
-0.01,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.01,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.02,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.03,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.04,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.05,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.06,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.07,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.08,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.09,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.1,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.11,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.12,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.13,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.14,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.15,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.16,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.17,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.18,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.19,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.2,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.21,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.22,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.23,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.24,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.25,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.26,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.27,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.28,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.29,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.3,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.31,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.32,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.33,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.34,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.35,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.36,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.37,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.38,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.39,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.4,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.41,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.42,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.43,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.44,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.45,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.46,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.47,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.48,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.49,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.5,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.51,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.52,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.53,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.54,1,0,0.310345,1,0.310345,1.58496,0,1.58496
0.55,0.689655,0.0666667,0.310345,0.933333,0.335632,1.68678,0.156332,1.53045
0.56,0.689655,0.0666667,0.310345,0.933333,0.335632,1.68678,0.156332,1.53045
0.57,0.684211,0.13,0.309524,0.866667,0.358621,1.79026,0.312664,1.4776
0.58,0.684211,0.13,0.309524,0.866667,0.358621,1.79026,0.312664,1.4776
0.59,0.684211,0.13,0.309524,0.866667,0.358621,1.79026,0.312664,1.4776
0.6,0.958904,0.7,0.583333,0.933333,0.772414,0.788399,0.156332,0.632067
0.61,0.958904,0.7,0.583333,0.933333,0.772414,0.788399,0.156332,0.632067
0.62,0.958904,0.7,0.583333,0.933333,0.772414,0.788399,0.156332,0.632067
0.63,0.958904,0.7,0.583333,0.933333,0.772414,0.788399,0.156332,0.632067
0.64,0.958904,0.7,0.583333,0.933333,0.772414,0.788399,0.156332,0.632067
0.65,0.88015,0.783333,0.613095,0.762963,0.777011,1.16106,0.541925,0.619136
0.66,0.851449,0.783333,0.591195,0.696296,0.756322,1.31739,0.698257,0.619136
0.67,0.815972,0.783333,0.557823,0.607407,0.728736,1.45482,0.835689,0.619136
0.68,0.813793,0.786667,0.558621,0.6,0.728736,1.49633,0.902355,0.593973
0.69,0.786378,0.846667,0.589286,0.488889,0.735632,1.67459,1.09623,0.578361
0.7,0.764179,0.853333,0.56,0.414815,0.717241,1.96782,1.41795,0.549869
0.71,0.73224,0.893333,0.536232,0.274074,0.701149,2.24909,1.79278,0.456307
0.72,0.749361,0.976667,0.840909,0.274074,0.758621,2.14323,1.92139,0.221834
0.73,0.731343,0.98,0.818182,0.2,0.737931,2.39192,2.17977,0.212151
0.74,0.719424,1,1,0.133333,0.731034,2.53494,2.53494,-2.22045E-16
0.75,0.704225,1,1,0.0666667,0.710345,2.80494,2.80494,-2.22045E-16
0.76,0.702576,1,1,0.0592593,0.708046,2.8716,2.8716,-2.22045E-16
0.77,0.697674,1,1,0.037037,0.701149,3.0301,3.0301,-2.22045E-16
0.78,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.79,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.8,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.81,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.82,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.83,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.84,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.85,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.86,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.87,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.88,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.89,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.9,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.91,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.92,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.93,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.94,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.95,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.96,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.97,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.98,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
0.99,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.01,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.02,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.03,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.04,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.05,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.06,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.07,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.08,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.09,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.1,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.11,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.12,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.13,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.14,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.15,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.16,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.17,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.18,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.19,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.2,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.21,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.22,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.23,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.24,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.25,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.26,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.27,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.28,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.29,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.3,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.31,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.32,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.33,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.34,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.35,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.36,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.37,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.38,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.39,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.4,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.41,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.42,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.43,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.44,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.45,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.46,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.47,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.48,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.49,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.5,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.51,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.52,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.53,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.54,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.55,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.56,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.57,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.58,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.59,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.6,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.61,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.62,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.63,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16
1.64,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16


==> data/pr_curves/unseen_clustered/data-histogram-joins-cuts-roc-unseen-clustered.csv <==
threshold,precision_cuts,recall_cuts,precision_joins,recall_joins,RI,VI,VI_false_cuts,VI_false_joins,F1_cuts,F1_joins
0,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.01,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.02,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.03,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.04,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.05,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.06,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.07,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.08,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.09,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.1,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.11,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.12,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.13,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.14,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.15,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.16,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.17,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.18,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.19,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.2,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.21,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.22,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.23,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.24,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.25,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.26,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.27,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.28,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.29,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.3,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.31,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.32,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.33,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.34,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.35,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.36,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.37,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.38,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.39,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.4,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.41,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.42,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.43,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.44,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.45,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.46,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.47,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.48,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.49,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.5,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.51,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.52,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.53,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.54,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.55,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.56,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.57,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.58,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.59,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.6,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.61,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.62,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.63,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.64,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.65,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.66,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.67,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.68,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.69,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.7,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.71,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.72,1,0,0.310345,1,0.310345,1.58496,0,1.58496,0,0.473684411357314
0.73,0.689655,0.0666667,0.310345,0.933333,0.335632,1.68678,0.156332,1.53045,0.12158059986511,0.465804219235204
0.74,0.714286,0.133333,0.313984,0.881481,0.365517,1.71289,0.240643,1.47225,0.224718641837901,0.463034769406047
0.75,0.703704,0.253333,0.314985,0.762963,0.411494,1.84769,0.481285,1.36641,0.372548700691823,0.445887743295595
0.76,0.924051,0.73,0.590909,0.866667,0.772414,0.912664,0.312664,0.6,0.815642601104802,0.702702747991185
0.77,0.901186,0.76,0.604396,0.814815,0.777011,0.962226,0.396975,0.565251,0.824593224358982,0.69400663712443
0.78,0.851211,0.82,0.630137,0.681481,0.777011,1.29406,0.672463,0.621598,0.835314056693021,0.65480405559698
0.79,0.851211,0.82,0.630137,0.681481,0.777011,1.29406,0.672463,0.621598,0.835314056693021,0.65480405559698
0.8,0.843854,0.846667,0.656716,0.651852,0.786207,1.31416,0.735801,0.578361,0.845258159606417,0.654274960157974
0.81,0.827988,0.946667,0.826087,0.562963,0.827586,1.31536,0.952142,0.36322,0.883359206151055,0.669603564711133
0.82,0.806818,0.946667,0.807229,0.496296,0.806897,1.47169,1.10847,0.36322,0.871165679325458,0.614678696279703
0.83,0.791086,0.946667,0.789474,0.444444,0.790805,1.556,1.19278,0.36322,0.861911917702919,0.568720097212294
0.84,0.769634,0.98,0.886792,0.348148,0.783908,1.63762,1.47579,0.161825,0.862170396780127,0.499999775237663
0.85,0.751918,0.98,0.863636,0.281481,0.763218,1.88794,1.72612,0.161825,0.850940564160659,0.424580413907051
0.86,0.740648,0.99,0.911765,0.22963,0.754023,2.09763,1.98946,0.10817,0.847360664907017,0.366864401806561
0.87,0.724638,1,1,0.155556,0.737931,2.28461,2.28461,0,0.840336348845381,0.269231434910987
0.88,0.70922,1,1,0.0888889,0.717241,2.60494,2.60494,-2.22045E-16,0.829875615777957,0.16326532486464
0.89,0.707547,1,1,0.0814815,0.714943,2.6716,2.6716,-2.22045E-16,0.828729165287983,0.150684963173203
0.9,0.697674,1,1,0.037037,0.701149,2.98859,2.98859,-2.22045E-16,0.821917517733086,0.0714285025510179
0.91,0.694444,1,1,0.0222222,0.696552,3.12193,3.12193,-2.22045E-16,0.819671821553265,0.043478218336483
0.92,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.93,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.94,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.95,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.96,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.97,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.98,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
0.99,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0
1,0.689655,1,1,0,0.689655,3.32193,3.32193,-2.22045E-16,0.816326409829225,0


==> data/pr_curves/unseen_clustered/data-siamese-roc-augment-clustered-unseen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16
-4.59512,0.01,0.793651,1,1,0.422222,1.7159,1.7159,-2.22045e-16
-3.89182,0.02,0.795756,1,1,0.42963,1.64923,1.64923,-2.22045e-16
-3.4761,0.03,0.828729,1,1,0.540741,1.35331,1.35331,0
-3.17805,0.04,0.828729,1,1,0.540741,1.35331,1.35331,0
-2.94444,0.05,0.828729,1,1,0.540741,1.35331,1.35331,0
-2.75154,0.06,0.828729,1,1,0.540741,1.35331,1.35331,0
-2.58669,0.07,0.828729,1,1,0.540741,1.35331,1.35331,0
-2.44235,0.08,0.833333,1,1,0.555556,1.26148,1.26148,0
-2.31363,0.09,0.819767,0.94,0.802198,0.540741,1.60412,1.35331,0.250814
-2.19722,0.1,0.822157,0.94,0.804348,0.548148,1.53745,1.28664,0.250814
-2.09074,0.11,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.99243,0.12,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.90096,0.13,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.81529,0.14,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.7346,0.15,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.65823,0.16,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.58563,0.17,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814
-1.51635,0.18,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.45001,0.19,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.38629,0.2,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.32493,0.21,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.26567,0.22,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.20831,0.23,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.15268,0.24,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.09861,0.25,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511
-1.04597,0.26,0.829787,0.91,0.745283,0.585185,1.36083,1.03631,0.324511
-0.994623,0.27,0.829787,0.91,0.745283,0.585185,1.36083,1.03631,0.324511
-0.944462,0.28,0.829787,0.91,0.745283,0.585185,1.36083,1.03631,0.324511
-0.895384,0.29,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.847298,0.3,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.800119,0.31,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.753772,0.32,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.708185,0.33,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.663294,0.34,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588
-0.619039,0.35,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.575364,0.36,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.532217,0.37,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.489548,0.38,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.447312,0.39,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.405465,0.4,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.363965,0.41,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588
-0.322773,0.42,0.857143,0.88,0.716535,0.674074,1.15769,0.771812,0.38588
-0.281851,0.43,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.241162,0.44,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.200671,0.45,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.160343,0.46,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.120144,0.47,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.0800427,0.48,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0.0400053,0.49,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
-0,0.5,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
0.0400053,0.51,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
0.0800426,0.52,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
0.120144,0.53,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388
0.160343,0.54,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.200671,0.55,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.241162,0.56,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.281851,0.57,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.322773,0.58,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.363965,0.59,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.405465,0.6,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.447312,0.61,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.489548,0.62,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.532217,0.63,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.575364,0.64,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.619039,0.65,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.663294,0.66,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.708185,0.67,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.753772,0.68,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.800119,0.69,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.847298,0.7,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.895384,0.71,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.944462,0.72,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
0.994623,0.73,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475
1.04597,0.74,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.09861,0.75,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.15268,0.76,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.20831,0.77,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.26567,0.78,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.32493,0.79,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.38629,0.8,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.45001,0.81,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.51635,0.82,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306
1.58563,0.83,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
1.65823,0.84,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
1.7346,0.85,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
1.81529,0.86,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
1.90096,0.87,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
1.99243,0.88,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.09074,0.89,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.19722,0.9,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.31364,0.91,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.44235,0.92,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.58669,0.93,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387
2.75154,0.94,0.916335,0.766667,0.619565,0.844444,0.847634,0.293764,0.55387
2.94444,0.95,0.916335,0.766667,0.619565,0.844444,0.847634,0.293764,0.55387
3.17805,0.96,0.932203,0.733333,0.59799,0.881481,0.835288,0.240643,0.594646
3.4761,0.97,0.932203,0.733333,0.59799,0.881481,0.835288,0.240643,0.594646
3.89182,0.98,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
4.59512,0.99,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
13.8023,0.999999,1,0,0.310345,1,1.58496,0,1.58496


==> data/pr_curves/unseen_clustered/data-siamese-roc-cumulative-hist-clustered-unseen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16
-4.59512,0.01,0.739454,0.993333,0.9375,0.222222,2.11311,2.02128,0.0918296
-3.89182,0.02,0.745,0.993333,0.942857,0.244444,2.00494,1.91311,0.0918296
-3.4761,0.03,0.752525,0.993333,0.948718,0.274074,1.88461,1.79278,0.0918296
-3.17805,0.04,0.742857,0.953333,0.72,0.266667,2.07633,1.75461,0.321716
-2.94444,0.05,0.742857,0.953333,0.72,0.266667,2.07633,1.75461,0.321716
-2.75154,0.06,0.748691,0.953333,0.735849,0.288889,2.02267,1.70096,0.321716
-2.58669,0.07,0.748691,0.953333,0.735849,0.288889,2.02267,1.70096,0.321716
-2.44235,0.08,0.748691,0.953333,0.735849,0.288889,2.02267,1.70096,0.321716
-2.31363,0.09,0.746594,0.913333,0.617647,0.311111,2.07826,1.66278,0.41548
-2.19722,0.1,0.746594,0.913333,0.617647,0.311111,2.07826,1.66278,0.41548
-2.09074,0.11,0.746594,0.913333,0.617647,0.311111,2.07826,1.66278,0.41548
-1.99243,0.12,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.90096,0.13,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.81529,0.14,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.7346,0.15,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.65823,0.16,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.58563,0.17,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.51635,0.18,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.45001,0.19,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.38629,0.2,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572
-1.32493,0.21,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572
-1.26567,0.22,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572
-1.20831,0.23,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572
-1.15268,0.24,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572
-1.09861,0.25,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572
-1.04597,0.26,0.777778,0.886667,0.634409,0.437037,1.8342,1.37505,0.459148
-0.994623,0.27,0.777778,0.886667,0.634409,0.437037,1.8342,1.37505,0.459148
-0.944462,0.28,0.777778,0.886667,0.634409,0.437037,1.8342,1.37505,0.459148
-0.895384,0.29,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.847298,0.3,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.800119,0.31,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.753772,0.32,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.708185,0.33,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.663294,0.34,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.619039,0.35,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.575364,0.36,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.532217,0.37,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.489548,0.38,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.447312,0.39,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.405465,0.4,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.363965,0.41,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.322773,0.42,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.281851,0.43,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.241162,0.44,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709
-0.200671,0.45,0.811145,0.873333,0.660714,0.548148,1.55683,1.07912,0.477709
-0.160343,0.46,0.811145,0.873333,0.660714,0.548148,1.55683,1.07912,0.477709
-0.120144,0.47,0.811145,0.873333,0.660714,0.548148,1.55683,1.07912,0.477709
-0.0800427,0.48,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
-0.0400053,0.49,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
-0,0.5,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.0400053,0.51,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.0800426,0.52,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.120144,0.53,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.160343,0.54,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.200671,0.55,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.241162,0.56,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.281851,0.57,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.322773,0.58,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.363965,0.59,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.405465,0.6,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.447312,0.61,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.489548,0.62,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.532217,0.63,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.575364,0.64,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.619039,0.65,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.663294,0.66,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.708185,0.67,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.753772,0.68,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709
0.800119,0.69,0.831746,0.873333,0.683333,0.607407,1.40585,0.928144,0.477709
0.847298,0.7,0.831746,0.873333,0.683333,0.607407,1.40585,0.928144,0.477709
0.895384,0.71,0.831746,0.873333,0.683333,0.607407,1.40585,0.928144,0.477709
0.944462,0.72,0.831746,0.873333,0.683333,0.607407,1.40585,0.928144,0.477709
0.994623,0.73,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.04597,0.74,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.09861,0.75,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.15268,0.76,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.20831,0.77,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.26567,0.78,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.32493,0.79,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.38629,0.8,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.45001,0.81,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.51635,0.82,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.58563,0.83,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405
1.65823,0.84,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
1.7346,0.85,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
1.81529,0.86,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
1.90096,0.87,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
1.99243,0.88,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
2.09074,0.89,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
2.19722,0.9,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
2.31364,0.91,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063
2.44235,0.92,0.869231,0.753333,0.577143,0.748148,1.21039,0.553306,0.657081
2.58669,0.93,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.75154,0.94,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.94444,0.95,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
3.17805,0.96,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
3.4761,0.97,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
3.89182,0.98,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
4.59512,0.99,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
13.8023,0.999999,1,0,0.310345,1,1.58496,0,1.58496


==> data/pr_curves/unseen_clustered/data-siamese-roc-no-augment-clustered-unseen.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ
-13.8155,1e-06,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16
-4.59512,0.01,0.75718,0.966667,0.807692,0.311111,2.23545,2.01245,0.222999
-3.89182,0.02,0.774194,0.96,0.809524,0.377778,1.8933,1.6288,0.264502
-3.4761,0.03,0.782016,0.956667,0.808824,0.407407,1.73061,1.45396,0.276653
-3.17805,0.04,0.785915,0.93,0.7375,0.437037,1.76262,1.40363,0.358985
-2.94444,0.05,0.78098,0.903333,0.670455,0.437037,1.81997,1.40363,0.416341
-2.75154,0.06,0.803859,0.833333,0.596774,0.548148,1.54462,1.08548,0.459148
-2.58669,0.07,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148
-2.44235,0.08,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148
-2.31363,0.09,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148
-2.19722,0.1,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148
-2.09074,0.11,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.99243,0.12,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.90096,0.13,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.81529,0.14,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.7346,0.15,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.65823,0.16,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.58563,0.17,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.51635,0.18,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031
-1.45001,0.19,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.38629,0.2,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.32493,0.21,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.26567,0.22,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.20831,0.23,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.15268,0.24,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.09861,0.25,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-1.04597,0.26,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.994623,0.27,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.944462,0.28,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.895384,0.29,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.847298,0.3,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.800119,0.31,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.753772,0.32,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.708185,0.33,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.663294,0.34,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.619039,0.35,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.575364,0.36,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.532217,0.37,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031
-0.489548,0.38,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.447312,0.39,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.405465,0.4,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.363965,0.41,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.322773,0.42,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.281851,0.43,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.241162,0.44,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.200671,0.45,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.160343,0.46,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.120144,0.47,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.0800427,0.48,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0.0400053,0.49,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387
-0,0.5,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.0400053,0.51,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.0800426,0.52,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.120144,0.53,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.160343,0.54,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.200671,0.55,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.241162,0.56,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.281851,0.57,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.322773,0.58,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.363965,0.59,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.405465,0.6,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.447312,0.61,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646
0.489548,0.62,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.532217,0.63,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.575364,0.64,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.619039,0.65,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.663294,0.66,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.708185,0.67,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.753772,0.68,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.800119,0.69,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.847298,0.7,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.895384,0.71,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.944462,0.72,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
0.994623,0.73,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.04597,0.74,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.09861,0.75,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.15268,0.76,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.20831,0.77,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.26567,0.78,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.32493,0.79,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.38629,0.8,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067
1.45001,0.81,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.51635,0.82,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.58563,0.83,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.65823,0.84,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.7346,0.85,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.81529,0.86,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.90096,0.87,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
1.99243,0.88,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.09074,0.89,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.19722,0.9,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.31364,0.91,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.44235,0.92,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.58669,0.93,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.75154,0.94,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067
2.94444,0.95,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
3.17805,0.96,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
3.4761,0.97,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
3.89182,0.98,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
4.59512,0.99,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067
13.8023,0.999999,1,0,0.310345,1,1.58496,0,1.58496


==> data/runtime_measurements/runtime_measurements_GMP.csv <==
num_features,total_runtime_avg,total_runtime_min,total_runtime_max,cyclic_runtime_avg,cyclic_runtime_min,cyclic_runtime_max,cyclic_with_transp_runtime_avg,cyclic_with_transp_runtime_min,cyclic_with_transp_runtime_max,distance_runtime_avg,distance_runtime_min,distance_runtime_max,cost_runtime_avg,cost_runtime_min,cost_runtime_max,cost_with_transp_runtime_avg,cost_with_transp_runtime_min,cost_with_transp_runtime_max,cyclic_norm_cost_per_runtime_avg,cyclic_norm_cost_per_runtime_min,cyclic_norm_cost_per_runtime_max,cyclic_with_transp_norm_cost_per_runtime_avg,cyclic_with_transp_norm_cost_per_runtime_min,cyclic_with_transp_norm_cost_per_runtime_max,distance_norm_cost_per_runtime_avg,distance_norm_cost_per_runtime_min,distance_norm_cost_per_runtime_max,cost_norm_cost_per_runtime_avg,cost_norm_cost_per_runtime_min,cost_norm_cost_per_runtime_max,cost_with_transp_norm_cost_per_runtime_avg,cost_with_transp_norm_cost_per_runtime_min,cost_with_transp_norm_cost_per_runtime_max
47,504643,395708,713647,31556.5,25951,74608,170860,126717,127261,126231,80664,232316,267602,134170,538633,333562,268880,586260,0.0000130762,0.0000196615,0.00000830531,0.00000272943,0.00000407674,0.00000486907,0.00000419522,0.00000651145,0.0000027686,0.00000206047,0.00000397561,0.00000119804,0.00000160562,0.00000199267,0.00000110072
51,602346,569724,1364220,38073.4,31545,137705,205288,335055,350133,153562,106463,411106,317683,184468,925561,396950,234545,1013940,0.0000115014,0.0000149549,0.00000469117,0.00000241272,0.00000148858,0.00000184954,0.00000343942,0.00000499724,0.00000161779,0.00000173247,0.00000292108,0.000000722941,0.00000137194,0.00000232114,0.000000659926
54,839616,774237,1185040,43170.9,18945,110213,336204,424460,347239,166675,127346,292447,381442,204685,679305,503099,349659,837637,0.0000114966,0.0000199672,0.00000569124,0.00000166608,0.00000100693,0.00000181361,0.00000328095,0.00000330325,0.00000220744,0.00000160108,0.00000210416,0.000000952803,0.00000117224,0.00000126524,0.000000773865
63,1389410,1097110,1458870,67075.1,26147,181374,608182,493471,308360,248832,158363,400480,555882,256588,910857,781009,603493,1150290,0.00000553606,0.0000144488,0.00000346645,0.000000760262,0.000000831455,0.00000203893,0.00000195264,0.00000292754,0.00000162691,0.00000101647,0.00000195733,0.00000072274,0.000000685629,0.000000843217,0.00000057324
63,1389410,1097110,1458870,67075.1,26147,181374,608182,493471,308360,248832,158363,400480,555882,256588,910857,781009,603493,1150290,0.00000553606,0.0000144488,0.00000346645,0.000000760262,0.000000831455,0.00000203893,0.00000195264,0.00000292754,0.00000162691,0.00000101647,0.00000195733,0.00000072274,0.000000685629,0.000000843217,0.00000057324
64,1521680,1262980,1522550,64362.4,26920,181085,664956,581060,440913,255267,188415,418881,588547,289838,951487,856297,681775,1081380,0.000006635,0.0000127169,0.00000335391,0.000000716426,0.00000067397,0.00000138481,0.00000198797,0.00000230599,0.00000146656,0.00000103334,0.00000151928,0.000000651845,0.000000659787,0.000000654179,0.000000573544
66,1628930,1273530,1973300,72898.1,31378,290947,759010,530664,710971,286344,191076,465410,566237,310581,1066340,869041,742709,1262060,0.00000597821,0.0000105657,0.00000204624,0.000000638225,0.000000739759,0.000000842101,0.00000182546,0.00000226538,0.00000132077,0.000000964128,0.00000141446,0.000000578094,0.0000006143,0.000000602471,0.000000488441
69,1790270,1376950,2257560,79115.7,58215,204908,802706,630981,829574,317360,301640,494089,607871,462287,1111390,987329,745834,1427730,0.0000044938,0.00000526238,0.00000223834,0.000000517768,0.000000561287,0.000000568628,0.00000145344,0.00000134195,0.00000104688,0.000000797349,0.000000955089,0.000000463754,0.00000047422,0.000000595006,0.000000363326
69,1790270,1376950,2257560,79115.7,58215,204908,802706,630981,829574,317360,301640,494089,607871,462287,1111390,987329,745834,1427730,0.0000044938,0.00000526238,0.00000223834,0.000000517768,0.000000561287,0.000000568628,0.00000145344,0.00000134195,0.00000104688,0.000000797349,0.000000955089,0.000000463754,0.00000047422,0.000000595006,0.000000363326
71,2106450,1367980,2281540,90783.7,33840,252829,1066520,680853,776209,332791,226536,521722,639405,335536,1164750,1039460,686984,1505060,0.00000487101,0.00000801546,0.000002316,0.000000435297,0.000000439169,0.000000755768,0.00000151948,0.00000146668,0.00000114712,0.000000825339,0.00000115048,0.000000519898,0.00000050324,0.000000564968,0.000000402502
76,2563100,948717,3949830,99487,29707,366279,1098580,722937,1207230,400656,96955,898182,1076150,144020,2001610,1463500,225665,2742270,0.00000435339,0.00000721833,0.00000184981,0.000000449963,0.000000350807,0.000000564484,0.00000138901,0.00000326765,0.000000770515,0.000000790203,0.00000234107,0.000000346228,0.000000495554,0.00000149493,0.000000253673
82,2753040,2154310,3017130,112950,81136,359166,1166270,1216520,1226640,474838,231047,666069,1079050,352485,1529360,1586370,937640,1790130,0.00000285287,0.00000237725,0.00000152171,0.000000360961,0.000000221163,0.000000452539,0.00000103348,0.00000145736,0.000000859712,0.000000595224,0.000000970411,0.000000366303,0.000000361796,0.000000371424,0.000000319881
94,5941700,3023550,10640300,180574,84999,785321,3326940,2108430,5949830,661684,341080,1233170,1170780,475868,2932930,2614300,914970,4690000,0.00000212281,0.00000169674,0.000000766641,0.00000012928,0.0000000891691,0.000000102782,0.000000783908,0.000000815694,0.000000504885,0.00000046403,0.000000591758,0.000000213302,0.000000211705,0.000000309421,0.000000133652
97,6168630,2723150,7018270,184949,92814,620995,3479570,1381080,3796480,746237,200801,926543,1457830,368168,2063310,2688610,1341920,3221290,0.00000169907,0.00000139379,0.000000759776,0.000000110719,0.00000011482,0.000000126335,0.000000606218,0.00000105559,0.000000518928,0.000000367699,0.0000005917,0.000000233133,0.000000184706,0.000000166313,0.000000150028
104,8580580,7328850,12043400,208599,84794,687158,4724110,5100170,6533890,872742,382105,1065170,1715470,526797,2120870,3855790,2228490,5508890,0.00000164576,0.00000192574,0.000000809968,0.0000000890568,0.0000000475875,0.0000000872405,0.000000580174,0.000000847772,0.000000554859,0.000000356287,0.00000063128,0.00000027874,0.000000147637,0.000000152225,0.000000107833
104,8580580,7328850,12043400,208599,84794,687158,4724110,5100170,6533890,872742,382105,1065170,1715470,526797,2120870,3855790,2228490,5508890,0.00000164576,0.00000192574,0.000000809968,0.0000000890568,0.0000000475875,0.0000000872405,0.000000580174,0.000000847772,0.000000554859,0.000000356287,0.00000063128,0.00000027874,0.000000147637,0.000000152225,0.000000107833
105,8796520,8246040,12331600,228627,129154,1139140,4937450,4946530,6588330,889494,190042,1282300,1516890,277681,2630780,3858350,3299290,5742730,0.00000140633,0.00000141424,0.00000041699,0.0000000806961,0.0000000549638,0.0000000732145,0.000000536964,0.0000017536,0.000000399019,0.000000327045,0.00000123373,0.000000194507,0.000000129747,0.000000106421,0.0000000898515
105,8796520,8246040,12331600,228627,129154,1139140,4937450,4946530,6588330,889494,190042,1282300,1516890,277681,2630780,3858350,3299290,5742730,0.00000140633,0.00000141424,0.00000041699,0.0000000806961,0.0000000549638,0.0000000732145,0.000000536964,0.0000017536,0.000000399019,0.000000327045,0.00000123373,0.000000194507,0.000000129747,0.000000106421,0.0000000898515
107,10357900,5953140,11692900,244790,135440,435895,6295700,3429040,7454050,921182,380729,830702,1564070,562769,2275830,4061480,2523960,4238280,0.00000121596,0.000000640462,0.00000135023,0.0000000663035,0.0000000357872,0.000000081539,0.00000048619,0.00000046795,0.000000740984,0.000000298176,0.000000323548,0.00000026843,0.000000122079,0.0000000753914,0.000000145305
107,10357900,5953140,11692900,244790,135440,435895,6295700,3429040,7454050,921182,380729,830702,1564070,562769,2275830,4061480,2523960,4238280,0.00000121596,0.000000640462,0.00000135023,0.0000000663035,0.0000000357872,0.000000081539,0.00000048619,0.00000046795,0.000000740984,0.000000298176,0.000000323548,0.00000026843,0.000000122079,0.0000000753914,0.000000145305
112,16564000,6271760,18001700,291373,155568,1179020,10008800,2158200,9795760,1042350,393994,1507920,2472930,639461,3426170,6554140,4113420,8205280,0.00000132276,0.000000728501,0.000000432915,0.0000000455388,0.0000000616947,0.0000000527715,0.000000463656,0.000000511347,0.000000364949,0.000000284132,0.000000328868,0.000000161324,0.0000000864188,0.0000000541867,0.0000000682607
113,14521500,7228100,15206400,276454,178055,909334,8898530,5093700,11679300,1117450,420555,846820,2074940,606127,1876300,5622190,2134210,3526470,0.00000111213,0.000000685845,0.00000045592,0.0000000459472,0.0000000341117,0.000000037121,0.000000395206,0.000000457304,0.000000542431,0.000000246587,0.000000344545,0.000000244802,0.0000000848801,0.000000101971,0.000000130661
113,14521500,7228100,15206400,276454,178055,909334,8898530,5093700,11679300,1117450,420555,846820,2074940,606127,1876300,5622190,2134210,3526470,0.00000111213,0.000000685845,0.00000045592,0.0000000459472,0.0000000341117,0.000000037121,0.000000395206,0.000000457304,0.000000542431,0.000000246587,0.000000344545,0.000000244802,0.0000000848801,0.000000101971,0.000000130661
114,13626200,10737700,14561500,280215,85419,918760,8221080,1569310,10034000,1126210,438728,1591680,2363300,738433,3212740,5403580,9168210,4508910,0.00000102563,0.00000115027,0.000000438206,0.0000000465433,0.0000000876226,0.0000000412968,0.000000372456,0.000000459977,0.000000275216,0.000000227242,0.0000000275306,0.000000136923,0.000000087987,0.0000000230807,0.0000000977612
115,16615000,5122660,18429000,287179,155657,863693,9812520,1977480,14668600,1154250,411492,1026130,2263690,590359,2452610,6801480,3145020,3759730,0.00000119673,0.000000844184,0.000000582982,0.0000000445,0.0000000794114,0.0000000352318,0.000000427596,0.000000624428,0.000000536521,0.000000265752,0.000000449887,0.000000225312,0.0000000826731,0.0000000861809,0.000000147296
115,16615000,5122660,18429000,287179,155657,863693,9812520,1977480,14668600,1154250,411492,1026130,2263690,590359,2452610,6801480,3145020,3759730,0.00000119673,0.000000844184,0.000000582982,0.0000000445,0.0000000794114,0.0000000352318,0.000000427596,0.000000624428,0.000000536521,0.000000265752,0.000000449887,0.000000225312,0.0000000826731,0.0000000861809,0.000000147296
117,12725000,8402860,9734150,288186,133273,987677,7558990,4861380,5141290,1155230,411056,1619110,1884970,629382,2859890,5164900,3541270,4592120,0.00000109353,0.00000122675,0.000000425312,0.0000000532372,0.0000000421027,0.0000000831481,0.000000402913,0.000000741131,0.000000279014,0.000000257405,0.00000050352,0.000000156732,0.0000000968149,0.0000000913523,0.0000000984639
117,12725000,8402860,9734150,288186,133273,987677,7558990,4861380,5141290,1155230,411056,1619110,1884970,629382,2859890,5164900,3541270,4592120,0.00000109353,0.00000122675,0.000000425312,0.0000000532372,0.0000000421027,0.0000000831481,0.000000402913,0.000000741131,0.000000279014,0.000000257405,0.00000050352,0.000000156732,0.0000000968149,0.0000000913523,0.0000000984639
118,12847700,2432570,18154900,290550,76573,960222,6565440,659534,8234610,1117620,409472,1455250,1824910,570113,2718380,6281600,1772900,9919640,0.000000994348,0.00000165495,0.000000532829,0.0000000593062,0.00000022424,0.0000000636613,0.000000408248,0.000000586703,0.000000408188,0.000000262755,0.000000440026,0.000000218413,0.0000000768831,0.000000146487,0.0000000604361
119,9543840,2954160,20186800,276831,152626,1457740,5176870,1614400,10291400,1173030,398209,2659310,1906640,570979,5025880,4366140,1339600,9894590,0.00000112645,0.000000855364,0.000000428883,0.0000000750247,0.0000000924045,0.000000061373,0.000000439946,0.000000722052,0.000000233816,0.000000286389,0.000000520844,0.000000125002,0.000000118784,0.000000222773,0.000000063871
121,18150500,8564980,16467200,327138,182635,909008,10485200,6132850,9575500,1284090,629421,1534660,3341290,900736,3182440,7664330,2431950,6890900,0.00000106038,0.0000006884,0.000000481796,0.0000000473576,0.0000000305531,0.0000000469419,0.000000389677,0.000000398015,0.00000031864,0.000000239737,0.000000288057,0.000000153128,0.0000000788972,0.000000107808,0.0000000714047
121,18150500,8564980,16467200,327138,182635,909008,10485200,6132850,9575500,1284090,629421,1534660,3341290,900736,3182440,7664330,2431950,6890900,0.00000106038,0.0000006884,0.000000481796,0.0000000473576,0.0000000305531,0.0000000469419,0.000000389677,0.000000398015,0.00000031864,0.000000239737,0.000000288057,0.000000153128,0.0000000788972,0.000000107808,0.0000000714047
123,19286500,3752210,34128800,343675,83815,1003590,10627900,1471250,21754600,1361420,416102,1899770,2637900,574755,3749690,8657480,2280810,12360500,0.000000901277,0.00000148987,0.000000517231,0.0000000400159,0.000000109223,0.0000000245135,0.000000343153,0.00000057258,0.000000299071,0.000000219599,0.000000439518,0.00000015296,0.0000000616205,0.000000113647,0.0000000468128
125,22818300,5710720,30752600,364920,176449,1034560,12692900,2828040,21198300,1373160,433779,1902510,2975090,618040,3703520,10124500,2882530,9553520,0.000000875757,0.000000723618,0.000000459766,0.0000000349636,0.0000000547779,0.0000000236486,0.000000331074,0.000000487236,0.000000287191,0.000000207841,0.000000353849,0.000000148225,0.0000000524735,0.0000000777698,0.0000000577962
129,17704500,4244450,26217300,380187,92416,1059220,9280160,2063350,12102600,1513680,228134,2111640,2419670,329580,4239640,8423240,2180950,14101000,0.000000680825,0.00000113754,0.000000319081,0.0000000359039,0.0000000584797,0.0000000288308,0.000000254909,0.000000798875,0.000000208998,0.000000169167,0.000000602262,0.000000104787,0.0000000493393,0.0000000934917,0.0000000319565
134,18362800,4787730,24057700,411654,135012,1848400,10968000,1458010,14844300,1508650,272393,2349580,2579470,366683,4569950,7393520,3329570,9212510,0.000000814249,0.000000802448,0.0000003443,0.0000000476539,0.000000081828,0.0000000434317,0.000000345049,0.000000751265,0.000000277084,0.000000229402,0.000000587564,0.000000144236,0.0000000792055,0.0000000674629,0.0000000718134
134,18362800,4787730,24057700,411654,135012,1848400,10968000,1458010,14844300,1508650,272393,2349580,2579470,366683,4569950,7393520,3329570,9212510,0.000000814249,0.000000802448,0.0000003443,0.0000000476539,0.000000081828,0.0000000434317,0.000000345049,0.000000751265,0.000000277084,0.000000229402,0.000000587564,0.000000144236,0.0000000792055,0.0000000674629,0.0000000718134
136,13340600,2910390,15247600,417076,93927,1490650,7180900,1202840,5804380,1555350,410725,1721350,2899690,565579,3803220,6158660,1707410,9429240,0.000000711226,0.00000100245,0.000000481765,0.0000000539773,0.0000000845238,0.000000124185,0.000000318979,0.000000507483,0.000000419028,0.000000212789,0.00000036838,0.000000190703,0.0000000891743,0.000000124309,0.0000000773064
137,35448300,6325550,45909500,472795,205491,1349550,20961500,2390620,30493800,1698190,388824,2470820,3499210,522390,4440800,14485600,3934780,15414800,0.000000604495,0.000000553613,0.00000030563,0.0000000198493,0.0000000571333,0.0000000144377,0.000000256371,0.000000465053,0.000000203917,0.000000170303,0.000000356499,0.00000011395,0.0000000340497,0.0000000505475,0.000000033157
145,16596100,2158590,22683300,451228,96285,2233160,8411010,558716,14039500,1867910,476405,3229080,3384990,657992,5737300,8184040,1599690,8642690,0.000000671767,0.0000010514,0.000000328531,0.000000044479,0.000000206853,0.0000000529152,0.00000027743,0.000000471411,0.000000233306,0.00000018764,0.000000363098,0.000000132251,0.0000000671891,0.000000150854,0.0000000879018
146,55480800,11534700,63169800,561355,245428,1426380,37823400,6996680,49399800,2033380,542669,4398810,3387300,748597,8266690,17655300,4537890,13768800,0.000000612547,0.000000333916,0.000000323503,0.0000000116077,0.0000000162036,0.0000000102685,0.000000232588,0.000000297346,0.000000120951,0.000000153038,0.000000226976,0.0000000642804,0.0000000287248,0.0000000395199,0.0000000386959
147,39590000,5872300,178190000,534349,238856,1876620,24669700,2080240,45072300,2054930,514900,3426980,4209330,725093,114309000,14919100,3791910,133117000,0.000000549254,0.000000323813,0.000000273455,0.0000000164458,0.0000000442136,0.0000000120669,0.000000222828,0.000000315942,0.00000016852,0.000000149071,0.000000237193,0.00000000508728,0.0000000348184,0.0000000469079,0.00000000440503
147,39590000,5872300,178190000,534349,238856,1876620,24669700,2080240,45072300,2054930,514900,3426980,4209330,725093,114309000,14919100,3791910,133117000,0.000000549254,0.000000323813,0.000000273455,0.0000000164458,0.0000000442136,0.0000000120669,0.000000222828,0.000000315942,0.00000016852,0.000000149071,0.000000237193,0.00000000508728,0.0000000348184,0.0000000469079,0.00000000440503
148,18007700,6257560,27538900,490782,229352,2412050,10151900,3083490,11684600,1869500,484438,3059560,2884820,662198,6213100,7854840,3173860,15853100,0.000000623512,0.000000447147,0.000000295636,0.0000000381104,0.0000000392684,0.000000061413,0.000000280188,0.00000043573,0.000000239121,0.000000190756,0.000000321864,0.000000118097,0.0000000680356,0.0000000686949,0.0000000464049
153,35512100,11147600,60641600,537359,123638,1510420,19885400,5602270,38105000,2211990,529860,2054960,3379120,762084,4098760,15625800,5545120,22535300,0.000000473435,0.000000966069,0.00000032756,0.0000000169714,0.0000000261227,0.0000000135406,0.000000199318,0.0000003967,0.000000272141,0.000000136876,0.000000297976,0.000000136567,0.0000000302355,0.0000000420906,0.0000000250352
156,18665300,5496570,23822900,513889,250247,2143690,8018630,1580240,11118400,2113350,533317,3498240,4453650,715307,6663060,10645700,3916120,12703200,0.000000507877,0.000000454449,0.000000324467,0.0000000384281,0.0000000792754,0.0000000627284,0.000000228537,0.000000427604,0.000000202739,0.000000154715,0.000000333197,0.000000107656,0.0000000514769,0.0000000615633,0.0000000565476
157,77882900,8331480,182431000,683803,365872,1931160,53266900,2681360,66805200,2481780,452295,3445060,5193450,678736,97223000,24614900,5650000,115625000,0.000000523357,0.000000208191,0.000000236735,0.00000000963271,0.0000000343385,0.00000000758229,0.000000193123,0.000000346115,0.000000156251,0.000000129997,0.000000247249,0.00000000561466,0.0000000220064,0.0000000308097,0.00000000476874
161,56687200,8966700,84370500,638883,285715,2042930,36173200,5152340,62273700,2441650,528702,2419010,3682000,762093,5079800,20512800,3814200,22095400,0.000000481312,0.000000310005,0.000000301529,0.0000000140588,0.0000000218831,0.0000000103426,0.000000191609,0.000000303361,0.000000274352,0.000000132511,0.00000021937,0.000000131234,0.0000000248978,0.000000045554,0.0000000303363
161,56687200,8966700,84370500,638883,285715,2042930,36173200,5152340,62273700,2441650,528702,2419010,3682000,762093,5079800,20512800,3814200,22095400,0.000000481312,0.000000310005,0.000000301529,0.0000000140588,0.0000000218831,0.0000000103426,0.000000191609,0.000000303361,0.000000274352,0.000000132511,0.00000021937,0.000000131234,0.0000000248978,0.000000045554,0.0000000303363
162,71226400,11088700,98348300,677595,330383,1683620,48791700,6868380,66136300,2506170,565997,5572710,3788520,827123,8756980,22432800,4219230,32210500,0.000000529022,0.000000283039,0.000000331629,0.0000000112953,0.0000000170219,0.00000000878111,0.000000200304,0.000000323628,0.000000111987,0.00000013839,0.000000227513,0.0000000716445,0.0000000252595,0.0000000459834,0.0000000195816
164,32901800,8430940,85609900,627994,310457,2192440,16854600,3852730,65452000,2335120,546371,3761740,3918670,775191,6007320,16045900,4578060,20156500,0.000000365898,0.000000282179,0.000000242077,0.0000000215457,0.0000000257498,0.0000000084619,0.000000192067,0.00000029658,0.000000157702,0.000000133103,0.000000217794,0.0000000984621,0.0000000328988,0.0000000387938,0.00000002961
164,32901800,8430940,85609900,627994,310457,2192440,16854600,3852730,65452000,2335120,546371,3761740,3918670,775191,6007320,16045900,4578060,20156500,0.000000365898,0.000000282179,0.000000242077,0.0000000215457,0.0000000257498,0.0000000084619,0.000000192067,0.00000029658,0.000000157702,0.000000133103,0.000000217794,0.0000000984621,0.0000000328988,0.0000000387938,0.00000002961
165,88986200,13874100,138675000,697201,338871,2284160,60915200,2459320,95777600,2701320,683319,4584820,4447640,987623,8861170,28068900,11414600,42895800,0.000000477145,0.00000027254,0.000000213647,0.00000000855324,0.0000000424506,0.00000000552046,0.000000181982,0.000000246153,0.000000134693,0.000000123983,0.000000180789,0.0000000701078,0.0000000188298,0.0000000166976,0.0000000146317
166,27777400,5632200,31279200,575204,281755,2750160,14598900,2491400,18262000,2373560,485131,3921600,3533630,691274,6321730,13177000,3140610,13015800,0.000000475545,0.000000406591,0.000000272956,0.0000000242005,0.0000000519543,0.0000000412568,0.000000205912,0.000000450357,0.000000196314,0.000000144121,0.000000328823,0.000000122151,0.0000000397635,0.0000000734199,0.0000000593422
168,30211700,7631880,57750400,647609,289420,4139720,15829200,3709250,33115400,2593130,548030,5517200,4706600,749249,9545740,14381300,3922440,24633600,0.00000042311,0.000000350189,0.000000167603,0.0000000241954,0.0000000291751,0.0000000212354,0.000000189744,0.000000346783,0.000000129703,0.000000132762,0.000000270029,0.0000000746837,0.0000000373303,0.0000000524313,0.0000000291751
172,48963800,10649500,44867300,694047,344293,3651570,29934400,5829420,19163400,2748060,612666,5317130,4241220,865436,9183530,19027600,4819850,25702400,0.000000413441,0.000000223431,0.000000196658,0.0000000189687,0.0000000165253,0.0000000378515,0.000000179771,0.000000276118,0.000000135882,0.00000012582,0.000000204543,0.0000000799022,0.0000000290449,0.0000000376583,0.0000000286361
172,48963800,10649500,44867300,694047,344293,3651570,29934400,5829420,19163400,2748060,612666,5317130,4241220,865436,9183530,19027600,4819850,25702400,0.000000413441,0.000000223431,0.000000196658,0.0000000189687,0.0000000165253,0.0000000378515,0.000000179771,0.000000276118,0.000000135882,0.00000012582,0.000000204543,0.0000000799022,0.0000000290449,0.0000000376583,0.0000000286361
173,55319700,8286100,98779600,714940,592862,2423890,29807300,1294750,76871100,2858320,575045,5505160,4907030,862195,9178560,25510400,6991210,21889000,0.000000356503,0.000000155227,0.000000207328,0.0000000146514,0.0000000722336,0.00000000692642,0.000000153212,0.000000282301,0.000000102767,0.000000107244,0.000000196546,0.0000000622922,0.0000000191406,0.000000024871,0.0000000261831
173,55319700,8286100,98779600,714940,592862,2423890,29807300,1294750,76871100,2858320,575045,5505160,4907030,862195,9178560,25510400,6991210,21889000,0.000000356503,0.000000155227,0.000000207328,0.0000000146514,0.0000000722336,0.00000000692642,0.000000153212,0.000000282301,0.000000102767,0.000000107244,0.000000196546,0.0000000622922,0.0000000191406,0.000000024871,0.0000000261831
175,30672500,7567620,53737300,700532,305914,3127950,15647400,2059480,35384300,2722650,840405,5688950,4004580,1159220,9875100,15023500,5507950,18351400,0.000000373812,0.000000314034,0.000000230406,0.0000000232688,0.0000000512721,0.0000000206285,0.000000181749,0.000000234622,0.000000130198,0.000000128856,0.000000178462,0.0000000757933,0.000000033848,0.0000000382028,0.0000000408521
181,137835000,12292000,192526000,938843,447003,2669870,98907300,4262490,158808000,3350820,650964,4060350,5782010,933616,6808730,38926200,8029320,33716500,0.000000340038,0.000000149564,0.000000164982,0.00000000548748,0.00000001828,0.00000000320817,0.000000145739,0.000000219664,0.000000140893,0.000000100058,0.00000015928,0.0000000847941,0.00000001355,0.0000000192939,0.0000000172493
184,78652600,6348140,157995000,897165,414388,2991150,45607700,1833300,103319000,3154390,335512,5474380,4667580,573512,9840480,33043000,4514680,54673800,0.000000296718,0.000000172722,0.000000156924,0.0000000108102,0.0000000440225,0.00000000478469,0.000000147956,0.000000423877,0.000000103926,0.000000104288,0.000000275026,0.0000000588371,0.0000000152625,0.0000000366228,0.0000000107557
184,78652600,6348140,157995000,897165,414388,2991150,45607700,1833300,103319000,3154390,335512,5474380,4667580,573512,9840480,33043000,4514680,54673800,0.000000296718,0.000000172722,0.000000156924,0.0000000108102,0.0000000440225,0.00000000478469,0.000000147956,0.000000423877,0.000000103926,0.000000104288,0.000000275026,0.0000000588371,0.0000000152625,0.0000000366228,0.0000000107557
189,161630000,7531220,226792000,1081400,344504,2781560,106921000,2818290,172930000,3606000,465068,4743990,5993130,778118,8460310,54707900,4712800,53861000,0.000000245246,0.000000226035,0.0000000910035,0.00000000485861,0.000000030256,0.00000000202556,0.000000112184,0.000000242042,0.0000000966359,0.0000000785171,0.000000158587,0.0000000546665,0.00000000895158,0.0000000278671,0.00000000882892
190,157276000,11920200,258791000,1118730,570677,3188350,106428000,6703940,198557000,3726780,668659,5901900,5451120,965187,10894500,50846400,5216090,60232500,0.000000244699,0.00000014246,0.000000115373,0.00000000563066,0.0000000141559,0.00000000239583,0.000000117665,0.000000186459,0.0000000882222,0.0000000835231,0.0000001351,0.0000000480038,0.0000000104996,0.0000000259796,0.00000000878269
201,92756900,6962180,326428000,1076800,571882,4735430,51154000,1717080,223116000,3576040,507278,6092860,5176650,622625,9634040,41601600,5244960,103310000,0.000000206543,0.000000126397,0.000000092729,0.00000000927872,0.0000000436635,0.00000000219853,0.000000122726,0.000000284488,0.0000000932469,0.0000000892989,0.000000241725,0.0000000588823,0.0000000121246,0.0000000295612,0.00000000565291
211,211635000,8848050,121261000,1378840,638859,3333480,121038000,2354650,39660200,4713100,775877,6724610,7338530,1120290,10700900,90595300,6493300,81599500,0.000000159353,0.000000081507,0.0000000426037,0.00000000454401,0.0000000261555,0.00000000416048,0.0000000752444,0.0000000878196,0.0000000443838,0.0000000538825,0.0000000678469,0.0000000282548,0.00000000502341,0.0000000134913,0.00000000385424
211,211635000,8848050,121261000,1378840,638859,3333480,121038000,2354650,39660200,4713100,775877,6724610,7338530,1120290,10700900,90595300,6493300,81599500,0.000000159353,0.000000081507,0.0000000426037,0.00000000454401,0.0000000261555,0.00000000416048,0.0000000752444,0.0000000878196,0.0000000443838,0.0000000538825,0.0000000678469,0.0000000282548,0.00000000502341,0.0000000134913,0.00000000385424
213,185776000,9431290,184290000,1503830,1150840,4431420,109566000,3402480,70827200,4746720,1154680,7406340,7573010,1644100,12798200,76208400,6028730,113462000,0.000000108958,0.0000000365961,0.0000000248092,0.00000000417105,0.000000015214,0.00000000205805,0.0000000612375,0.000000053738,0.0000000372943,0.0000000434771,0.0000000402506,0.0000000220291,0.000000004971,0.0000000120946,0.0000000026248
220,313770000,11192900,490789000,1584660,417227,4756870,207166000,3436000,309998000,5069770,623387,7745560,7282880,791509,12991200,106603000,7756750,180789000,0.000000156081,0.000000175815,0.0000000691859,0.00000000347954,0.0000000260595,0.00000000129411,0.00000008322,0.000000178924,0.0000000667103,0.0000000599326,0.000000147699,0.0000000403073,0.00000000495326,0.0000000167229,0.00000000297014
222,306563000,22384900,598716000,1625750,384280,4828690,187405000,7468380,392985000,4967950,438786,7960560,8553950,772815,12643600,119156000,14916300,205729000,0.000000159105,0.000000200359,0.0000000783787,0.00000000301047,0.0000000117026,0.0000000011773,0.0000000837071,0.000000259629,0.0000000643431,0.0000000602459,0.000000152846,0.0000000407518,0.00000000421623,0.00000000894446,0.00000000262693
224,263941000,23139400,281666000,1651920,866758,6029780,159621000,11989500,167467000,5170940,808038,9006150,8354800,1174320,16161600,104319000,11149800,114198000,0.000000130558,0.0000000743656,0.000000030257,0.00000000320198,0.00000000668084,0.00000000138124,0.0000000688349,0.000000110765,0.0000000405781,0.0000000498062,0.0000000837653,0.0000000230811,0.00000000437502,0.0000000100529,0.00000000336185
230,209510000,28526900,481006000,1342230,946125,6788130,105589000,10699600,327148000,5231600,650601,9481820,7912450,958892,15334700,103919000,17827100,153855000,0.00000017609,0.0000000834868,0.0000000821607,0.00000000416873,0.00000000871901,0.00000000181094,0.000000090208,0.000000227338,0.0000000659191,0.0000000652009,0.000000160648,0.0000000407809,0.00000000479865,0.0000000093142,0.00000000412368
233,251738000,21981200,425958000,1453610,863590,5671300,145962000,10847200,256355000,5155430,1160650,10999600,8278800,1617500,19426600,105774000,11133900,169600000,0.000000149666,0.0000000839201,0.0000000967637,0.00000000415907,0.00000000829028,0.00000000224277,0.0000000824488,0.000000094906,0.0000000574848,0.0000000589114,0.0000000729289,0.0000000325362,0.0000000046542,0.0000000112545,0.00000000380504
233,251738000,21981200,425958000,1453610,863590,5671300,145962000,10847200,256355000,5155430,1160650,10999600,8278800,1617500,19426600,105774000,11133900,169600000,0.000000149666,0.0000000839201,0.0000000967637,0.00000000415907,0.00000000829028,0.00000000224277,0.0000000824488,0.000000094906,0.0000000574848,0.0000000589114,0.0000000729289,0.0000000325362,0.0000000046542,0.0000000112545,0.00000000380504
234,229034000,25321100,441559000,1383670,963502,5153280,132384000,14504800,345707000,5279060,717715,9075080,8350420,1094210,14666100,96648100,10816100,95849600,0.000000149456,0.0000000704399,0.0000000954402,0.00000000404292,0.00000000565512,0.0000000015406,0.0000000801905,0.000000153282,0.0000000621797,0.000000058032,0.000000105652,0.000000038499,0.00000000529328,0.0000000111695,0.00000000596001
234,229034000,25321100,441559000,1383670,963502,5153280,132384000,14504800,345707000,5279060,717715,9075080,8350420,1094210,14666100,96648100,10816100,95849600,0.000000149456,0.0000000704399,0.0000000954402,0.00000000404292,0.00000000565512,0.0000000015406,0.0000000801905,0.000000153282,0.0000000621797,0.000000058032,0.000000105652,0.000000038499,0.00000000529328,0.0000000111695,0.00000000596001
235,144544000,14861800,497471000,1349270,751910,6001790,83392700,4691180,373745000,4877470,823390,7900040,6883030,1082270,13514800,61150000,10170400,123724000,0.000000156814,0.0000000881491,0.0000000942888,0.00000000603454,0.0000000159015,0.00000000162515,0.0000000930826,0.000000163433,0.0000000837608,0.0000000690112,0.000000130387,0.0000000490549,0.0000000085753,0.0000000143553,0.00000000543033
236,199869000,30426200,549134000,1318030,640586,5505910,104664000,18645300,356923000,5291730,711426,10564400,8247350,1016960,18196100,95203100,11780600,192208000,0.000000171032,0.00000013375,0.000000106472,0.00000000406702,0.00000000570218,0.00000000175547,0.0000000888094,0.000000207765,0.0000000615709,0.0000000639115,0.000000146255,0.0000000357618,0.00000000505895,0.0000000133717,0.0000000034212
237,231545000,29251000,636750000,1389540,978657,5764020,118108000,6505790,489224000,5339190,796191,12124700,8407140,1229670,19011700,113434000,22745000,147524000,0.000000142029,0.0000000685239,0.0000000776737,0.00000000407347,0.0000000113564,0.00000000106967,0.0000000752735,0.000000161938,0.000000048888,0.0000000538572,0.000000104778,0.0000000315252,0.0000000039084,0.00000000618045,0.00000000412683
242,187345000,38113900,394898000,1302580,651836,5136240,73897600,10252900,286756000,5482670,808341,11107500,10118600,1113200,18384000,113445000,27860700,108138000,0.000000149288,0.000000114676,0.000000114378,0.00000000481192,0.00000000937185,0.00000000213248,0.0000000751723,0.000000203441,0.0000000570659,0.0000000554488,0.000000152681,0.0000000350999,0.00000000370398,0.00000000642002,0.00000000600176
244,225896000,22653700,476374000,1393760,671477,6932530,127061000,9361790,368469000,5513440,395511,12382900,14068100,539081,18745400,98832600,13291600,107902000,0.000000137433,0.0000000951723,0.0000000860629,0.00000000391589,0.00000000817853,0.00000000171686,0.0000000790567,0.000000343998,0.0000000522329,0.0000000572969,0.000000259525,0.0000000347735,0.0000000046009,0.0000000111039,0.0000000060955
248,137096000,6632840,764624000,1494370,433801,7121430,74022100,1449310,634667000,4888680,776341,9837970,7962970,1001600,16160500,63071100,5183370,129941000,0.000000121064,0.000000122565,0.0000000612678,0.00000000642232,0.0000000413848,7.86117E-10,0.0000000906296,0.000000164792,0.000000061061,0.0000000658152,0.000000130661,0.0000000375565,0.00000000789693,0.0000000260247,0.0000000047203
253,288946000,40185000,692355000,1572880,808794,8067520,149470000,10883200,474862000,5928820,911258,11428300,8975860,1216930,18473400,139473000,29301500,217477000,0.000000130145,0.000000090091,0.0000000630206,0.00000000321242,0.00000000757171,0.00000000114637,0.0000000750704,0.000000157697,0.0000000530906,0.0000000554698,0.000000120236,0.0000000331896,0.00000000324025,0.00000000538199,0.00000000286661
257,342266000,17038900,1377960000,1964410,994708,5416710,200806000,6695450,906107000,5933240,787297,10838000,8336210,1092220,17365600,141459000,10343200,471854000,0.000000102314,0.0000000592008,0.0000000860314,0.00000000339535,0.0000000099216,5.97352E-10,0.0000000723296,0.000000148766,0.0000000568774,0.0000000531458,0.000000111853,0.000000035814,0.00000000380796,0.0000000121236,0.00000000136551
258,139421000,16816400,328198000,1510070,859011,7515740,64975400,4648380,227163000,5422090,804920,12516000,8476420,1067700,19800800,74443600,12167800,101027000,0.000000116177,0.0000000808212,0.0000000975009,0.00000000580599,0.0000000166114,0.00000000330546,0.0000000765283,0.000000178756,0.0000000608299,0.0000000561473,0.000000138161,0.0000000385605,0.00000000600715,0.0000000124123,0.00000000758824
261,344748000,15670100,1447510000,1905440,966117,5845370,209933000,7907710,1102760000,5747110,754335,14110800,10194300,896581,21982500,134813000,7762250,344746000,0.000000104325,0.0000000660103,0.0000000813856,0.00000000315101,0.0000000089489,5.22039E-10,0.0000000733803,0.000000156274,0.0000000448103,0.0000000544114,0.000000133832,0.0000000290781,0.00000000409877,0.0000000158849,0.0000000018872
275,321299000,16021100,1458630000,1981600,679318,8615950,184610000,7721440,1054420000,5975440,857941,18109000,12633500,1131690,30445700,136687000,8299420,404204000,0.000000087507,0.0000000819779,0.0000000461248,0.00000000291644,0.00000000833904,4.40463E-10,0.0000000695332,0.000000121293,0.0000000312078,0.0000000505044,0.000000100474,0.000000018703,0.00000000372053,0.0000000143744,0.00000000144924
283,307990000,41091900,860532000,1701090,638187,7246830,140699000,13098700,686201000,7354890,962880,20923000,11400800,1304890,31715100,167288000,27992900,174327000,0.000000092795,0.0000000999335,0.0000000667623,0.00000000280894,0.00000000563039,7.56956E-10,0.0000000566087,0.000000138378,0.0000000272096,0.0000000419043,0.000000105501,0.0000000179702,0.0000000023733,0.00000000522662,0.0000000033001
286,385000000,62105100,1603850000,1796310,986069,7329470,159666000,21159600,1217330000,7164670,945979,23545700,9922780,1263550,33287700,225332000,40945200,386512000,0.0000000855916,0.0000000616807,0.0000000612094,0.00000000250418,0.00000000369867,4.1179E-10,0.0000000533157,0.000000142624,0.0000000245514,0.0000000405388,0.000000111518,0.0000000173265,0.00000000169411,0.00000000364166,0.00000000152501
295,304175000,23726900,1266550000,2098370,1115540,10847500,154436000,5218070,804401000,6586730,887304,21785100,11123500,1091740,32188900,149737000,18508600,462148000,0.0000000759553,0.0000000548572,0.0000000587292,0.00000000267453,0.0000000131169,8.27661E-10,0.0000000636613,0.000000135076,0.0000000325745,0.000000046745,0.000000110789,0.0000000222335,0.00000000315524,0.00000000682913,0.000000001571
299,600616000,57466800,2200900000,2090870,1164960,10953200,313119000,15512500,1508520000,8271420,1033930,23648000,14363700,1518430,35507700,287495000,41954000,692376000,0.0000000792914,0.0000000522781,0.0000000437716,0.00000000145918,0.00000000465721,3.48676E-10,0.0000000529712,0.000000119774,0.0000000250361,0.0000000392794,0.0000000838795,0.0000000167276,0.00000000149852,0.00000000330202,8.77706E-10
310,306676000,28258400,1009320000,2298440,1020950,11717200,147704000,11557700,737624000,7329900,881292,20902700,10117400,1190220,30221700,158970000,16700400,271695000,0.0000000579984,0.0000000663872,0.0000000598013,0.00000000221684,0.00000000647588,9.69881E-10,0.0000000515212,0.000000147479,0.0000000357317,0.0000000391391,0.000000110366,0.0000000247807,0.00000000233155,0.00000000808698,0.00000000277163
331,472511000,36055000,1982540000,2508450,1430050,13733000,214483000,12557700,1263270000,8875290,1029770,30341300,12186300,1285140,41359600,258026000,23497100,719265000,0.0000000534214,0.0000000368622,0.0000000347852,0.00000000175249,0.00000000470489,4.09178E-10,0.0000000470145,0.000000124069,0.0000000212736,0.0000000355386,0.000000100135,0.0000000156676,0.00000000180614,0.0000000056002,9.10759E-10
348,572355000,52678500,3319730000,2756850,1251470,18356500,242859000,19705300,2498740000,9524090,1043200,37208800,17432600,1365660,53762800,329493000,32972900,820969000,0.000000044556,0.0000000448386,0.0000000282811,0.00000000139964,0.00000000328658,2.25563E-10,0.0000000418536,0.00000011534,0.000000016577,0.0000000318231,0.0000000919613,0.000000011456,0.00000000124848,0.0000000039041,7.63404E-10
373,864880000,78046000,5345290000,3530570,1879870,18248700,456925000,18670300,4263250000,10108300,572411,38565100,13777600,766229,52221000,407952000,59375400,1082030000,0.0000000329363,0.0000000274424,0.0000000351581,9.69463E-10,0.00000000309938,1.63755E-10,0.0000000373087,0.000000192069,0.0000000193795,0.0000000282955,0.000000144494,0.0000000143113,9.5759E-10,0.00000000192125,6.98845E-10
409,975729000,93176800,8173610000,3809040,2570840,16958600,439771000,11497400,6291000000,10871300,1205300,48896500,16148800,1567760,71349200,535955000,81679200,1882610000,0.0000000236413,0.0000000184253,0.0000000270616,8.68499E-10,0.00000000460398,8.39858E-11,0.000000028847,0.0000000846456,0.0000000132832,0.0000000220347,0.0000000660234,0.00000000918162,6.76017E-10,0.0000000013485,3.54359E-10
420,1246510000,108340000,8771680000,4086420,2747320,22874000,621259000,55194900,6327970000,12610400,948075,47368300,16974900,1154010,65553000,625251000,53144300,2443700000,0.0000000219798,0.0000000178071,0.0000000237737,6.65678E-10,0.00000000107358,9.6086E-11,0.0000000278535,0.000000109212,0.0000000149338,0.0000000211417,0.0000000909292,0.000000010866,5.62364E-10,0.00000000202328,2.96453E-10
438,1636900000,117815000,10404900000,4678010,3667000,22589900,697209000,22376500,7466000000,13189100,1364940,65674800,19321300,1804690,90274100,939689000,95438300,2938880000,0.0000000198666,0.0000000119889,0.0000000216776,6.31819E-10,0.00000000236137,7.63425E-11,0.0000000272756,0.0000000755064,0.0000000100891,0.0000000205975,0.0000000582383,0.00000000756499,3.9708E-10,0.00000000113962,2.3612E-10
463,1762910000,132434000,10187500000,5231860,5031620,25667000,730380000,45006600,6510940000,14857200,1931160,53930400,20098200,2600140,79609800,1032520000,87427100,3676510000,0.0000000172637,0.00000000892341,0.0000000174477,3.79886E-10,0.00000000114881,7.74845E-11,0.000000022934,0.0000000515835,0.0000000122,0.0000000173784,0.0000000388201,0.00000000843511,3.54553E-10,0.00000000118424,1.85388E-10


==> data/vi_curves/seen/data-siamese-histograms-roc-clustering-test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
-13.8155,0,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,94564139
-13.5393,0.01,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,75546242
-13.2632,0.02,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,76821380
-12.987,0.03,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,86358619
-12.7108,0.04,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,75540619
-12.4346,0.05,0.910747,1,1,0.02,3.16683,3.16683,-6.21725e-15,210322612
-12.1584,0.06,0.910747,1,1,0.02,3.16683,3.16683,-6.21725e-15,143561386
-11.8823,0.07,0.910729,0.999778,0.9,0.02,3.18683,3.16683,0.02,155259925
-11.6061,0.08,0.910729,0.999778,0.9,0.02,3.18683,3.16683,0.02,132720583
-11.3299,0.09,0.910913,0.999778,0.909091,0.0222222,3.16683,3.14683,0.02,141902593
-11.0537,0.1,0.911282,0.999778,0.923077,0.0266667,3.13928,3.11928,0.02,140778419
-10.7775,0.11,0.911467,0.999778,0.928571,0.0288889,3.11928,3.09928,0.02,198662476
-10.5014,0.12,0.911413,0.999111,0.764706,0.0288889,3.16683,3.09928,0.0675489,188835790
-10.2252,0.13,0.91158,0.998889,0.736842,0.0311111,3.15438,3.07928,0.0750978,197032217
-9.94901,0.14,0.91158,0.998889,0.736842,0.0311111,3.15438,3.07928,0.0750978,175055044
-9.67284,0.15,0.911932,0.998667,0.727273,0.0355556,3.14948,3.05438,0.0950978,178726636
-9.39666,0.16,0.912302,0.998667,0.75,0.04,3.10948,3.01438,0.0950978,186518832
-9.12048,0.17,0.9136,0.998667,0.806452,0.0555556,3.04093,2.94583,0.0950978,190858488
-8.8443,0.18,0.914344,0.998667,0.828571,0.0644444,2.98583,2.89073,0.0950978,191683427
-8.56812,0.19,0.915089,0.998667,0.846154,0.0733333,2.91828,2.82319,0.0950978,199462196
-8.29194,0.2,0.915648,0.998667,0.857143,0.08,2.87073,2.77564,0.0950978,184153099
-8.01577,0.21,0.916514,0.997778,0.803922,0.0911111,2.84809,2.71564,0.132451,188850682
-7.73959,0.22,0.917178,0.996667,0.75,0.1,2.83928,2.66319,0.176096,243179510
-7.46341,0.23,0.917315,0.996,0.71875,0.102222,2.86683,2.64319,0.223645,260951168
-7.18723,0.24,0.917623,0.995111,0.685714,0.106667,2.87663,2.61564,0.260999,291474176
-6.91105,0.25,0.918858,0.994,0.670732,0.122222,2.85173,2.54709,0.304644,331553929
-6.63488,0.26,0.919408,0.993778,0.674419,0.128889,2.82293,2.51464,0.308289,281647830
-6.3587,0.27,0.920338,0.993556,0.684783,0.14,2.76974,2.45854,0.311194,259737282
-6.08252,0.28,0.921649,0.993333,0.7,0.155556,2.68899,2.3749,0.314099,261872400
-5.80634,0.29,0.922394,0.993111,0.704762,0.164444,2.6388,2.3198,0.319001,254853119
-5.53016,0.3,0.923634,0.991778,0.686441,0.18,2.60045,2.2388,0.361648,249748970
-5.25398,0.31,0.925988,0.989778,0.671429,0.208889,2.55838,2.15183,0.40655,278968823
-4.97781,0.32,0.927276,0.988889,0.668874,0.224444,2.47664,2.06819,0.408457,259354905
-4.70163,0.33,0.927663,0.988889,0.673203,0.228889,2.44909,2.04064,0.408457,195446266
-4.42545,0.34,0.930782,0.989111,0.708333,0.264444,2.36635,1.95938,0.406969,256789894
-4.14927,0.35,0.933319,0.986,0.678571,0.295556,2.27464,1.82038,0.454259,254184676
-3.87309,0.36,0.936035,0.985333,0.690141,0.326667,2.14916,1.71,0.439163,255349438
-3.59691,0.37,0.936233,0.985333,0.691589,0.328889,2.12916,1.69,0.439163,201564464
-3.32074,0.38,0.939118,0.983778,0.690678,0.362222,2.04507,1.58858,0.456489,214659516
-3.04456,0.39,0.941803,0.981778,0.683398,0.393333,2.04158,1.5198,0.521782,286471526
-2.76838,0.4,0.942509,0.98,0.667897,0.402222,1.99218,1.4647,0.52748,293799130
-2.4922,0.41,0.947084,0.974444,0.640625,0.455556,1.91395,1.32305,0.590895,299367689
-2.21602,0.42,0.950011,0.971333,0.630372,0.488889,1.81502,1.22164,0.593381,224385279
-1.93984,0.43,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471,210837990
-1.66367,0.44,0.954914,0.969556,0.64042,0.542222,1.70056,1.07509,0.625471,304547040
-1.38749,0.45,0.955463,0.967778,0.630102,0.548889,1.69922,1.05899,0.640236,225255473
-1.11131,0.46,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409,235507534
-0.835132,0.47,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409,220558088
-0.558953,0.48,0.956904,0.967111,0.631841,0.564444,1.64191,1.0155,0.626409,230656803
-0.282775,0.49,0.957883,0.965333,0.624096,0.575556,1.62468,0.976502,0.648175,301723132
-0.00659657,0.5,0.95992,0.963333,0.619816,0.597778,1.58534,0.918758,0.666586,223560078
0.269582,0.51,0.959911,0.963111,0.618391,0.597778,1.60534,0.918758,0.686586,223011914
0.545759,0.52,0.961607,0.962889,0.623874,0.615556,1.5431,0.873465,0.669637,308864275
0.821938,0.53,0.964206,0.957778,0.604167,0.644444,1.50783,0.78917,0.718664,336045840
1.09812,0.54,0.969841,0.950444,0.587037,0.704444,1.39329,0.67468,0.718605,253018373
1.3743,0.55,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155,256804175
1.65047,0.56,0.971104,0.948444,0.581982,0.717778,1.36442,0.633263,0.731155,363672836
1.92665,0.57,0.973096,0.948444,0.588652,0.737778,1.31752,0.586363,0.731155,387265735
2.20283,0.58,0.975235,0.945111,0.580645,0.76,1.28372,0.519464,0.76426,381606088
2.47901,0.59,0.975172,0.942667,0.57,0.76,1.33338,0.519464,0.813918,263829086
2.75519,0.6,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714,488278638
3.03137,0.61,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714,401743363
3.30754,0.62,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714,295983200
3.58372,0.63,0.973951,0.938889,0.550654,0.748889,1.42518,0.558465,0.866714,290264815
3.8599,0.64,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097,321440804
4.13608,0.65,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097,416211754
4.41226,0.66,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097,423724304
4.68844,0.67,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097,685295874
4.96461,0.68,0.975249,0.936889,0.547049,0.762222,1.41308,0.53498,0.878097,712493527
5.24079,0.69,0.977009,0.934889,0.545031,0.78,1.37821,0.489687,0.888522,1420337691
5.51697,0.7,0.977009,0.934889,0.545031,0.78,1.37821,0.489687,0.888522,1823258826
5.79315,0.71,0.976971,0.933333,0.539171,0.78,1.38876,0.489687,0.899077,3597457570
6.06933,0.72,0.972322,0.905556,0.440053,0.742222,1.78005,0.581879,1.19817,3727624608
6.3455,0.73,0.971976,0.901778,0.429677,0.74,1.83973,0.601879,1.23785,2315187544
6.62168,0.74,0.971976,0.901778,0.429677,0.74,1.83973,0.601879,1.23785,5609963543
6.89786,0.75,0.975062,0.868889,0.37234,0.777778,1.91385,0.509687,1.40416,2823102859
7.17404,0.76,0.975062,0.868889,0.37234,0.777778,1.91385,0.509687,1.40416,2576052962
7.45022,0.77,0.975062,0.868889,0.37234,0.777778,1.91385,0.509687,1.40416,5073555529
7.72639,0.78,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,2976469371
8.00257,0.79,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,3658864670
8.27875,0.8,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,4947308721
8.55493,0.81,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,6714250104
8.83111,0.82,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,10623732533
9.10729,0.83,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,11759063542
9.38346,0.84,0.980251,0.849333,0.3549,0.828889,1.83907,0.378883,1.46019,12934185922
9.65964,0.85,0.978674,0.836222,0.333032,0.817778,1.91539,0.39482,1.52057,23459854099
9.93582,0.86,0.978041,0.772,0.266094,0.826667,2.20829,0.379791,1.8285,30550206603
10.212,0.87,0.978041,0.772,0.266094,0.826667,2.20829,0.379791,1.8285,32543765325
10.4882,0.88,0.978218,0.768444,0.263604,0.828889,2.18309,0.359791,1.8233,68725485667
10.7644,0.89,0.976921,0.714889,0.225709,0.831111,2.47155,0.358185,2.11337,162417303901
11.0405,0.9,0.975395,0.713556,0.222557,0.82,2.50381,0.374121,2.12969,65253129548
11.3167,0.91,0.975395,0.713556,0.222557,0.82,2.50381,0.374121,2.12969,82047995080
11.5929,0.92,0.975395,0.713556,0.222557,0.82,2.50381,0.374121,2.12969,375241783546
11.8691,0.93,0.975395,0.713556,0.222557,0.82,2.50381,0.374121,2.12969,336951808440
12.1452,0.94,0.977263,0.525333,0.156065,0.877778,2.85367,0.254121,2.59955,47220250115
12.4214,0.95,0.977263,0.525333,0.156065,0.877778,2.85367,0.254121,2.59955,37028146199
12.6976,0.96,1,0,0.0909091,1,3.32193,0,3.32193,24897594872
12.9738,0.97,1,0,0.0909091,1,3.32193,0,3.32193,5314919177
13.25,0.98,1,0,0.0909091,1,3.32193,0,3.32193,2106268827
13.5261,0.99,1,0,0.0909091,1,3.32193,0,3.32193,1307804398
13.8023,1,1,0,0.0909091,1,3.32193,0,3.32193,5515557


==> data/vi_curves/seen/data-siamese-roc-augment-clustering-test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.0909091,1,3.32193,0,3.32193,4070977
13.5261,0.01,1,0,0.0909091,1,3.32193,0,3.32193,735174913
13.25,0.02,1,0,0.0909091,1,3.32193,0,3.32193,1345732760
12.9738,0.03,1,0.466667,0.157895,1,2.44064,-3.33067e-16,2.44064,9427664226
12.6976,0.04,1,0.466667,0.157895,1,2.44064,-3.33067e-16,2.44064,68820232842
12.4214,0.05,1,0.6,0.2,1,2.02647,0,2.02647,15240270041
12.1452,0.06,1,0.711111,0.257143,1,1.8,0,1.8,8842940054
11.8691,0.07,1,0.711111,0.257143,1,1.8,0,1.8,15441391666
11.5929,0.08,1,0.711111,0.257143,1,1.8,0,1.8,4902993294
11.3167,0.09,1,0.777778,0.310345,1,1.47549,0,1.47549,9636132082
11.0405,0.1,0.997637,0.844444,0.386503,0.98,1.23952,0.0468996,1.19263,5976757166
10.7644,0.11,0.997637,0.844444,0.386503,0.98,1.23952,0.0468996,1.19263,3688820909
10.4882,0.12,0.997637,0.844444,0.386503,0.98,1.23952,0.0468996,1.19263,1492522075
10.212,0.13,0.997637,0.844444,0.386503,0.98,1.23952,0.0468996,1.19263,1025351891
9.93582,0.14,0.997637,0.844444,0.386503,0.98,1.23952,0.0468996,1.19263,800838681
9.65964,0.15,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,1142817912
9.38347,0.16,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,739042373
9.10729,0.17,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,462845745
8.83111,0.18,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,607413294
8.55493,0.19,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,336063308
8.27875,0.2,0.997755,0.888889,0.46865,0.98,0.964036,0.0468996,0.917137,341816783
8.00257,0.21,0.99781,0.911111,0.524376,0.98,0.764036,0.0468996,0.717137,292119891
7.7264,0.22,0.997815,0.913333,0.530686,0.98,0.75438,0.0468996,0.70748,357370463
7.45022,0.23,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,248075482
7.17404,0.24,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,212833142
6.89786,0.25,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,171370129
6.62168,0.26,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,172095297
6.3455,0.27,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,126881325
6.06933,0.28,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,115621756
5.79315,0.29,1,0.955556,0.692308,1,0.4,4.44089e-16,0.4,101157636
5.51697,0.3,0.997911,0.955556,0.687988,0.98,0.484864,0.0468996,0.437965,98718280
5.24079,0.31,0.994325,0.973333,0.779817,0.944444,0.43506,0.119092,0.315968,143713486
4.96461,0.32,0.994325,0.973333,0.779817,0.944444,0.43506,0.119092,0.315968,187053907
4.68843,0.33,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027,114831754
4.41226,0.34,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027,96926575
4.13608,0.35,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027,135806528
3.8599,0.36,0.996441,0.995556,0.955947,0.964444,0.150196,0.0721928,0.0780027,77743066
3.58372,0.37,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,80278012
3.30754,0.38,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,74342783
3.03137,0.39,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,76948214
2.75519,0.4,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,72075854
2.47901,0.41,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,70962699
2.20283,0.42,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,68332570
1.92665,0.43,0.994451,0.995556,0.955056,0.944444,0.197095,0.119092,0.0780027,67933541
1.65047,0.44,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,64126035
1.3743,0.45,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,91166628
1.09812,0.46,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,69288587
0.821939,0.47,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,67149251
0.545761,0.48,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,66015647
0.269583,0.49,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,63930023
-0.00659561,0.5,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,63839661
-0.282774,0.51,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,62189435
-0.558951,0.52,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,40153264
-0.83513,0.53,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,41877300
-1.11131,0.54,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,42370367
-1.38749,0.55,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,58687809
-1.66367,0.56,0.996007,0.997778,0.977376,0.96,0.142144,0.0937991,0.0483447,63603112
-1.93984,0.57,0.990733,0.997778,0.976077,0.906667,0.239239,0.190894,0.0483447,61595757
-2.21602,0.58,0.990753,1,1,0.906667,0.190894,0.190894,4.44089e-16,62200846
-2.4922,0.59,0.987275,1,1,0.871111,0.263087,0.263087,4.44089e-16,60005814
-2.76838,0.6,0.987275,1,1,0.871111,0.263087,0.263087,4.44089e-16,58808399
-3.04456,0.61,0.987059,1,1,0.868889,0.283087,0.283087,4.44089e-16,40052522
-3.32074,0.62,0.985114,1,1,0.848889,0.329987,0.329987,0,42175958
-3.59691,0.63,0.985114,1,1,0.848889,0.329987,0.329987,0,41813409
-3.87309,0.64,0.985114,1,1,0.848889,0.329987,0.329987,0,41337214
-4.14927,0.65,0.984467,1,1,0.842222,0.362438,0.362438,0,59559336
-4.42545,0.66,0.984467,1,1,0.842222,0.362438,0.362438,0,40700233
-4.70163,0.67,0.982318,1,1,0.82,0.43528,0.43528,0,38223566
-4.9778,0.68,0.982104,1,1,0.817778,0.45528,0.45528,0,38426552
-5.25398,0.69,0.980179,1,1,0.797778,0.502179,0.502179,-4.44089e-16,50291391
-5.53016,0.7,0.980392,1,1,0.8,0.500573,0.500573,0,155736927
-5.80634,0.71,0.978474,1,1,0.78,0.547473,0.547473,-4.44089e-16,63735313
-6.08252,0.72,0.972132,1,1,0.713333,0.717277,0.717277,-4.44089e-16,69650696
-6.3587,0.73,0.972132,1,1,0.713333,0.717277,0.717277,-4.44089e-16,45743168
-6.63487,0.74,0.96941,1,1,0.684444,0.800273,0.800273,-4.44089e-16,42584764
-6.91105,0.75,0.967326,1,1,0.662222,0.867173,0.867173,-8.88178e-16,41269445
-7.18723,0.76,0.962155,1,1,0.606667,1.02285,1.02285,-8.88178e-16,42846812
-7.46341,0.77,0.960512,1,1,0.588889,1.06814,1.06814,-8.88178e-16,40698690
-7.73959,0.78,0.959079,1,1,0.573333,1.11163,1.11163,-1.33227e-15,41451581
-8.01577,0.79,0.959079,1,1,0.573333,1.11163,1.11163,-1.33227e-15,39771128
-8.29194,0.8,0.957651,1,1,0.557778,1.15511,1.15511,-1.77636e-15,39550248
-8.56812,0.81,0.954198,1,1,0.52,1.28408,1.28408,-1.77636e-15,81798593
-8.8443,0.82,0.951978,1,1,0.495556,1.3665,1.3665,-1.77636e-15,80777582
-9.12048,0.83,0.945974,1,1,0.428889,1.54379,1.54379,-1.77636e-15,61421716
-9.39666,0.84,0.944386,1,1,0.411111,1.58909,1.58909,-1.77636e-15,39303448
-9.67284,0.85,0.940242,1,1,0.364444,1.74261,1.74261,-3.10862e-15,59815253
-9.94901,0.86,0.93633,1,1,0.32,1.91115,1.91115,-3.10862e-15,60008650
-10.2252,0.87,0.934579,1,1,0.3,2.00261,2.00261,-3.55271e-15,60491748
-10.5014,0.88,0.932256,1,1,0.273333,2.11157,2.11157,-3.9968e-15,60649038
-10.7775,0.89,0.927261,1,1,0.215556,2.31655,2.31655,-4.88498e-15,59937154
-11.0537,0.9,0.921942,1,1,0.153333,2.52667,2.52667,-4.88498e-15,77811626
-11.3299,0.91,0.919869,1,1,0.128889,2.62809,2.62809,-5.32907e-15,58689583
-11.6061,0.92,0.91687,1,1,0.0933333,2.77299,2.77299,-5.77316e-15,63034211
-11.8823,0.93,0.916124,1,1,0.0844444,2.82809,2.82809,-5.77316e-15,60738537
-12.1584,0.94,0.915378,1,1,0.0755556,2.86418,2.86418,-5.77316e-15,39783440
-12.4346,0.95,0.913149,1,1,0.0488889,3.03928,3.03928,-6.66134e-15,38894491
-12.7108,0.96,0.912594,1,1,0.0422222,3.09928,3.09928,-6.66134e-15,19952020
-12.987,0.97,0.912409,1,1,0.04,3.11928,3.11928,-7.10543e-15,19457169
-13.2632,0.98,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,19944245
-13.5393,0.99,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,20002205
-13.8155,1,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,19749806


==> data/vi_curves/seen/data-siamese-roc-no-augment-clustering-test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.0909091,1,3.32193,0,3.32193,10428401
13.5261,0.01,1,0,0.0909091,1,3.32193,0,3.32193,758514406
13.25,0.02,1,0,0.0909091,1,3.32193,0,3.32193,718370487
12.9738,0.03,1,0,0.0909091,1,3.32193,0,3.32193,1020426501
12.6976,0.04,1,0,0.0909091,1,3.32193,0,3.32193,2149039663
12.4214,0.05,1,0,0.0909091,1,3.32193,0,3.32193,7859256141
12.1452,0.06,1,0.355556,0.134328,1,2.6,2.22045e-16,2.6,73993548880
11.8691,0.07,0.981571,0.544444,0.164629,0.897778,2.73753,0.207221,2.5303,48872771932
11.5929,0.08,1,0.644444,0.219512,1,1.96096,2.22045e-16,1.96096,64399328751
11.3167,0.09,1,0.644444,0.219512,1,1.96096,2.22045e-16,1.96096,58075235104
11.0405,0.1,0.991371,0.689333,0.23229,0.94,2.10513,0.140699,1.96443,74182894248
10.7644,0.11,0.991371,0.689333,0.23229,0.94,2.10513,0.140699,1.96443,127100418213
10.4882,0.12,0.992701,0.755556,0.278689,0.944444,1.72032,0.1,1.62032,157237870161
10.212,0.13,0.99272,0.818222,0.340854,0.94,1.62712,0.140699,1.48642,136648240968
9.93582,0.14,0.99272,0.818222,0.340854,0.94,1.62712,0.140699,1.48642,49034193400
9.65964,0.15,0.99272,0.818222,0.340854,0.94,1.62712,0.140699,1.48642,32370163484
9.38347,0.16,0.99293,0.842667,0.374005,0.94,1.41747,0.140699,1.27677,52951373995
9.10729,0.17,0.99293,0.842667,0.374005,0.94,1.41747,0.140699,1.27677,39686781873
8.83111,0.18,0.988903,0.851556,0.378605,0.904444,1.48131,0.193799,1.28751,28482281562
8.55493,0.19,0.989186,0.853778,0.382739,0.906667,1.4689,0.190894,1.278,11808825219
8.27875,0.2,0.984653,0.898222,0.457988,0.86,1.34901,0.279023,1.06999,7138318886
8.00257,0.21,0.984653,0.898222,0.457988,0.86,1.34901,0.279023,1.06999,5633630085
7.7264,0.22,0.984653,0.898222,0.457988,0.86,1.34901,0.279023,1.06999,4018235135
7.45022,0.23,0.984653,0.898222,0.457988,0.86,1.34901,0.279023,1.06999,2398914233
7.17404,0.24,0.984653,0.898222,0.457988,0.86,1.34901,0.279023,1.06999,3293264691
6.89786,0.25,0.988652,0.929333,0.558333,0.893333,1.02807,0.228828,0.79924,1471070621
6.62168,0.26,0.988652,0.929333,0.558333,0.893333,1.02807,0.228828,0.79924,500899924
6.3455,0.27,0.988652,0.929333,0.558333,0.893333,1.02807,0.228828,0.79924,437934149
6.06933,0.28,0.988837,0.944889,0.618462,0.893333,0.861907,0.228828,0.633079,461937925
5.79315,0.29,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,336035592
5.51697,0.3,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,187398584
5.24079,0.31,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,161981812
4.96461,0.32,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,152666627
4.68843,0.33,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,134065790
4.41226,0.34,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,123676713
4.13608,0.35,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,106536313
3.8599,0.36,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,106797208
3.58372,0.37,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,91363022
3.30754,0.38,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,87758790
3.03137,0.39,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,117025340
2.75519,0.4,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,74598505
2.47901,0.41,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,102936229
2.20283,0.42,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,69640682
1.92665,0.43,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,73465182
1.65047,0.44,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,68512297
1.3743,0.45,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,65231821
1.09812,0.46,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,63001653
0.821939,0.47,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,61448200
0.545761,0.48,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,66353714
0.269583,0.49,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,65616733
-0.00659561,0.5,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,66911715
-0.282774,0.51,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,63097014
-0.558951,0.52,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,89856248
-0.83513,0.53,0.991316,0.989333,0.895425,0.913333,0.377043,0.181928,0.195115,87294508
-1.11131,0.54,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115,63073740
-1.38749,0.55,0.987356,0.989111,0.88914,0.873333,0.490842,0.275727,0.215115,107753095
-1.66367,0.56,0.987381,0.991111,0.907621,0.873333,0.443942,0.275727,0.168215,113366085
-1.93984,0.57,0.983028,0.991111,0.903148,0.828889,0.558202,0.389987,0.168215,116189141
-2.21602,0.58,0.981302,0.991333,0.903465,0.811111,0.601889,0.43528,0.166609,116870816
-2.4922,0.59,0.979363,0.991333,0.901266,0.791111,0.648788,0.482179,0.166609,69676149
-2.76838,0.6,0.979363,0.991333,0.901266,0.791111,0.648788,0.482179,0.166609,68761020
-3.04456,0.61,0.977302,0.995111,0.940217,0.768889,0.673024,0.555021,0.118003,100940656
-3.32074,0.62,0.975812,0.995111,0.939058,0.753333,0.716509,0.598507,0.118003,88568509
-3.59691,0.63,0.971782,0.994889,0.932945,0.711111,0.828702,0.703151,0.125552,65780405
-3.87309,0.64,0.965547,0.996444,0.947712,0.644444,0.968499,0.861153,0.107346,116324378
-4.14927,0.65,0.967076,0.998667,0.980198,0.66,0.876669,0.817668,0.0590013,112841588
-4.42545,0.66,0.961695,0.998667,0.978339,0.602222,1.03368,0.974674,0.0590013,87785341
-4.70163,0.67,0.95844,0.999333,0.988372,0.566667,1.12009,1.07254,0.0475489,89124827
-4.9778,0.68,0.95804,0.999556,0.992157,0.562222,1.10664,1.07909,0.0275489,65529567
-5.25398,0.69,0.957836,0.999556,0.992126,0.56,1.12664,1.09909,0.0275489,83447716
-5.53016,0.7,0.951152,0.999556,0.99095,0.486667,1.35086,1.32331,0.0275489,62373899
-5.80634,0.71,0.948745,0.999556,0.990431,0.46,1.44531,1.41776,0.0275489,61406170
-6.08252,0.72,0.942779,0.999556,0.988827,0.393333,1.63221,1.60466,0.0275489,62485612
-6.3587,0.73,0.937083,0.999556,0.986667,0.328889,1.7965,1.76895,0.0275489,86038651
-6.63487,0.74,0.936693,0.999556,0.986486,0.324444,1.82531,1.79776,0.0275489,60974970
-6.91105,0.75,0.932808,0.999556,0.984375,0.28,1.98995,1.9624,0.0275489,99002011
-7.18723,0.76,0.929147,0.999556,0.981651,0.237778,2.20869,2.18115,0.0275489,99448160
-7.46341,0.77,0.928571,0.999556,0.981132,0.231111,2.24379,2.21624,0.0275489,41143996
-7.73959,0.78,0.926849,0.999556,0.979381,0.211111,2.39889,2.37134,0.0275489,40052882
-8.01577,0.79,0.926658,0.999556,0.979167,0.208889,2.41889,2.39134,0.0275489,78958934
-8.29194,0.8,0.921344,0.999556,0.970588,0.146667,2.62418,2.59663,0.0275489,115855276
-8.56812,0.81,0.922099,0.999556,0.972222,0.155556,2.62154,2.59399,0.0275489,117107426
-8.8443,0.82,0.920589,0.999556,0.96875,0.137778,2.69299,2.66544,0.0275489,41556279
-9.12048,0.83,0.917772,0.999556,0.959184,0.104444,2.85338,2.82583,0.0275489,40707316
-9.39666,0.84,0.91553,0.999556,0.945946,0.0777778,2.95296,2.92541,0.0275489,39862009
-9.67284,0.85,0.91553,0.999556,0.945946,0.0777778,2.95296,2.92541,0.0275489,39190923
-9.94901,0.86,0.913688,0.999778,0.961538,0.0555556,3.03928,3.01928,0.02,37253511
-10.2252,0.87,0.913503,0.999778,0.96,0.0533333,3.05928,3.03928,0.02,39115841
-10.5014,0.88,0.913132,0.999778,0.956522,0.0488889,3.08683,3.06683,0.02,39352911
-10.7775,0.89,0.912946,0.999778,0.954545,0.0466667,3.10683,3.08683,0.02,51029897
-11.0537,0.9,0.912946,0.999778,0.954545,0.0466667,3.10683,3.08683,0.02,72796210
-11.3299,0.91,0.912206,0.999778,0.944444,0.0377778,3.14683,3.12683,0.02,51523705
-11.6061,0.92,0.912206,0.999778,0.944444,0.0377778,3.14683,3.12683,0.02,20111608
-11.8823,0.93,0.912206,0.999778,0.944444,0.0377778,3.14683,3.12683,0.02,39266568
-12.1584,0.94,0.911282,0.999778,0.923077,0.0266667,3.18583,3.16583,0.02,36420177
-12.4346,0.95,0.911098,0.999778,0.916667,0.0244444,3.20583,3.18583,0.02,37973129
-12.7108,0.96,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,20878626
-12.987,0.97,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,21385299
-13.2632,0.98,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,20333620
-13.5393,0.99,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,20176260
-13.8155,1,0.909091,1,1,0,3.32193,3.32193,-7.54952e-15,19117509


==> data/vi_curves/seen_unseen/data-siamese-roc-augment-clustering-unseen+test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.0697674,1,3.70044,0,3.70044,3621603
13.5261,0.01,1,0,0.0697674,1,3.70044,0,3.70044,1685827063
13.25,0.02,1,0,0.0697674,1,3.70044,0,3.70044,2385822264
12.9738,0.03,1,0,0.0697674,1,3.70044,0,3.70044,7332258315
12.6976,0.04,0.997067,0.392308,0.108352,0.984615,2.98012,0.0360766,2.94404,20508440038
12.4214,0.05,0.997067,0.392308,0.108352,0.984615,2.98012,0.0360766,2.94404,12876697895
12.1452,0.06,0.997727,0.50641,0.13014,0.984615,2.62053,0.0360766,2.58445,13193766314
11.8691,0.07,0.997727,0.50641,0.13014,0.984615,2.62053,0.0360766,2.58445,11764439494
11.5929,0.08,0.997727,0.50641,0.13014,0.984615,2.62053,0.0360766,2.58445,10406233665
11.3167,0.09,0.997727,0.50641,0.13014,0.984615,2.62053,0.0360766,2.58445,23109400681
11.0405,0.1,0.998105,0.607692,0.158416,0.984615,2.27344,0.0360766,2.23736,18047602743
10.7644,0.11,0.998105,0.607692,0.158416,0.984615,2.27344,0.0360766,2.23736,16015208559
10.4882,0.12,0.995298,0.678462,0.182529,0.957265,2.09707,0.0916095,2.00546,47649500355
10.212,0.13,0.995337,0.711538,0.199003,0.955556,1.89833,0.106994,1.79134,29976765592
9.93582,0.14,0.995337,0.711538,0.199003,0.955556,1.89833,0.106994,1.79134,25569141476
9.65964,0.15,0.995337,0.711538,0.199003,0.955556,1.89833,0.106994,1.79134,17614883875
9.38347,0.16,0.995337,0.711538,0.199003,0.955556,1.89833,0.106994,1.79134,22522548288
9.10729,0.17,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,34622165267
8.83111,0.18,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,31326319158
8.55493,0.19,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,26863751573
8.27875,0.2,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,20922760343
8.00257,0.21,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,9699252672
7.7264,0.22,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,5870775667
7.45022,0.23,0.99294,0.847436,0.311343,0.919658,1.54205,0.174786,1.36726,6164227933
7.17404,0.24,0.994153,0.850128,0.318367,0.933333,1.46206,0.139945,1.32212,13661485743
6.89786,0.25,0.995532,0.914103,0.452167,0.945299,1.09922,0.12506,0.974156,14146725747
6.62168,0.26,0.995532,0.914103,0.452167,0.945299,1.09922,0.12506,0.974156,12708403515
6.3455,0.27,0.993452,0.93359,0.509005,0.917949,1.02072,0.180593,0.840129,9551975497
6.06933,0.28,0.994416,0.936026,0.521572,0.929915,0.972034,0.161136,0.810898,8683251069
5.79315,0.29,0.991268,0.946026,0.552604,0.888889,1.00026,0.25151,0.74875,4213674820
5.51697,0.3,0.992345,0.947308,0.5623,0.902564,0.928231,0.216669,0.711562,2680277296
5.24079,0.31,0.992345,0.947308,0.5623,0.902564,0.928231,0.216669,0.711562,1189293602
4.96461,0.32,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501,730727471
4.68843,0.33,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501,549035187
4.41226,0.34,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501,325315054
4.13608,0.35,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501,280877486
3.8599,0.36,0.993562,0.949744,0.578041,0.917949,0.848093,0.180593,0.667501,258011136
3.58372,0.37,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,239588713
3.30754,0.38,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,229934914
3.03137,0.39,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,233826080
2.75519,0.4,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,264247889
2.47901,0.41,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,284329467
2.20283,0.42,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,204778372
1.92665,0.43,0.991844,0.951026,0.578366,0.895727,0.897164,0.227337,0.669827,249282987
1.65047,0.44,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238,198106792
1.3743,0.45,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238,181634675
1.09812,0.46,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238,183577368
0.821939,0.47,0.99202,0.956282,0.606236,0.897436,0.865924,0.240686,0.625238,176551725
0.545761,0.48,0.991767,0.957564,0.612412,0.894017,0.860485,0.250264,0.610222,172322396
0.269583,0.49,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222,182360414
-0.00659561,0.5,0.991636,0.957564,0.611958,0.892308,0.87587,0.265648,0.610222,160880790
-0.282774,0.51,0.991407,0.96141,0.633374,0.888889,0.846345,0.275226,0.571119,163371204
-0.558951,0.52,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087,148211260
-0.83513,0.53,0.991463,0.967821,0.674449,0.888889,0.780927,0.28684,0.494087,206835091
-1.11131,0.54,0.989152,0.970256,0.683924,0.85812,0.852525,0.358993,0.493532,204307387
-1.38749,0.55,0.988131,0.971282,0.688022,0.844444,0.885154,0.393834,0.49132,194468678
-1.66367,0.56,0.987146,0.974744,0.711567,0.830769,0.873328,0.431055,0.442273,191828991
-1.93984,0.57,0.987165,0.976154,0.723214,0.830769,0.83513,0.431055,0.404075,233891174
-2.21602,0.58,0.985171,0.979487,0.746032,0.803419,0.884763,0.505153,0.37961,137264575
-2.4922,0.59,0.982781,0.980513,0.747927,0.77094,0.940344,0.567583,0.372761,139928779
-2.76838,0.6,0.982781,0.980513,0.747927,0.77094,0.940344,0.567583,0.372761,92172643
-3.04456,0.61,0.982542,0.981282,0.754622,0.767521,0.933769,0.598352,0.335417,85960406
-3.32074,0.62,0.98141,0.98141,0.752137,0.752137,0.968734,0.634428,0.334305,138482620
-3.59691,0.63,0.98141,0.98141,0.752137,0.752137,0.968734,0.634428,0.334305,133335798
-3.87309,0.64,0.980809,0.982821,0.764499,0.74359,0.966772,0.664429,0.302343,129854962
-4.14927,0.65,0.979706,0.984103,0.774545,0.728205,1.01325,0.721251,0.291995,133220759
-4.42545,0.66,0.979706,0.984103,0.774545,0.728205,1.01325,0.721251,0.291995,131054372
-4.70163,0.67,0.979456,0.984103,0.773723,0.724786,1.03444,0.742443,0.291995,129802303
-4.9778,0.68,0.978333,0.984103,0.769944,0.709402,1.08466,0.792668,0.291995,129978788
-5.25398,0.69,0.976868,0.985385,0.779497,0.688889,1.1198,0.841127,0.278671,174861482
-5.53016,0.7,0.974395,0.985513,0.772177,0.654701,1.21195,0.931877,0.280071,146985160
-5.80634,0.71,0.972959,0.987179,0.787686,0.634188,1.24454,0.980335,0.264203,145227619
-6.08252,0.72,0.972184,0.990256,0.827273,0.622222,1.22574,1.01379,0.211952,175838188
-6.3587,0.73,0.970337,0.989744,0.81352,0.596581,1.3033,1.07674,0.226569,133592225
-6.63487,0.74,0.970249,0.990897,0.830549,0.594872,1.28261,1.09212,0.190492,149552209
-6.91105,0.75,0.96717,0.993333,0.860963,0.550427,1.38708,1.22081,0.166273,135582889
-7.18723,0.76,0.963442,0.993333,0.848396,0.497436,1.53807,1.37179,0.166273,131713736
-7.46341,0.77,0.962568,0.995641,0.892744,0.483761,1.54174,1.40664,0.135104,129829194
-7.73959,0.78,0.960906,0.995769,0.890728,0.459829,1.62653,1.49281,0.133713,126526667
-8.01577,0.79,0.960668,0.995769,0.89,0.45641,1.64772,1.51401,0.133713,133982588
-8.29194,0.8,0.960262,0.997564,0.932624,0.449573,1.62168,1.51808,0.103599,127348749
-8.56812,0.81,0.957442,0.997949,0.937255,0.408547,1.77186,1.68306,0.0888055,129648570
-8.8443,0.82,0.955114,0.998462,0.948052,0.374359,1.87582,1.80063,0.075188,177436355
-9.12048,0.83,0.952544,0.998462,0.942584,0.336752,1.97736,1.90217,0.075188,135733255
-9.39666,0.84,0.949902,0.999103,0.961326,0.297436,2.07924,2.02351,0.0557316,127999817
-9.67284,0.85,0.947848,0.999615,0.981132,0.266667,2.15731,2.13235,0.0249624,171212908
-9.94901,0.86,0.946481,0.999872,0.993103,0.246154,2.2521,2.23672,0.0153846,128400559
-10.2252,0.87,0.945455,1,1,0.230769,2.30707,2.30707,-3.9968e-15,125440102
-10.5014,0.88,0.944081,1,1,0.210256,2.39089,2.39089,-3.9968e-15,129055093
-10.7775,0.89,0.94112,1,1,0.165812,2.54856,2.54856,-4.44089e-15,132161386
-11.0537,0.9,0.937951,1,1,0.117949,2.71019,2.71019,-4.88498e-15,178466413
-11.3299,0.91,0.936712,1,1,0.0991453,2.7882,2.7882,-4.88498e-15,128789978
-11.6061,0.92,0.934915,1,1,0.0717949,2.89967,2.89967,-4.44089e-15,128616248
-11.8823,0.93,0.934467,1,1,0.0649573,2.94205,2.94205,-5.32907e-15,126997061
-12.1584,0.94,0.93402,1,1,0.0581197,2.96982,2.96982,-5.32907e-15,86051680
-12.4346,0.95,0.93268,1,1,0.0376068,3.10451,3.10451,-6.66134e-15,82572978
-12.7108,0.96,0.932345,1,1,0.0324786,3.15066,3.15066,-6.66134e-15,44441656
-12.987,0.97,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,43074277
-13.2632,0.98,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,43120034
-13.5393,0.99,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,41928139
-13.8155,1,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,56180136


==> data/vi_curves/seen_unseen/data-siamese-roc-histograms-clustering-unseen+test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
-13.8155,0,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,145957911
-13.5393,0.01,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,146269622
-13.2632,0.02,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,143965230
-12.987,0.03,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,144314137
-12.7108,0.04,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,133680280
-12.4346,0.05,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,133715373
-12.1584,0.06,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,131671972
-11.8823,0.07,0.931335,0.999872,0.909091,0.017094,3.20262,3.18724,0.0153846,247472834
-11.6061,0.08,0.931335,0.999872,0.909091,0.017094,3.20262,3.18724,0.0153846,243946346
-11.3299,0.09,0.931669,0.999872,0.928571,0.0222222,3.16605,3.15066,0.0153846,237861248
-11.0537,0.1,0.931892,0.999872,0.9375,0.025641,3.14485,3.12947,0.0153846,240222752
-10.7775,0.11,0.932003,0.999872,0.941176,0.0273504,3.12947,3.11409,0.0153846,366022082
-10.5014,0.12,0.931978,0.999487,0.8,0.0273504,3.16605,3.11409,0.0519607,351982438
-10.2252,0.13,0.932082,0.999359,0.772727,0.0290598,3.15647,3.0987,0.0577675,355338972
-9.94901,0.14,0.932074,0.999231,0.73913,0.0290598,3.17185,3.0987,0.0731521,344386427
-9.67284,0.15,0.932735,0.999103,0.766667,0.0393162,3.12773,3.0392,0.0885367,410713331
-9.39666,0.16,0.932958,0.999103,0.78125,0.042735,3.09697,3.00843,0.0885367,356871921
-9.12048,0.17,0.933277,0.998846,0.756757,0.0478632,3.0962,2.98647,0.109728,353432551
-8.8443,0.18,0.933709,0.99859,0.744186,0.0547009,3.07501,2.94409,0.13092,352812183
-8.56812,0.19,0.934141,0.998333,0.734694,0.0615385,3.0422,2.89213,0.150075,341759822
-8.29194,0.2,0.934477,0.998333,0.75,0.0666667,3.00562,2.85555,0.150075,335126670
-8.01577,0.21,0.93572,0.998462,0.806452,0.0854701,2.9017,2.75744,0.144268,459408768
-7.73959,0.22,0.936124,0.997692,0.75,0.0923077,2.90074,2.71709,0.183648,482302302
-7.46341,0.23,0.936183,0.996795,0.6875,0.0940171,2.95066,2.7017,0.248958,523627086
-7.18723,0.24,0.93625,0.996026,0.643678,0.0957265,2.97262,2.68632,0.286302,538199174
-6.91105,0.25,0.937153,0.996026,0.673684,0.109402,2.91409,2.62778,0.286302,741372898
-6.63488,0.26,0.937266,0.994103,0.589286,0.112821,2.95475,2.60659,0.348162,474141887
-6.3587,0.27,0.937863,0.992692,0.55814,0.123077,2.99937,2.55967,0.439702,463063244
-6.08252,0.28,0.938577,0.991282,0.537415,0.135043,2.94538,2.47113,0.474242,353096313
-5.80634,0.29,0.939014,0.988974,0.494118,0.14359,2.99848,2.42798,0.570498,480708663
-5.53016,0.3,0.939556,0.988462,0.497207,0.152137,2.94282,2.34806,0.594763,473321139
-5.25398,0.31,0.94199,0.986795,0.518692,0.189744,2.833,2.21024,0.62276,476998066
-4.97781,0.32,0.943362,0.986538,0.539474,0.210256,2.73317,2.1159,0.617275,479043171
-4.70163,0.33,0.943885,0.985513,0.53112,0.218803,2.70317,2.05813,0.645041,629898760
-4.42545,0.34,0.946016,0.981795,0.510345,0.252991,2.69753,1.98292,0.714613,505367244
-4.14927,0.35,0.947303,0.979487,0.5,0.273504,2.64207,1.88103,0.761036,372662780
-3.87309,0.36,0.94846,0.979103,0.510511,0.290598,2.57884,1.82141,0.757432,513315454
-3.59691,0.37,0.95093,0.97641,0.510638,0.328205,2.45421,1.68262,0.77158,655631853
-3.32074,0.38,0.950942,0.976667,0.513369,0.328205,2.48915,1.69067,0.798479,554993218
-3.04456,0.39,0.953237,0.972179,0.495349,0.364103,2.46416,1.58657,0.877595,453705917
-2.76838,0.4,0.954104,0.970128,0.486784,0.377778,2.46408,1.55173,0.912355,661802320
-2.4922,0.41,0.954276,0.96859,0.476496,0.381197,2.49892,1.52096,0.977965,786101272
-2.21602,0.42,0.95736,0.96141,0.45471,0.42906,2.3979,1.36947,1.02843,623074998
-1.93984,0.43,0.959646,0.960385,0.466321,0.461538,2.31989,1.29676,1.02312,1088525001
-1.66367,0.44,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772,722439302
-1.38749,0.45,0.961138,0.957564,0.460912,0.483761,2.27981,1.2321,1.04772,659329629
-1.11131,0.46,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689,883564696
-0.835132,0.47,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689,639655164
-0.558953,0.48,0.965106,0.953846,0.467456,0.540171,2.097,1.08011,1.01689,886323384
-0.282775,0.49,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202,914316651
-0.00659657,0.5,0.965522,0.94782,0.440934,0.548718,2.13213,1.05011,1.08202,685456015
0.269582,0.51,0.966539,0.940641,0.416877,0.565812,2.1242,0.966165,1.15803,1357284007
0.545759,0.52,0.96952,0.937949,0.423123,0.606838,2.05981,0.890478,1.16933,960716446
0.821938,0.53,0.969384,0.937692,0.421429,0.605128,2.07798,0.891868,1.18611,1044020636
1.09812,0.54,0.97203,0.935641,0.427594,0.641026,1.96731,0.792186,1.17513,1383231600
1.3743,0.55,0.973575,0.930513,0.417204,0.663248,1.97273,0.75908,1.21365,1743340087
1.65047,0.56,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834,1061601970
1.92665,0.57,0.974735,0.929872,0.420551,0.678632,1.94135,0.723003,1.21834,803527952
2.20283,0.58,0.975995,0.927821,0.419588,0.695727,1.91593,0.671542,1.24439,1105593602
2.47901,0.59,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259,1112713450
2.75519,0.6,0.975959,0.92641,0.414883,0.695727,1.95413,0.671542,1.28259,1696275680
3.03137,0.61,0.974216,0.920385,0.38878,0.675214,2.09719,0.731044,1.36614,1819446079
3.30754,0.62,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971,1357923810
3.58372,0.63,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971,1800488416
3.8599,0.64,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971,1969257983
4.13608,0.65,0.976227,0.900256,0.347315,0.707692,2.14179,0.652086,1.48971,3507276695
4.41226,0.66,0.977156,0.899359,0.349088,0.719658,2.11122,0.632629,1.47859,2865143539
4.68844,0.67,0.977156,0.899359,0.349088,0.719658,2.11122,0.632629,1.47859,4357115751
4.96461,0.68,0.977156,0.899359,0.349088,0.719658,2.11122,0.632629,1.47859,11992266701
5.24079,0.69,0.980913,0.876282,0.318984,0.77265,2.0392,0.520521,1.51868,21120622251
5.51697,0.7,0.978927,0.86359,0.292553,0.752137,2.15633,0.554293,1.60204,26105430492
5.79315,0.71,0.980712,0.847436,0.276596,0.777778,2.22666,0.50251,1.72415,9632041510
6.06933,0.72,0.98025,0.83359,0.259132,0.776068,2.29877,0.501742,1.79703,8588702943
6.3455,0.73,0.979936,0.826538,0.250831,0.774359,2.3663,0.517126,1.84917,6928843614
6.62168,0.74,0.980872,0.821795,0.248649,0.786325,2.35262,0.483676,1.86894,6104245832
6.89786,0.75,0.980872,0.821795,0.248649,0.786325,2.35262,0.483676,1.86894,6372030940
7.17404,0.76,0.980872,0.821795,0.248649,0.786325,2.35262,0.483676,1.86894,9256770159
7.45022,0.77,0.980872,0.821795,0.248649,0.786325,2.35262,0.483676,1.86894,9485669848
7.72639,0.78,0.980872,0.821795,0.248649,0.786325,2.35262,0.483676,1.86894,12627659083
8.00257,0.79,0.98051,0.819103,0.245051,0.782906,2.39014,0.493254,1.89688,25586143131
8.27875,0.8,0.978342,0.810769,0.23165,0.760684,2.50283,0.540354,1.96248,31841410279
8.55493,0.81,0.979671,0.809359,0.2339,0.776068,2.44049,0.504277,1.93621,68976604400
8.83111,0.82,0.979671,0.809359,0.2339,0.776068,2.44049,0.504277,1.93621,72658810218
9.10729,0.83,0.979489,0.746923,0.189988,0.791453,2.68131,0.457086,2.22423,107866343762
9.38346,0.84,0.979489,0.746923,0.189988,0.791453,2.68131,0.457086,2.22423,160742789415
9.65964,0.85,0.976126,0.697179,0.160625,0.77265,2.93702,0.467932,2.46909,80512983782
9.93582,0.86,0.976126,0.697179,0.160625,0.77265,2.93702,0.467932,2.46909,81489477455
10.212,0.87,0.976126,0.697179,0.160625,0.77265,2.93702,0.467932,2.46909,190990208234
10.4882,0.88,0.978991,0.669103,0.154879,0.808547,2.89419,0.39746,2.49673,741870908085
10.7644,0.89,0.978991,0.669103,0.154879,0.808547,2.89419,0.39746,2.49673,909801852702
11.0405,0.9,0.978991,0.669103,0.154879,0.808547,2.89419,0.39746,2.49673,302547930242
11.3167,0.91,0.981372,0.661923,0.15589,0.832479,2.80478,0.344554,2.46023,166314668975
11.5929,0.92,0.982098,0.654103,0.154232,0.841026,2.81708,0.332295,2.48478,475901928032
11.8691,0.93,0.984345,0.532051,0.12449,0.887179,3.14504,0.22153,2.92351,2539625988913
12.1452,0.94,0.984345,0.532051,0.12449,0.887179,3.14504,0.22153,2.92351,48597235488
12.4214,0.95,0.984345,0.532051,0.12449,0.887179,3.14504,0.22153,2.92351,82166533952
12.6976,0.96,0.984345,0.532051,0.12449,0.887179,3.14504,0.22153,2.92351,85928781223
12.9738,0.97,1,0,0.0697674,1,3.70044,0,3.70044,17755131866
13.25,0.98,1,0,0.0697674,1,3.70044,0,3.70044,7053202799
13.5261,0.99,1,0,0.0697674,1,3.70044,0,3.70044,3110463572
13.8023,1,1,0,0.0697674,1,3.70044,0,3.70044,7103029


==> data/vi_curves/seen_unseen/data-siamese-roc-no-augment-clustering-unseen+test-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.0697674,1,3.70044,0,3.70044,3866189
13.5261,0.01,1,0,0.0697674,1,3.70044,0,3.70044,1711476190
13.25,0.02,1,0,0.0697674,1,3.70044,0,3.70044,1624579247
12.9738,0.03,1,0,0.0697674,1,3.70044,0,3.70044,3708832687
12.6976,0.04,1,0,0.0697674,1,3.70044,0,3.70044,11252215463
12.4214,0.05,1,0,0.0697674,1,3.70044,0,3.70044,39269274939
12.1452,0.06,0.991209,0.534872,0.131226,0.936752,2.94982,0.123325,2.8265,1170101140283
11.8691,0.07,0.991209,0.534872,0.131226,0.936752,2.94982,0.123325,2.8265,39405257432
11.5929,0.08,0.991209,0.534872,0.131226,0.936752,2.94982,0.123325,2.8265,27972761586
11.3167,0.09,0.991209,0.534872,0.131226,0.936752,2.94982,0.123325,2.8265,67911740796
11.0405,0.1,0.992344,0.614872,0.154279,0.936752,2.59912,0.123325,2.4758,51547986080
10.7644,0.11,0.984249,0.640897,0.152753,0.863248,2.81344,0.272401,2.54104,54082395093
10.4882,0.12,0.986917,0.686667,0.173766,0.878632,2.47192,0.236324,2.2356,24469356300
10.212,0.13,0.986917,0.686667,0.173766,0.878632,2.47192,0.236324,2.2356,17138980622
9.93582,0.14,0.98827,0.691282,0.177876,0.890598,2.42652,0.216868,2.20965,29332145489
9.65964,0.15,0.988556,0.697692,0.18125,0.892308,2.40623,0.214633,2.19159,23798742232
9.38347,0.16,0.988556,0.697692,0.18125,0.892308,2.40623,0.214633,2.19159,18609056918
9.10729,0.17,0.988556,0.697692,0.18125,0.892308,2.40623,0.214633,2.19159,11771842433
8.83111,0.18,0.988556,0.697692,0.18125,0.892308,2.40623,0.214633,2.19159,19868247037
8.55493,0.19,0.988556,0.697692,0.18125,0.892308,2.40623,0.214633,2.19159,8861902888
8.27875,0.2,0.987548,0.762564,0.215919,0.871795,2.1927,0.257607,1.9351,10572901661
8.00257,0.21,0.988338,0.814872,0.261003,0.871795,2.03166,0.257607,1.77405,9621138235
7.7264,0.22,0.988338,0.814872,0.261003,0.871795,2.03166,0.257607,1.77405,11521945960
7.45022,0.23,0.987093,0.82359,0.266915,0.85641,1.95831,0.293683,1.66463,17056552265
7.17404,0.24,0.988534,0.828974,0.276573,0.871795,1.87038,0.257607,1.61278,12121603528
6.89786,0.25,0.988534,0.828974,0.276573,0.871795,1.87038,0.257607,1.61278,5115264776
6.62168,0.26,0.988534,0.828974,0.276573,0.871795,1.87038,0.257607,1.61278,3817158493
6.3455,0.27,0.988534,0.828974,0.276573,0.871795,1.87038,0.257607,1.61278,2909702094
6.06933,0.28,0.988095,0.861923,0.318786,0.861538,1.6899,0.286786,1.40311,3263970775
5.79315,0.29,0.991852,0.889615,0.38013,0.902564,1.35006,0.212098,1.13796,3402182423
5.51697,0.3,0.991852,0.889615,0.38013,0.902564,1.35006,0.212098,1.13796,1841701829
5.24079,0.31,0.991852,0.889615,0.38013,0.902564,1.35006,0.212098,1.13796,2545726382
4.96461,0.32,0.991852,0.889615,0.38013,0.902564,1.35006,0.212098,1.13796,4668867451
4.68843,0.33,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188,2967559247
4.41226,0.34,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188,1992666782
4.13608,0.35,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188,1804368798
3.8599,0.36,0.988037,0.910641,0.417224,0.852991,1.34866,0.316787,1.03188,2467443351
3.58372,0.37,0.988624,0.947051,0.547645,0.854701,1.10035,0.315552,0.784803,4198593793
3.30754,0.38,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319,1076372950
3.03137,0.39,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319,1328390784
2.75519,0.4,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319,1097767341
2.47901,0.41,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319,801545664
2.20283,0.42,0.987847,0.948333,0.550725,0.844444,1.12681,0.333617,0.79319,751488558
1.92665,0.43,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,542403249
1.65047,0.44,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,481467357
1.3743,0.45,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,284075172
1.09812,0.46,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,315309835
0.821939,0.47,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,187230072
0.545761,0.48,0.987074,0.949615,0.553916,0.834188,1.18025,0.365477,0.814772,181670726
0.269583,0.49,0.986741,0.954103,0.575326,0.82906,1.14316,0.390439,0.752717,173781632
-0.00659561,0.5,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528,182222083
-0.282774,0.51,0.986889,0.955385,0.582734,0.830769,1.09058,0.375054,0.715528,285921691
-0.558951,0.52,0.986693,0.960128,0.608805,0.82735,0.989536,0.381629,0.607906,284197554
-0.83513,0.53,0.986711,0.96141,0.616561,0.82735,0.971603,0.381629,0.589973,249115910
-1.11131,0.54,0.984645,0.970128,0.667143,0.798291,0.947457,0.446439,0.501017,237101164
-1.38749,0.55,0.984211,0.975,0.703647,0.791453,0.954704,0.468668,0.486036,242804665
-1.66367,0.56,0.983957,0.975,0.702744,0.788034,0.975895,0.489859,0.486036,224242847
-1.93984,0.57,0.98237,0.978718,0.729642,0.765812,0.992706,0.554701,0.438005,221655520
-2.21602,0.58,0.980354,0.978846,0.723618,0.738462,1.05826,0.619366,0.438897,336924274
-2.4922,0.59,0.979874,0.98,0.732877,0.731624,1.02826,0.625441,0.40282,222335912
-2.76838,0.6,0.977023,0.981282,0.735027,0.692308,1.15687,0.748696,0.408178,215234366
-3.04456,0.61,0.975433,0.982436,0.741021,0.670085,1.19824,0.800011,0.398232,205384575
-3.32074,0.62,0.974352,0.983846,0.752456,0.654701,1.2397,0.854653,0.385051,230820157
-3.59691,0.63,0.97275,0.983974,0.747475,0.632479,1.30928,0.924034,0.38525,198720871
-3.87309,0.64,0.970403,0.987821,0.786517,0.598291,1.34625,1.04252,0.303733,199436331
-4.14927,0.65,0.966074,0.989359,0.790932,0.536752,1.48818,1.19436,0.293823,244976472
-4.42545,0.66,0.965108,0.989359,0.786632,0.523077,1.53498,1.2432,0.291787,145146349
-4.70163,0.67,0.963194,0.989744,0.783784,0.495726,1.60145,1.31847,0.282978,183724759
-4.9778,0.68,0.961142,0.992564,0.824242,0.464957,1.68336,1.42048,0.262876,155677604
-5.25398,0.69,0.960253,0.994231,0.854369,0.451282,1.70516,1.48706,0.218103,161552630
-5.53016,0.7,0.958591,0.994231,0.847458,0.42735,1.77186,1.55376,0.218103,202134529
-5.80634,0.71,0.955783,0.994872,0.849624,0.386325,1.91145,1.68592,0.225532,262208182
-6.08252,0.72,0.949823,0.995,0.817757,0.299145,2.13998,1.92984,0.210147,316463829
-6.3587,0.73,0.94868,0.995385,0.820895,0.282051,2.19418,2.00599,0.188188,146406805
-6.63487,0.74,0.947214,0.996154,0.835165,0.259829,2.26907,2.09453,0.174538,172323200
-6.91105,0.75,0.945736,0.996538,0.837349,0.237607,2.31802,2.16845,0.149576,220532474
-7.18723,0.76,0.943165,0.99782,0.87218,0.198291,2.47874,2.3579,0.120842,174585450
-7.46341,0.77,0.942466,0.997564,0.852713,0.188034,2.53728,2.40986,0.127417,85335415
-7.73959,0.78,0.941006,0.997949,0.858407,0.165812,2.67497,2.55994,0.115036,83850332
-8.01577,0.79,0.938065,0.998077,0.825581,0.121368,2.78974,2.69009,0.0996509,264727620
-8.29194,0.8,0.937515,0.998333,0.835443,0.112821,2.84247,2.76401,0.0784595,287334476
-8.56812,0.81,0.937982,0.99859,0.864198,0.119658,2.81924,2.76197,0.057268,244607711
-8.8443,0.82,0.937147,0.999744,0.96875,0.105983,2.83813,2.81694,0.0211914,84389357
-9.12048,0.83,0.935461,0.999744,0.959184,0.0803419,2.96151,2.94032,0.0211914,84758508
-9.39666,0.84,0.934116,0.999744,0.945946,0.0598291,3.03811,3.01692,0.0211914,81250061
-9.67284,0.85,0.934116,0.999744,0.945946,0.0598291,3.03811,3.01692,0.0211914,85717852
-9.94901,0.86,0.933006,0.999872,0.961538,0.042735,3.10451,3.08912,0.0153846,83284367
-10.2252,0.87,0.932895,0.999872,0.96,0.0410256,3.11989,3.10451,0.0153846,83314664
-10.5014,0.88,0.932672,0.999872,0.956522,0.0376068,3.14108,3.1257,0.0153846,80697060
-10.7775,0.89,0.93256,0.999872,0.954545,0.0358974,3.15647,3.14108,0.0153846,82557225
-11.0537,0.9,0.93256,0.999872,0.954545,0.0358974,3.15647,3.14108,0.0153846,84362576
-11.3299,0.91,0.932114,0.999872,0.944444,0.0290598,3.18724,3.17185,0.0153846,82681781
-11.6061,0.92,0.932114,0.999872,0.944444,0.0290598,3.18724,3.17185,0.0153846,41374184
-11.8823,0.93,0.932114,0.999872,0.944444,0.0290598,3.18724,3.17185,0.0153846,85001571
-12.1584,0.94,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,46943178
-12.4346,0.95,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,44335803
-12.7108,0.96,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,43870007
-12.987,0.97,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,42254216
-13.2632,0.98,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,41443697
-13.5393,0.99,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,40319439
-13.8155,1,0.930233,1,1,0,3.32193,3.32193,-7.54952e-15,40935640


==> data/vi_curves/unseen/data-siamese-roc-augment-clustering-unseen-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.310345,1,1.58496,0,1.58496,1331701
13.5683,0.01,1,0,0.310345,1,1.58496,0,1.58496,1943704
13.3344,0.02,1,0,0.310345,1,1.58496,0,1.58496,1934346
13.1004,0.03,1,0,0.310345,1,1.58496,0,1.58496,1960166
12.8664,0.04,1,0,0.310345,1,1.58496,0,1.58496,2046429
12.6325,0.05,1,0,0.310345,1,1.58496,0,1.58496,2333885
12.3985,0.06,1,0,0.310345,1,1.58496,0,1.58496,2316703
12.1645,0.07,1,0,0.310345,1,1.58496,0,1.58496,2407977
11.9305,0.08,1,0,0.310345,1,1.58496,0,1.58496,2426702
11.6966,0.09,1,0,0.310345,1,1.58496,0,1.58496,2656409
11.4626,0.1,1,0,0.310345,1,1.58496,0,1.58496,2659555
11.2286,0.11,1,0,0.310345,1,1.58496,0,1.58496,2766798
10.9946,0.12,1,0,0.310345,1,1.58496,0,1.58496,2680885
10.7607,0.13,1,0,0.310345,1,1.58496,0,1.58496,2788019
10.5267,0.14,1,0,0.310345,1,1.58496,0,1.58496,3048624
10.2927,0.15,1,0,0.310345,1,1.58496,0,1.58496,2934026
10.0588,0.16,1,0,0.310345,1,1.58496,0,1.58496,3107637
9.82479,0.17,1,0,0.310345,1,1.58496,0,1.58496,3377189
9.59081,0.18,1,0,0.310345,1,1.58496,0,1.58496,3558132
9.35684,0.19,1,0,0.310345,1,1.58496,0,1.58496,3337603
9.12287,0.2,1,0,0.310345,1,1.58496,0,1.58496,4223327
8.8889,0.21,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,5138536
8.65492,0.22,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,5164415
8.42095,0.23,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,11114534
8.18698,0.24,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,12505738
7.95301,0.25,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,11781611
7.71903,0.26,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,13641848
7.48506,0.27,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,15503455
7.25109,0.28,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,24319881
7.01712,0.29,0.689655,0.0666667,0.310345,0.933333,1.68678,0.156332,1.53045,16150986
6.78314,0.3,0.684211,0.13,0.309524,0.866667,1.79026,0.312664,1.4776,15399497
6.54917,0.31,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,16024716
6.3152,0.32,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,16979441
6.08123,0.33,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,14472946
5.84725,0.34,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,13998876
5.61328,0.35,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,13975441
5.37931,0.36,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,6331434
5.14534,0.37,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,7118840
4.91136,0.38,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,6963044
4.67739,0.39,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,7231454
4.44342,0.4,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,6529469
4.20945,0.41,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,7424100
3.97548,0.42,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,7125402
3.7415,0.43,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,11267565
3.50753,0.44,0.932203,0.733333,0.59799,0.881481,0.835288,0.240643,0.594646,9998734
3.27356,0.45,0.932203,0.733333,0.59799,0.881481,0.835288,0.240643,0.594646,9868646
3.03958,0.46,0.916335,0.766667,0.619565,0.844444,0.847634,0.293764,0.55387,11157616
2.80561,0.47,0.916335,0.766667,0.619565,0.844444,0.847634,0.293764,0.55387,5544648
2.57164,0.48,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387,5245679
2.33767,0.49,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387,4719780
2.10369,0.5,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387,4579022
1.86972,0.51,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387,4272079
1.63575,0.52,0.909091,0.766667,0.615385,0.82963,0.939463,0.385593,0.55387,4652432
1.40178,0.53,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306,4541211
1.1678,0.54,0.881041,0.79,0.620482,0.762963,1.06923,0.541925,0.527306,4790314
0.933832,0.55,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475,3791836
0.69986,0.56,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475,4652502
0.465888,0.57,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475,4447543
0.231915,0.58,0.87234,0.82,0.647059,0.733333,1.07363,0.588152,0.485475,7271029
-0.00205708,0.59,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388,7766411
-0.236031,0.6,0.861486,0.85,0.676259,0.696296,1.15696,0.718157,0.4388,6686077
-0.470002,0.61,0.832808,0.88,0.694915,0.607407,1.31402,0.928144,0.38588,6193701
-0.703975,0.62,0.827586,0.88,0.689655,0.592593,1.40585,1.01997,0.38588,3804641
-0.937947,0.63,0.829787,0.91,0.745283,0.585185,1.36083,1.03631,0.324511,5988822
-1.17192,0.64,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511,3889543
-1.40589,0.65,0.824773,0.91,0.740385,0.57037,1.45265,1.12814,0.324511,3654907
-1.63986,0.66,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814,5297127
-1.87384,0.67,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814,4523758
-2.10781,0.68,0.824561,0.94,0.806452,0.555556,1.47079,1.21997,0.250814,3741772
-2.34178,0.69,0.819767,0.94,0.802198,0.540741,1.60412,1.35331,0.250814,4837173
-2.57575,0.7,0.828729,1,1,0.540741,1.35331,1.35331,0,4314400
-2.80973,0.71,0.828729,1,1,0.540741,1.35331,1.35331,0,2638374
-3.0437,0.72,0.828729,1,1,0.540741,1.35331,1.35331,0,2629828
-3.27767,0.73,0.828729,1,1,0.540741,1.35331,1.35331,0,2993369
-3.51164,0.74,0.828729,1,1,0.540741,1.35331,1.35331,0,4195523
-3.74562,0.75,0.795756,1,1,0.42963,1.64923,1.64923,-2.22045e-16,2736591
-3.97959,0.76,0.795756,1,1,0.42963,1.64923,1.64923,-2.22045e-16,2679823
-4.21356,0.77,0.793651,1,1,0.422222,1.7159,1.7159,-2.22045e-16,2471127
-4.44753,0.78,0.793651,1,1,0.422222,1.7159,1.7159,-2.22045e-16,2454615
-4.68151,0.79,0.793651,1,1,0.422222,1.7159,1.7159,-2.22045e-16,2763002
-4.91548,0.8,0.78329,1,1,0.385185,1.78729,1.78729,-2.22045e-16,2445528
-5.14945,0.81,0.78329,1,1,0.385185,1.78729,1.78729,-2.22045e-16,2567439
-5.38342,0.82,0.78329,1,1,0.385185,1.78729,1.78729,-2.22045e-16,2429578
-5.6174,0.83,0.78125,1,1,0.377778,1.85396,1.85396,-2.22045e-16,2421061
-5.85137,0.84,0.78125,1,1,0.377778,1.85396,1.85396,-2.22045e-16,2877589
-6.08534,0.85,0.78125,1,1,0.377778,1.85396,1.85396,-2.22045e-16,3064975
-6.31931,0.86,0.765306,1,1,0.318519,2.00494,2.00494,-2.22045e-16,3698259
-6.55329,0.87,0.765306,1,1,0.318519,2.00494,2.00494,-2.22045e-16,5769275
-6.78726,0.88,0.742574,1,1,0.22963,2.22128,2.22128,-2.22045e-16,3956269
-7.02123,0.89,0.742574,1,1,0.22963,2.22128,2.22128,-2.22045e-16,3587509
-7.2552,0.9,0.742574,1,1,0.22963,2.22128,2.22128,-2.22045e-16,3413948
-7.48918,0.91,0.733496,1,1,0.192593,2.35128,2.35128,-2.22045e-16,3347302
-7.72315,0.92,0.726392,1,1,0.162963,2.4716,2.4716,-2.22045e-16,3101805
-7.95712,0.93,0.7109,1,1,0.0962963,2.72193,2.72193,-2.22045e-16,2398478
-8.19109,0.94,0.7109,1,1,0.0962963,2.72193,2.72193,-2.22045e-16,2326631
-8.42507,0.95,0.705882,1,1,0.0740741,2.8301,2.8301,-2.22045e-16,3035970
-8.65904,0.96,0.700935,1,1,0.0518519,2.93827,2.93827,-2.22045e-16,2310070
-8.89301,0.97,0.697674,1,1,0.037037,3.0301,3.0301,-2.22045e-16,2233114
-9.12698,0.98,0.696056,1,1,0.0296296,3.09677,3.09677,-2.22045e-16,1696925
-9.36096,0.99,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,1629467
-9.59493,1,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,1618005


==> data/vi_curves/unseen/data-siamese-roc-histograms-clustering-unseen-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
-12.8513,0,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,2942254
-12.5848,0.01,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,2903647
-12.3183,0.02,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,2704483
-12.0517,0.03,0.691244,1,1,0.00740741,3.25526,3.25526,-2.22045e-16,3171468
-11.7852,0.04,0.691244,1,1,0.00740741,3.25526,3.25526,-2.22045e-16,5033691
-11.5187,0.05,0.691244,1,1,0.00740741,3.25526,3.25526,-2.22045e-16,4755728
-11.2521,0.06,0.694444,1,1,0.0222222,3.16343,3.16343,-2.22045e-16,4852068
-10.9856,0.07,0.694444,1,1,0.0222222,3.16343,3.16343,-2.22045e-16,4783067
-10.719,0.08,0.694444,1,1,0.0222222,3.16343,3.16343,-2.22045e-16,5066736
-10.4525,0.09,0.694444,1,1,0.0222222,3.16343,3.16343,-2.22045e-16,4691298
-10.186,0.1,0.694444,1,1,0.0222222,3.16343,3.16343,-2.22045e-16,4877866
-9.91944,0.11,0.693735,0.996667,0.75,0.0222222,3.2301,3.16343,0.0666667,4582451
-9.6529,0.12,0.700234,0.996667,0.875,0.0518519,3.05526,2.98859,0.0666667,4428840
-9.38637,0.13,0.700234,0.996667,0.875,0.0518519,3.05526,2.98859,0.0666667,4474637
-9.11983,0.14,0.700234,0.996667,0.875,0.0518519,3.05526,2.98859,0.0666667,4517056
-8.85329,0.15,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,4355397
-8.58676,0.16,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,2712294
-8.32022,0.17,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,2695997
-8.05368,0.18,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,3012909
-7.78715,0.19,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,2952672
-7.52061,0.2,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,2759708
-7.25407,0.21,0.703529,0.996667,0.9,0.0666667,2.96343,2.89677,0.0666667,4327500
-6.98754,0.22,0.705189,0.996667,0.909091,0.0740741,2.89677,2.8301,0.0666667,4409220
-6.721,0.23,0.706161,0.993333,0.846154,0.0814815,2.85526,2.76343,0.0918296,4742537
-6.45446,0.24,0.706161,0.993333,0.846154,0.0814815,2.85526,2.76343,0.0918296,4387490
-6.18793,0.25,0.709524,0.993333,0.866667,0.0962963,2.76343,2.6716,0.0918296,4348534
-5.92139,0.26,0.711217,0.993333,0.875,0.103704,2.69677,2.60494,0.0918296,4596291
-5.65485,0.27,0.711217,0.993333,0.875,0.103704,2.69677,2.60494,0.0918296,4951569
-5.38832,0.28,0.717391,0.99,0.857143,0.133333,2.64311,2.48461,0.158496,4605485
-5.12178,0.29,0.725061,0.993333,0.916667,0.162963,2.40161,2.30978,0.0918296,4563026
-4.85524,0.3,0.728606,0.993333,0.923077,0.177778,2.30978,2.21795,0.0918296,5161416
-4.58871,0.31,0.739454,0.993333,0.9375,0.222222,2.11311,2.02128,0.0918296,5455709
-4.32217,0.32,0.739454,0.993333,0.9375,0.222222,2.11311,2.02128,0.0918296,5084563
-4.05563,0.33,0.738806,0.99,0.909091,0.222222,2.17977,2.02128,0.158496,5935863
-3.7891,0.34,0.745,0.993333,0.942857,0.244444,2.00494,1.91311,0.0918296,22658620
-3.52256,0.35,0.752525,0.993333,0.948718,0.274074,1.88461,1.79278,0.0918296,18847650
-3.25602,0.36,0.75443,0.993333,0.95,0.281481,1.81795,1.72612,0.0918296,34387551
-2.98949,0.37,0.742857,0.953333,0.72,0.266667,2.07633,1.75461,0.321716,35946148
-2.72295,0.38,0.748691,0.953333,0.735849,0.288889,2.02267,1.70096,0.321716,26325616
-2.45641,0.39,0.748691,0.953333,0.735849,0.288889,2.02267,1.70096,0.321716,38264717
-2.18988,0.4,0.746594,0.913333,0.617647,0.311111,2.07826,1.66278,0.41548,24804503
-1.92334,0.41,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572,16133309
-1.6568,0.42,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572,15605183
-1.39027,0.43,0.75419,0.9,0.61039,0.348148,2.02996,1.59139,0.438572,16377677
-1.12373,0.44,0.764873,0.9,0.634146,0.385185,1.95857,1.52,0.438572,17021778
-0.857195,0.45,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709,18661234
-0.590657,0.46,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709,24873158
-0.324121,0.47,0.793939,0.873333,0.638095,0.496296,1.70178,1.22407,0.477709,21616971
-0.0575848,0.48,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709,25361447
0.208952,0.49,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709,22809067
0.475489,0.5,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709,30512921
0.742025,0.51,0.813665,0.873333,0.663717,0.555556,1.49016,1.01245,0.477709,22007763
1.00856,0.52,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405,24504695
1.2751,0.53,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405,22461035
1.54164,0.54,0.836538,0.87,0.682927,0.622222,1.33036,0.836314,0.49405,40429318
1.80817,0.55,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063,39794032
2.07471,0.56,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063,35094136
2.34124,0.57,0.837748,0.843333,0.646617,0.637037,1.33845,0.807822,0.53063,35711231
2.60778,0.58,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,22433346
2.87432,0.59,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,22129103
3.14085,0.6,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,21062268
3.40739,0.61,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,18182279
3.67393,0.62,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,19230797
3.94046,0.63,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,10735309
4.207,0.64,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,18752895
4.47354,0.65,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,20698877
4.74007,0.66,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,18207219
5.00661,0.67,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,18149900
5.27315,0.68,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,11832021
5.53968,0.69,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,10449471
5.80622,0.7,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,8747975
6.07276,0.71,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,8225962
6.33929,0.72,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,8365342
6.60583,0.73,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,8394413
6.87237,0.74,0.956938,0.666667,0.557522,0.933333,0.822999,0.156332,0.666667,7009512
7.1389,0.75,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,6965981
7.40544,0.76,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,7097484
7.67198,0.77,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,6588427
7.93851,0.78,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,6459635
8.20505,0.79,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,6384421
8.47159,0.8,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5820328
8.73812,0.81,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5815990
9.00466,0.82,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5112411
9.2712,0.83,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5236449
9.53773,0.84,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5037492
9.80427,0.85,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5109659
10.0708,0.86,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5004099
10.3373,0.87,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4959655
10.6039,0.88,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5177026
10.8704,0.89,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5170021
11.137,0.9,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5334221
11.4035,0.91,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5240087
11.67,0.92,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5078581
11.9366,0.93,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4984301
12.2031,0.94,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5126595
12.4696,0.95,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5181876
12.7362,0.96,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5254538
13.0027,0.97,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5251038
13.2692,0.98,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5473624
13.5358,0.99,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5727146
13.8023,1,1,0,0.310345,1,1.58496,0,1.58496,1772316


==> data/vi_curves/unseen/data-siamese-roc-no-augment-clustering-unseen-2.csv <==
logThreshold,pThreshold,precisionCuts,recallCuts,precisionJoins,recallJoins,VI,VI_FC,VI_FJ,durationNanoseconds
13.8023,0,1,0,0.310345,1,1.58496,0,1.58496,1530158
13.5822,0.01,1,0,0.310345,1,1.58496,0,1.58496,7655992
13.3621,0.02,1,0,0.310345,1,1.58496,0,1.58496,8445133
13.1419,0.03,1,0,0.310345,1,1.58496,0,1.58496,12461216
12.9218,0.04,1,0,0.310345,1,1.58496,0,1.58496,11945716
12.7017,0.05,1,0,0.310345,1,1.58496,0,1.58496,12274712
12.4815,0.06,1,0,0.310345,1,1.58496,0,1.58496,12961407
12.2614,0.07,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,13057370
12.0413,0.08,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,11429936
11.8212,0.09,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,10174750
11.601,0.1,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,9484658
11.3809,0.11,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,8903443
11.1608,0.12,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5452734
10.9406,0.13,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5117507
10.7205,0.14,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5246132
10.5004,0.15,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4559116
10.2802,0.16,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5145120
10.0601,0.17,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4519601
9.83999,0.18,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4952043
9.61986,0.19,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4413870
9.39973,0.2,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4438527
9.1796,0.21,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4246172
8.95947,0.22,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4281508
8.73934,0.23,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4593411
8.51921,0.24,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,5100185
8.29908,0.25,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,4357443
8.07895,0.26,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3713589
7.85882,0.27,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3202518
7.63869,0.28,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3197267
7.41857,0.29,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2972721
7.19844,0.3,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2933916
6.97831,0.31,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2678000
6.75818,0.32,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2589031
6.53805,0.33,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2587198
6.31792,0.34,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,2618186
6.09779,0.35,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3380636
5.87766,0.36,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3279644
5.65753,0.37,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3308258
5.4374,0.38,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3476398
5.21727,0.39,1,0.666667,0.574468,1,0.666667,2.22045e-16,0.666667,3418798
4.99714,0.4,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,3142083
4.77701,0.41,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,3132243
4.55688,0.42,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,3147253
4.33675,0.43,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,2942323
4.11662,0.44,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,2675776
3.89649,0.45,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,2899421
3.67636,0.46,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,2860708
3.45624,0.47,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,4506887
3.23611,0.48,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,4307046
3.01598,0.49,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,4022576
2.79585,0.5,0.958904,0.7,0.583333,0.933333,0.788399,0.156332,0.632067,4621865
2.57572,0.51,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,4827887
2.35559,0.52,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,5092770
2.13546,0.53,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,5137866
1.91533,0.54,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,5544088
1.6952,0.55,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,5740211
1.47507,0.56,0.921053,0.7,0.565217,0.866667,0.944731,0.312664,0.632067,8080399
1.25494,0.57,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067,7982152
1.03481,0.58,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067,8757025
0.814684,0.59,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067,6595366
0.594553,0.6,0.875,0.7,0.538462,0.777778,1.08216,0.450095,0.632067,6706749
0.374424,0.61,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646,8740945
0.154295,0.62,0.852713,0.733333,0.548023,0.718518,1.19572,0.601073,0.594646,6716366
-0.065834,0.63,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387,6883264
-0.285964,0.64,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387,8220045
-0.506093,0.65,0.839416,0.766667,0.565217,0.674074,1.23323,0.679357,0.55387,6688574
-0.726223,0.66,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031,6775459
-0.946353,0.67,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031,6609293
-1.16648,0.68,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031,6993083
-1.38661,0.69,0.833333,0.8,0.591837,0.644444,1.23462,0.725584,0.509031,7157735
-1.60674,0.7,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031,6720615
-1.82687,0.71,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031,6957395
-2.047,0.72,0.827586,0.8,0.586207,0.62963,1.32645,0.817414,0.509031,7187131
-2.26713,0.73,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148,6685788
-2.48726,0.74,0.827815,0.833333,0.62406,0.614815,1.2984,0.839248,0.459148,7203733
-2.70739,0.75,0.803859,0.833333,0.596774,0.548148,1.54462,1.08548,0.459148,8008753
-2.92752,0.76,0.78098,0.903333,0.670455,0.437037,1.81997,1.40363,0.416341,18287942
-3.14765,0.77,0.785915,0.93,0.7375,0.437037,1.76262,1.40363,0.358985,12257429
-3.36777,0.78,0.782016,0.956667,0.808824,0.407407,1.73061,1.45396,0.276653,10345123
-3.58791,0.79,0.77628,0.96,0.8125,0.385185,1.82663,1.56213,0.264502,7823461
-3.80803,0.8,0.775401,0.966667,0.836066,0.377778,1.85179,1.6288,0.222999,8997682
-4.02816,0.81,0.775401,0.966667,0.836066,0.377778,1.85179,1.6288,0.222999,8015005
-4.24829,0.82,0.767196,0.966667,0.824561,0.348148,2.03545,1.81245,0.222999,5243307
-4.46842,0.83,0.763158,0.966667,0.818182,0.333333,2.12728,1.90428,0.222999,5090355
-4.68855,0.84,0.742347,0.97,0.790698,0.251852,2.38108,2.16343,0.217644,4314952
-4.90868,0.85,0.742347,0.97,0.790698,0.251852,2.38108,2.16343,0.217644,4241993
-5.12881,0.86,0.742347,0.97,0.790698,0.251852,2.38108,2.16343,0.217644,4644859
-5.34894,0.87,0.73183,0.973333,0.777778,0.207407,2.45333,2.24172,0.211617,4956191
-5.56907,0.88,0.7475,0.996667,0.971429,0.251852,2.2301,2.16343,0.0666667,3744237
-5.7892,0.89,0.734644,0.996667,0.964286,0.2,2.37505,2.30838,0.0666667,3746651
-6.00933,0.9,0.731051,0.996667,0.961538,0.185185,2.50838,2.44172,0.0666667,4180997
-6.22946,0.91,0.717703,1,1,0.125926,2.6716,2.6716,-2.22045e-16,2456830
-6.44959,0.92,0.717703,1,1,0.125926,2.6716,2.6716,-2.22045e-16,3192538
-6.66972,0.93,0.717703,1,1,0.125926,2.6716,2.6716,-2.22045e-16,4979034
-6.88985,0.94,0.717703,1,1,0.125926,2.6716,2.6716,-2.22045e-16,4883632
-7.10998,0.95,0.702576,1,1,0.0592593,2.92193,2.92193,-2.22045e-16,3757282
-7.3301,0.96,0.700935,1,1,0.0518519,2.98859,2.98859,-2.22045e-16,2414970
-7.55024,0.97,0.700935,1,1,0.0518519,2.98859,2.98859,-2.22045e-16,2284523
-7.77036,0.98,0.699301,1,1,0.0444444,3.05526,3.05526,-2.22045e-16,2539938
-7.99049,0.99,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,1716954
-8.21062,1,0.689655,1,1,0,3.32193,3.32193,-2.22045e-16,1630470

